Frequency-aware SGD for Efficient Embedding Learning with Provable Benefits

Embedding learning has found widespread applications in recommendation systems and natural language modeling, among other domains. To learn quality embeddings efficiently, adaptive learning rate algorithms have demonstrated superior empirical performance over SGD, largely accredited to their token-dependent learning rate. However, the underlying mechanism for the efficiency of token-dependent learning rate remains underexplored. We show that incorporating frequency information of tokens in the embedding learning problems leads to provably efficient algorithms, and demonstrate that common adaptive algorithms implicitly exploit the frequency information to a large extent. Specifically, we propose (Counter-based) Frequency-aware Stochastic Gradient Descent, which applies a frequency-dependent learning rate for each token, and exhibits provable speed-up compared to SGD when the token distribution is imbalanced. Empirically, we show the proposed algorithms are able to improve or match adaptive algorithms on benchmark recommendation tasks and a large-scale industrial recommendation system, closing the performance gap between SGD and adaptive algorithms. Our results are the first to show token-dependent learning rate provably improves convergence for non-convex embedding learning problems.

==> figure/WikiText2/cbow/adam/loss.json <==
{"train": [8.309150840221434, 5.288091587335572, 4.966184565043636, 4.864876027518091, 4.8045078245217745, 4.759357070175848, 4.723279553356121, 4.6921056568155715, 4.661689783200894, 4.637174901389578, 4.606404587120673, 4.579236824892209, 4.551304512173327, 4.522145852718901, 4.489201656520834, 4.4556233851778915, 4.416870387353723, 4.374659635379483, 4.3291824256159925, 4.275644090717206], "val": [8.308438714345296, 5.0090711911519366, 4.912923606236776, 4.831852213541667, 4.812153848012288, 4.7996394793192545, 4.773737064997355, 4.75470593770345, 4.747971105575561, 4.742160177230835, 4.719559129079183, 4.701058626174927, 4.680630381902059, 4.669315671920776, 4.6669994195302325, 4.626441685358683, 4.609083986282348, 4.590554078420003, 4.563622220357259, 4.536349566777547], "train_iter": [8.309386253356934, 8.308391571044922, 8.30999755859375, 8.308222770690918, 8.30899429321289, 8.309675216674805, 8.309639930725098, 8.308788299560547, 8.309355735778809, 8.309591293334961, 8.30919075012207, 8.310617446899414, 8.309317588806152, 8.310213088989258, 8.30941104888916, 8.309342384338379, 8.309473037719727, 8.30887222290039, 8.309372901916504, 8.307619094848633, 8.309771537780762, 8.308979034423828, 8.309295654296875, 8.309220314025879, 8.309368133544922, 8.309138298034668, 8.310402870178223, 8.308911323547363, 8.309300422668457, 8.30930233001709, 8.307735443115234, 8.309632301330566, 8.309456825256348, 8.309877395629883, 8.310286521911621, 8.310049057006836, 8.308351516723633, 8.3092041015625, 8.308971405029297, 8.311094284057617, 8.307844161987305, 8.310805320739746, 8.309370994567871, 8.30972957611084, 8.30898666381836, 8.309273719787598, 8.30890941619873, 8.310324668884277, 8.309154510498047, 8.309724807739258, 8.30903148651123, 8.3081693649292, 8.309123992919922, 8.30839729309082, 8.309170722961426, 8.308390617370605, 8.308950424194336, 8.309446334838867, 8.309645652770996, 8.309636116027832, 8.308745384216309, 8.310297012329102, 8.308547973632812, 8.30900764465332, 8.308096885681152, 8.309191703796387, 8.309650421142578, 8.3082857131958, 8.307779312133789, 8.30800724029541, 8.309126853942871, 8.310982704162598, 8.309602737426758, 8.307929039001465, 8.3090238571167, 8.309562683105469, 8.309463500976562, 8.30997371673584, 8.308919906616211, 8.309062004089355, 8.309158325195312, 8.31058406829834, 8.30815315246582, 8.308235168457031, 8.307994842529297, 8.310276985168457, 8.309074401855469, 8.309457778930664, 8.309349060058594, 8.308968544006348, 8.310219764709473, 8.309160232543945, 8.308709144592285, 8.308670043945312, 8.309017181396484, 8.309958457946777, 8.309636116027832, 8.30896282196045, 8.309823036193848, 8.308618545532227, 8.310297966003418, 8.308526992797852, 8.309370994567871, 8.309165000915527, 8.309417724609375, 8.30959415435791, 8.308713912963867, 8.30742359161377, 8.308550834655762, 8.308917045593262, 8.309660911560059, 8.310529708862305, 8.309837341308594, 8.308931350708008, 8.309709548950195, 8.309646606445312, 8.309391975402832, 8.308289527893066, 8.309110641479492, 8.308881759643555, 8.311098098754883, 8.309667587280273, 8.309877395629883, 8.308271408081055, 8.309456825256348, 8.309338569641113, 8.309778213500977, 8.309860229492188, 8.310464859008789, 8.308666229248047, 8.308594703674316, 8.30914306640625, 8.309840202331543, 8.307710647583008, 8.308542251586914, 8.309435844421387, 8.308826446533203, 8.3082914352417, 8.308884620666504, 8.311402320861816, 8.308755874633789, 8.309198379516602, 8.310026168823242, 8.30820369720459, 8.310543060302734, 8.308494567871094, 8.308795928955078, 8.309685707092285, 8.30940055847168, 8.309342384338379, 8.309124946594238, 8.308930397033691, 8.308921813964844, 8.308404922485352, 8.308253288269043, 8.309112548828125, 8.309113502502441, 8.309341430664062, 8.308455467224121, 8.30946159362793, 8.30876350402832, 8.309003829956055, 8.309536933898926, 8.30894660949707, 8.309996604919434, 8.309703826904297, 8.308252334594727, 8.30893325805664, 8.30782699584961, 8.308783531188965, 8.309355735778809, 8.308480262756348, 8.308362007141113, 8.309797286987305, 8.309075355529785, 8.30859661102295, 8.308598518371582, 8.309334754943848, 8.308944702148438, 8.308765411376953, 8.309683799743652, 8.3090181350708, 8.309826850891113, 8.309272766113281, 8.308418273925781, 8.309247016906738, 8.309244155883789, 8.30903434753418, 8.307373046875, 8.309586524963379, 8.309865951538086, 8.309863090515137, 8.30901050567627, 8.30810260772705, 8.309770584106445, 8.308353424072266, 8.308941841125488, 8.308764457702637, 8.308841705322266, 8.308923721313477, 8.309002876281738, 8.309452056884766, 8.309123039245605, 8.308629035949707, 8.309338569641113, 8.308797836303711, 8.30817985534668, 8.309138298034668, 8.308834075927734, 8.309053421020508, 8.309532165527344, 8.310309410095215, 8.308775901794434, 8.308674812316895, 8.308329582214355, 8.309656143188477, 8.309289932250977, 8.308109283447266, 8.30785083770752, 8.310057640075684, 8.309516906738281, 8.308950424194336, 8.308534622192383, 8.3095703125, 8.308547973632812, 8.310307502746582, 8.310588836669922, 8.310033798217773, 8.308839797973633, 8.311378479003906, 8.309700012207031, 8.30774974822998, 8.308488845825195, 8.309296607971191, 8.308967590332031, 8.309629440307617, 8.30945110321045, 8.308392524719238, 8.309016227722168, 8.309410095214844, 8.309830665588379, 8.308773040771484, 8.308823585510254, 8.308948516845703, 8.308069229125977, 8.30887222290039, 8.308830261230469, 8.309196472167969, 8.309233665466309, 8.309757232666016, 8.309218406677246, 8.309184074401855, 8.309303283691406, 8.308554649353027, 8.308646202087402, 8.309409141540527, 8.308298110961914, 8.310300827026367, 8.30912971496582, 8.308555603027344, 8.308379173278809, 8.310004234313965, 8.309842109680176, 8.308501243591309, 8.308899879455566, 8.309484481811523, 8.308106422424316, 8.3084716796875, 8.309377670288086, 8.30889892578125, 8.309027671813965, 8.30854606628418, 8.307511329650879, 8.30927848815918, 8.308149337768555, 8.309598922729492, 8.309151649475098, 8.308411598205566, 8.308588027954102, 8.308877944946289, 8.31020450592041, 8.308985710144043, 8.309727668762207, 8.308548927307129, 8.30941104888916, 8.30925464630127, 8.30932903289795, 8.309237480163574, 8.308939933776855, 8.310012817382812, 8.30812931060791, 8.309797286987305, 8.310042381286621, 8.309886932373047, 8.309616088867188, 8.309076309204102, 8.309712409973145, 8.308940887451172, 8.307206153869629, 8.308722496032715, 8.309081077575684, 8.309188842773438, 8.307852745056152, 8.309925079345703, 8.309327125549316, 8.309174537658691, 8.308399200439453, 8.30925464630127, 8.3093843460083, 8.308781623840332, 8.310042381286621, 8.309033393859863, 8.308987617492676, 8.309572219848633, 8.310357093811035, 8.30892276763916, 8.309877395629883, 8.308565139770508, 8.308711051940918, 8.309357643127441, 8.309287071228027, 8.309457778930664, 8.309247970581055, 8.309040069580078, 8.309399604797363, 8.308907508850098, 8.308555603027344, 8.309505462646484, 8.308639526367188, 8.308171272277832, 8.307846069335938, 8.309249877929688, 8.30947208404541, 8.307454109191895, 8.310016632080078, 8.310016632080078, 8.309564590454102, 8.307760238647461, 8.310154914855957, 8.308259010314941, 8.309684753417969, 8.309231758117676, 8.309913635253906, 8.309165000915527, 8.308653831481934, 8.308618545532227, 8.308009147644043, 8.30978012084961, 8.308713912963867, 8.30953311920166, 8.309711456298828, 8.308524131774902, 8.309353828430176, 8.308716773986816, 8.30855941772461, 8.308755874633789, 8.308191299438477, 8.308222770690918, 8.310373306274414, 8.308448791503906, 8.3086519241333, 8.30870532989502, 8.308246612548828, 8.308923721313477, 8.30992317199707, 8.309768676757812, 8.309396743774414, 8.309463500976562, 8.309773445129395, 8.310917854309082, 8.30921745300293, 8.308820724487305, 8.308581352233887, 8.309309005737305, 8.30898380279541, 8.3093843460083, 8.309610366821289, 8.309706687927246, 8.310035705566406, 8.309630393981934, 8.308958053588867, 8.308691024780273, 8.310702323913574, 8.308403968811035, 8.226101875305176, 8.029680252075195, 7.740372657775879, 7.464470863342285, 7.161890983581543, 6.864218711853027, 6.584428310394287, 6.355010509490967, 6.061676502227783, 5.976738929748535, 5.813513278961182, 5.773397445678711, 5.712507724761963, 5.693531036376953, 5.771896839141846, 5.82950496673584, 5.656810760498047, 5.648629665374756, 5.631948471069336, 5.6593122482299805, 5.677475929260254, 5.682452201843262, 5.6937785148620605, 5.675196170806885, 5.680056095123291, 5.494864463806152, 5.659484386444092, 5.519718647003174, 5.6385369300842285, 5.481167793273926, 5.582633972167969, 5.5869598388671875, 5.56494665145874, 5.49610710144043, 5.464106559753418, 5.485570907592773, 5.491275787353516, 5.54536771774292, 5.553506374359131, 5.485737323760986, 5.51759672164917, 5.530125141143799, 5.384979248046875, 5.500147342681885, 5.502719879150391, 5.474303722381592, 5.569033145904541, 5.445395469665527, 5.521496772766113, 5.383028984069824, 5.4181904792785645, 5.519017696380615, 5.556482791900635, 5.535891532897949, 5.438535213470459, 5.367250919342041, 5.4655632972717285, 5.278936862945557, 5.372981548309326, 5.482710838317871, 5.513045787811279, 5.391312599182129, 5.399990081787109, 5.41478157043457, 5.304817199707031, 5.432582855224609, 5.354417324066162, 5.268219470977783, 5.434309959411621, 5.395126819610596, 5.361173629760742, 5.432732105255127, 5.397782325744629, 5.316253662109375, 5.342360496520996, 5.457784652709961, 5.417409420013428, 5.256649017333984, 5.378771781921387, 5.408933162689209, 5.387350559234619, 5.369391918182373, 5.413440704345703, 5.368382453918457, 5.485381126403809, 5.370001792907715, 5.39852237701416, 5.278320789337158, 5.285300254821777, 5.230471134185791, 5.282692909240723, 5.375921726226807, 5.338415145874023, 5.355656147003174, 5.240481853485107, 5.393733501434326, 5.2592315673828125, 5.27427339553833, 5.208211898803711, 5.268119812011719, 5.301229000091553, 5.2245988845825195, 5.233932018280029, 5.279628753662109, 5.2756733894348145, 5.385950565338135, 5.3675856590271, 5.2816619873046875, 5.263547420501709, 5.3452372550964355, 5.283638000488281, 5.302413463592529, 5.3224921226501465, 5.241945266723633, 5.212054252624512, 5.245543003082275, 5.179996490478516, 5.302354335784912, 5.320152759552002, 5.337840557098389, 5.302977085113525, 5.3105549812316895, 5.244566440582275, 5.167273044586182, 5.2832489013671875, 5.315323352813721, 5.249505043029785, 5.312767028808594, 5.342010974884033, 5.243350028991699, 5.273110389709473, 5.204319477081299, 5.269847869873047, 5.26945161819458, 5.290505886077881, 5.2622151374816895, 5.343306064605713, 5.360550403594971, 5.312174320220947, 5.232163906097412, 5.3022894859313965, 5.160583972930908, 5.138360500335693, 5.248200416564941, 5.2575602531433105, 5.113195896148682, 5.272197723388672, 5.307730674743652, 5.207767009735107, 5.320426940917969, 5.170098781585693, 5.1710405349731445, 5.297783374786377, 5.22499418258667, 5.1184539794921875, 5.205961227416992, 5.204622745513916, 5.250327110290527, 5.22602653503418, 5.263287544250488, 5.230090618133545, 5.320441722869873, 5.177464962005615, 5.341015338897705, 5.199828147888184, 5.219642639160156, 5.1534600257873535, 5.231443881988525, 5.212170124053955, 5.226049423217773, 5.280500888824463, 5.209269046783447, 5.1950764656066895, 5.296989440917969, 5.2294416427612305, 5.249876499176025, 5.208019733428955, 5.210561275482178, 5.122779846191406, 5.241448879241943, 5.293649196624756, 5.3013153076171875, 5.175460338592529, 5.257763385772705, 5.170823097229004, 5.09357213973999, 5.196005344390869, 5.263360023498535, 5.149387836456299, 5.241342067718506, 5.176537036895752, 5.1289544105529785, 5.132327079772949, 5.155916213989258, 5.202081203460693, 5.161563873291016, 5.141139507293701, 5.261597156524658, 5.207650661468506, 5.140799045562744, 5.174102783203125, 5.157107353210449, 5.1236186027526855, 5.159121990203857, 5.207088947296143, 5.243762493133545, 5.138797283172607, 5.250585556030273, 5.224536895751953, 5.149032115936279, 5.160854816436768, 5.298712253570557, 5.126622676849365, 5.107666969299316, 5.135994911193848, 5.220438480377197, 5.084165573120117, 5.1253862380981445, 5.071938514709473, 5.124770641326904, 5.175319194793701, 5.079118251800537, 5.092196941375732, 5.272516250610352, 5.024835109710693, 5.175078392028809, 5.138012409210205, 5.170189380645752, 5.109402179718018, 4.984411239624023, 5.174501419067383, 5.131516456604004, 5.169869899749756, 5.0825653076171875, 5.143736839294434, 5.1523332595825195, 5.096642971038818, 5.0914998054504395, 5.1213178634643555, 5.074979305267334, 5.214720249176025, 5.079651355743408, 5.09128999710083, 5.223931312561035, 5.138723373413086, 5.1143317222595215, 5.130423545837402, 5.1830620765686035, 5.140662670135498, 5.184858322143555, 5.213157653808594, 5.145687103271484, 5.145786762237549, 5.1077070236206055, 5.099699020385742, 5.056747913360596, 5.076938152313232, 5.172320365905762, 5.12620735168457, 5.0723700523376465, 5.143708229064941, 5.169103145599365, 5.233647346496582, 5.130193710327148, 5.2276692390441895, 5.169030666351318, 5.082159519195557, 5.1519904136657715, 5.1085734367370605, 5.107779502868652, 5.12358283996582, 5.023048400878906, 5.166096210479736, 5.145001411437988, 5.129680156707764, 4.9726643562316895, 5.093730449676514, 5.212275505065918, 5.13958215713501, 5.099802017211914, 5.168914318084717, 5.187939643859863, 5.0439982414245605, 5.17915153503418, 4.988597393035889, 5.112710952758789, 5.018367767333984, 5.151840686798096, 5.179324626922607, 5.109147071838379, 5.146989345550537, 5.020815372467041, 5.045633792877197, 5.1923675537109375, 5.118799686431885, 5.038800239562988, 5.193517684936523, 5.086787700653076, 5.0154709815979, 5.179203987121582, 5.181339740753174, 5.042938232421875, 5.13466215133667, 5.0778069496154785, 5.125307559967041, 5.030511856079102, 5.045041084289551, 5.069479465484619, 5.156707286834717, 5.080913543701172, 4.998442649841309, 4.96055269241333, 5.0979838371276855, 4.986422538757324, 5.224341869354248, 5.173369884490967, 5.051617622375488, 5.053996562957764, 5.118792533874512, 5.129973888397217, 5.062555313110352, 5.173778533935547, 5.020040035247803, 5.051873683929443, 5.0312371253967285, 5.026378631591797, 5.159079551696777, 5.189877986907959, 5.154078006744385, 5.03895902633667, 5.022926330566406, 5.048657417297363, 5.109346389770508, 5.140218257904053, 5.116864204406738, 5.03383731842041, 5.131992340087891, 5.064664363861084, 5.080540657043457, 5.155045509338379, 5.124489784240723, 5.120898246765137, 5.080171585083008, 5.084773063659668, 5.056681156158447, 5.149209022521973, 5.0738420486450195, 4.97045373916626, 5.1372222900390625, 5.0165910720825195, 5.212427139282227, 5.11142110824585, 4.992051124572754, 5.126074314117432, 5.2133469581604, 5.12483549118042, 5.055770397186279, 5.193081855773926, 5.058429718017578, 5.017119407653809, 5.07958984375, 5.092097282409668, 4.9626898765563965, 5.043157577514648, 5.002264499664307, 5.137210369110107, 5.026318073272705, 5.062511920928955, 5.098613739013672, 5.076463222503662, 5.078930854797363, 5.136120319366455, 5.063293933868408, 4.999549388885498, 5.0352396965026855, 5.082983016967773, 5.0050811767578125, 4.970943927764893, 5.1957106590271, 5.0627946853637695, 5.1744279861450195, 5.098169326782227, 4.937148571014404, 5.112692356109619, 5.069175720214844, 5.102113246917725, 4.851587772369385, 4.960918426513672, 4.948939800262451, 5.001335620880127, 4.994705677032471, 5.070193767547607, 4.894828796386719, 4.954587459564209, 5.087978363037109, 5.058349132537842, 5.01839017868042, 5.04902458190918, 4.991631984710693, 4.990283966064453, 5.054889678955078, 4.965184211730957, 5.039834499359131, 4.973118305206299, 5.039325714111328, 4.991322040557861, 5.044018745422363, 5.032060623168945, 5.050018310546875, 5.048157691955566, 4.966819763183594, 5.054065704345703, 5.034582614898682, 5.036428928375244, 5.04350471496582, 5.026828289031982, 4.987051963806152, 4.96211576461792, 5.029829978942871, 4.95454216003418, 4.964635848999023, 4.999401092529297, 4.964172840118408, 4.886543273925781, 5.028177261352539, 5.066054344177246, 5.086180210113525, 4.941666126251221, 5.01538610458374, 4.955244064331055, 5.024062156677246, 4.896772861480713, 4.933243751525879, 5.023032188415527, 5.0448174476623535, 5.019643306732178, 5.004782676696777, 5.0263142585754395, 4.928450107574463, 5.013818264007568, 4.998733043670654, 4.975496292114258, 5.051907062530518, 5.036519527435303, 5.002214431762695, 4.927150249481201, 4.996705532073975, 4.884393215179443, 5.047751426696777, 4.964972972869873, 4.949733257293701, 4.988370895385742, 5.016339302062988, 5.108993053436279, 4.924099445343018, 5.0020880699157715, 5.030544281005859, 4.977785587310791, 5.001849174499512, 5.014886379241943, 5.039437770843506, 5.060404300689697, 4.97883939743042, 4.899190902709961, 5.05514669418335, 4.89396858215332, 4.891446113586426, 5.06443452835083, 5.0239996910095215, 4.902210235595703, 5.080427646636963, 5.03759765625, 5.010121822357178, 5.010962009429932, 4.930306911468506, 4.974278450012207, 4.919431209564209, 5.082831859588623, 4.933499813079834, 4.945759296417236, 5.061039924621582, 4.937612533569336, 5.0171799659729, 4.984713554382324, 4.958950519561768, 4.998065948486328, 4.943662643432617, 4.977965831756592, 4.931885242462158, 5.041605472564697, 5.01844596862793, 4.957733631134033, 4.900331974029541, 4.953011989593506, 5.0661187171936035, 5.054110050201416, 5.057755470275879, 5.064692497253418, 4.987671852111816, 5.009636878967285, 4.954240322113037, 4.930942058563232, 4.94556999206543, 5.069175720214844, 4.97240686416626, 4.910762310028076, 4.997163772583008, 4.97556734085083, 5.028299331665039, 5.053543567657471, 5.032712459564209, 5.057219982147217, 4.928189754486084, 4.941197872161865, 4.9526047706604, 5.032548904418945, 4.892204761505127, 4.849849224090576, 5.088467597961426, 4.997509002685547, 4.982897758483887, 4.921271324157715, 4.946548938751221, 5.048614501953125, 4.95493745803833, 4.944282054901123, 5.051000595092773, 4.962913990020752, 5.039117813110352, 5.014402866363525, 4.984818458557129, 5.006461143493652, 4.907351016998291, 5.086028575897217, 4.914005279541016, 4.904407501220703, 5.0137128829956055, 4.902699947357178, 5.009864807128906, 5.028587818145752, 5.051889896392822, 4.99435567855835, 4.955988883972168, 4.847480773925781, 5.011840343475342, 4.990276336669922, 5.079754829406738, 5.019906520843506, 4.99595308303833, 4.996303558349609, 5.01968240737915, 4.9702935218811035, 5.112338542938232, 5.033524513244629, 5.026810646057129, 4.96416711807251, 4.870486736297607, 4.961783409118652, 4.961442470550537, 5.03395938873291, 5.035627841949463, 5.02926778793335, 4.9843339920043945, 4.848827838897705, 4.935998439788818, 4.942116737365723, 4.986271858215332, 5.008160591125488, 4.91706657409668, 5.0380859375, 4.983157634735107, 4.866220951080322, 4.962682723999023, 4.902825832366943, 5.07248067855835, 4.844296932220459, 4.931702136993408, 4.822881698608398, 4.910594463348389, 4.945297718048096, 4.934855937957764, 4.8719868659973145, 4.964367389678955, 4.937536716461182, 5.0005998611450195, 4.910673141479492, 4.949479103088379, 4.946192741394043, 4.932886123657227, 4.989981651306152, 5.03095817565918, 5.08241605758667, 5.013936996459961, 4.902825832366943, 5.069546222686768, 4.922525405883789, 4.99635124206543, 4.950758457183838, 4.97683048248291, 4.967309951782227, 4.909587383270264, 4.9146342277526855, 4.972004413604736, 4.9070048332214355, 4.923029899597168, 4.923431873321533, 4.907716751098633, 4.931246757507324, 4.813592433929443, 4.957912921905518, 5.044718265533447, 5.006303310394287, 5.039979457855225, 5.046350002288818, 4.925604820251465, 4.9337358474731445, 5.087421417236328, 4.910274505615234, 5.051015853881836, 4.96429967880249, 4.910338878631592, 4.979987144470215, 4.878583908081055, 4.88740348815918, 4.933803081512451, 5.026426792144775, 5.026516437530518, 4.954108715057373, 4.928080081939697, 4.934654235839844, 4.953697681427002, 4.969171047210693, 4.971206188201904, 4.901931285858154, 4.83337926864624, 4.897793769836426, 4.9493303298950195, 4.954782009124756, 4.929000377655029, 5.046044826507568, 5.026452541351318, 4.9433274269104, 4.9502034187316895, 4.900609970092773, 4.902801990509033, 4.950417518615723, 4.860711097717285, 4.875232696533203, 4.933328628540039, 4.940470218658447, 4.87500524520874, 4.862633228302002, 4.948476791381836, 4.97536563873291, 4.962403774261475, 4.915842533111572, 4.921621799468994, 4.97903299331665, 4.9981231689453125, 4.976528644561768, 4.947085380554199, 4.915354251861572, 4.870384216308594, 4.9590864181518555, 4.960443496704102, 5.020330905914307, 5.018514156341553, 5.01403284072876, 5.038386821746826, 4.918181896209717, 4.906674861907959, 4.859385967254639, 5.042342662811279, 4.980912685394287, 4.796435832977295, 4.831072807312012, 5.013062953948975, 4.979506969451904, 4.837726593017578, 4.8793559074401855, 4.986088752746582, 5.099874496459961, 4.932374954223633, 4.937354564666748, 4.901015281677246, 4.93630838394165, 4.885940074920654, 4.968009948730469, 4.805692195892334, 4.9422383308410645, 4.992277145385742, 4.957310199737549, 4.844448566436768, 4.841099739074707, 4.914979934692383, 4.997832775115967, 4.897846221923828, 5.071881294250488, 4.924239158630371, 4.93907356262207, 4.9790263175964355, 4.95842981338501, 4.987994194030762, 4.942772388458252, 4.955699920654297, 4.8911542892456055, 4.913088321685791, 4.8438286781311035, 4.942293643951416, 5.024814605712891, 4.744246006011963, 4.851503849029541, 4.965089797973633, 4.9626665115356445, 5.046143054962158, 4.960688591003418, 4.8869309425354, 4.901736259460449, 4.895569801330566, 4.829987049102783, 4.913957595825195, 4.98347282409668, 4.843163967132568, 4.896147727966309, 4.891266822814941, 4.969336032867432, 4.95934534072876, 4.869715690612793, 4.953849792480469, 4.976225852966309, 4.908326625823975, 4.882574558258057, 4.870462894439697, 4.948178291320801, 4.995572090148926, 5.00852108001709, 4.959677219390869, 5.078886985778809, 5.0491719245910645, 4.8707661628723145, 4.926574230194092, 4.845516681671143, 4.964652061462402, 4.886481761932373, 4.998770713806152, 4.878121376037598, 4.948919296264648, 4.941966533660889, 4.91047477722168, 5.011288642883301, 4.986705780029297, 5.027027606964111, 4.8909382820129395, 4.828502655029297, 4.867338180541992, 4.90916109085083, 4.867948055267334, 4.913668632507324, 4.9585676193237305, 4.87039852142334, 4.899510860443115, 4.9007463455200195, 5.007615089416504, 5.008230209350586, 4.929165363311768, 4.843633651733398, 4.997198104858398, 4.9382758140563965, 4.795965671539307, 4.92882776260376, 4.861342430114746, 4.887522220611572, 4.893342018127441, 4.8700690269470215, 4.874442100524902, 4.947404384613037, 4.893957138061523, 4.869189262390137, 4.965204238891602, 4.964424133300781, 4.801974296569824, 4.857773780822754, 4.9199957847595215, 4.941505432128906, 4.818341255187988, 4.842844009399414, 4.839000701904297, 4.906890869140625, 4.915109157562256, 4.913827419281006, 4.847291946411133, 4.96666145324707, 4.945298671722412, 4.816183567047119, 4.917799472808838, 4.963541030883789, 4.844958305358887, 4.9524078369140625, 4.856466293334961, 4.7961883544921875, 4.7722673416137695, 4.917681694030762, 4.869359970092773, 4.831240177154541, 4.839986801147461, 4.858469009399414, 4.791828632354736, 4.894588947296143, 4.931812286376953, 4.8023576736450195, 4.732488632202148, 4.9785237312316895, 4.966584205627441, 4.825815677642822, 5.039865493774414, 4.743658065795898, 4.941267013549805, 4.87649393081665, 4.932802677154541, 4.833002090454102, 4.7081780433654785, 4.860227584838867, 4.943046569824219, 4.914767265319824, 4.86698579788208, 4.911600589752197, 4.925961017608643, 4.790194034576416, 4.881542682647705, 4.896131992340088, 4.95338249206543, 4.891361713409424, 4.667437553405762, 4.894076824188232, 4.955716609954834, 4.880511283874512, 4.901286602020264, 4.800196647644043, 4.877411365509033, 4.919257164001465, 4.960147857666016, 4.83120059967041, 4.855982780456543, 4.888914585113525, 4.897759914398193, 4.972883701324463, 4.931623458862305, 4.856438636779785, 4.885805606842041, 4.815069198608398, 4.777061939239502, 4.8451080322265625, 4.898281574249268, 4.875962734222412, 4.855785369873047, 4.784970283508301, 4.883133888244629, 4.868953704833984, 4.919040679931641, 4.8943705558776855, 4.822818756103516, 4.8429951667785645, 4.926468372344971, 4.834834098815918, 4.959734916687012, 4.814713001251221, 4.830611705780029, 4.781909465789795, 4.846903324127197, 4.916893005371094, 4.887519359588623, 4.881249904632568, 5.032953262329102, 4.816232681274414, 4.881170749664307, 4.981966972351074, 4.946376800537109, 4.86007022857666, 4.896018981933594, 4.951480865478516, 4.876766681671143, 4.949278831481934, 4.8983283042907715, 4.779898643493652, 4.853043079376221, 4.891343593597412, 4.987359046936035, 4.839566230773926, 4.8633575439453125, 4.877893447875977, 4.886301517486572, 4.80253791809082, 4.900807857513428, 4.848309516906738, 4.803184509277344, 4.888172626495361, 4.8629584312438965, 4.877318859100342, 4.880124568939209, 4.9287896156311035, 4.930794715881348, 4.9832539558410645, 5.008049964904785, 4.846499919891357, 4.828517913818359, 4.906203269958496, 4.9254302978515625, 4.9097700119018555, 4.9500579833984375, 4.876021862030029, 4.791757583618164, 4.87015438079834, 4.84562873840332, 4.8026018142700195, 4.860012531280518, 4.794907569885254, 4.897687911987305, 4.848740100860596, 4.957063674926758, 4.989901542663574, 4.870573997497559, 4.845382213592529, 4.798283576965332, 4.868966102600098, 4.7988715171813965, 4.759768009185791, 4.802384376525879, 4.961589336395264, 4.790783405303955, 4.816166877746582, 4.95674991607666, 4.890800952911377, 4.838839054107666, 4.857800006866455, 4.8914103507995605, 4.787827014923096, 4.895809650421143, 4.779024124145508, 4.855694770812988, 4.944087982177734, 4.745896339416504, 4.7365851402282715, 4.769496440887451, 4.902841567993164, 4.882443904876709, 4.8330841064453125, 4.851834774017334, 4.804703712463379, 4.862738609313965, 4.897665500640869, 5.014184951782227, 4.83658504486084, 4.878824710845947, 4.883117198944092, 4.798193454742432, 4.937644958496094, 4.858180522918701, 4.8802490234375, 4.843720436096191, 4.782029151916504, 4.725974082946777, 4.813027858734131, 4.826925277709961, 4.927923679351807, 4.946323871612549, 4.87129545211792, 4.8611063957214355, 4.901148319244385, 4.893514156341553, 4.924806594848633, 4.8485307693481445, 4.889376163482666, 4.921945095062256, 4.790875434875488, 4.78359317779541, 4.841811180114746, 4.889097213745117, 4.786222457885742, 4.824656009674072, 5.013972759246826, 4.915582180023193, 4.850097179412842, 4.832888603210449, 4.904335975646973, 4.91368293762207, 4.798718452453613, 4.821568965911865, 4.861928939819336, 4.939750671386719, 4.750131130218506, 4.823220252990723, 4.928947448730469, 4.803081035614014, 4.904618263244629, 4.752197265625, 4.884594917297363, 4.9293718338012695, 4.727497100830078, 4.851340293884277, 4.919803619384766, 4.807757377624512, 4.872983455657959, 4.776797294616699, 4.942599773406982, 4.878181457519531, 4.759195804595947, 4.973781108856201, 4.835707664489746, 4.810385227203369, 4.93365478515625, 4.863831043243408, 4.964196681976318, 4.800297260284424, 4.914277076721191, 4.882225036621094, 4.8788347244262695, 4.809779644012451, 4.743247985839844, 4.873317718505859, 4.920825958251953, 4.824714660644531, 4.856297969818115, 4.896804332733154, 4.833294868469238, 4.888496398925781, 4.78432559967041, 4.8766937255859375, 4.8944292068481445, 4.733052730560303, 4.760529041290283, 4.830958843231201, 4.824364185333252, 4.89272928237915, 4.87139892578125, 4.942516803741455, 4.831934928894043, 4.765769004821777, 4.725208759307861, 4.8067121505737305, 4.82268762588501, 4.8725175857543945, 4.773502349853516, 4.788856029510498, 4.934045791625977, 4.8426032066345215, 4.728375434875488, 4.77656888961792, 4.947795391082764, 4.7877726554870605, 4.896367073059082, 4.87152624130249, 4.920856475830078, 4.861592769622803, 4.923978328704834, 4.743760585784912, 4.918175220489502, 4.885263919830322, 4.749004364013672, 4.9005022048950195, 4.7859673500061035, 4.925077438354492, 4.937661647796631, 4.882557392120361, 4.834669589996338, 4.87797212600708, 4.867290496826172, 4.847584247589111, 4.955836772918701, 4.854808330535889, 4.905038833618164, 4.89665412902832, 4.9485063552856445, 4.91842794418335, 4.911516189575195, 4.829592227935791, 4.807643413543701, 4.901376724243164, 4.764425277709961, 4.845659255981445, 5.020407199859619, 4.8469648361206055, 4.840582847595215, 4.791284084320068, 4.832049369812012, 4.955287933349609, 4.8642120361328125, 4.867743968963623, 4.82023286819458, 4.927727699279785, 4.875311374664307, 4.958273887634277, 4.820927619934082, 4.90076208114624, 4.939223766326904, 4.801112651824951, 4.783759117126465, 4.915499687194824, 4.888657569885254, 4.740512847900391, 4.862300395965576, 4.82180118560791, 4.984145641326904, 4.8388776779174805, 4.830068588256836, 4.768839359283447, 4.844898700714111, 4.771011829376221, 4.894941806793213, 4.791047096252441, 4.800278186798096, 4.807590007781982, 4.9060378074646, 4.749136447906494, 4.8041815757751465, 4.898396968841553, 4.837783336639404, 4.825930595397949, 4.871220588684082, 4.872016906738281, 4.86398458480835, 4.88399076461792, 4.915467262268066, 4.873965263366699, 4.910565376281738, 4.849822521209717, 4.774336338043213, 4.9759955406188965, 4.801445007324219, 4.906487464904785, 4.971425533294678, 4.712083339691162, 4.846495151519775, 4.913905620574951, 4.905078411102295, 4.7751922607421875, 4.789700031280518, 4.946267604827881, 4.81514310836792, 4.781785488128662, 4.844686031341553, 4.748789310455322, 4.809016704559326, 4.746737003326416, 4.826812267303467, 4.826472282409668, 4.905618190765381, 4.771755695343018, 4.906975269317627, 4.790307998657227, 4.837518215179443, 4.8148345947265625, 4.834414482116699, 4.825069427490234, 4.776438236236572, 4.7699809074401855, 4.904397010803223, 4.793970108032227, 4.794071197509766, 4.936671733856201, 4.785050868988037, 4.926512718200684, 4.781663417816162, 4.91629695892334, 4.830358505249023, 4.860026836395264, 4.738146781921387, 4.764516830444336, 4.869587421417236, 4.8827714920043945, 4.817476272583008, 4.761395454406738, 4.876895904541016, 4.763030529022217, 4.822427272796631, 4.7640604972839355, 4.716197490692139, 4.676745414733887, 4.784477710723877, 4.7726731300354, 4.843003273010254, 4.875232219696045, 4.825024127960205, 4.654990196228027, 4.881119251251221, 4.893197536468506, 4.7929887771606445, 4.780298709869385, 4.803430557250977, 4.893721580505371, 4.810105800628662, 4.79665470123291, 4.716702461242676, 4.870587348937988, 4.795057773590088, 4.807941913604736, 4.828023433685303, 4.735379219055176, 4.744354248046875, 4.763254165649414, 4.824324131011963, 4.723235130310059, 4.801308631896973, 4.954091548919678, 4.758365631103516, 4.778793811798096, 4.788185119628906, 4.7975335121154785, 4.802435874938965, 4.827720642089844, 4.8666229248046875, 4.687465667724609, 4.777900695800781, 4.790859222412109, 4.7574286460876465, 4.794341564178467, 4.888478755950928, 4.782747745513916, 4.772623538970947, 4.709299564361572, 4.77067756652832, 4.8361735343933105, 4.8752522468566895, 4.810561656951904, 4.863775730133057, 4.759696960449219, 4.810542106628418, 4.831697940826416, 4.754563331604004, 4.844569206237793, 4.727769374847412, 4.901829242706299, 4.838782787322998, 4.882287979125977, 4.8197503089904785, 4.772204399108887, 4.939889907836914, 4.7344069480896, 4.8016252517700195, 4.789805889129639, 4.857032775878906, 4.826138973236084, 4.887041091918945, 4.7224812507629395, 4.785042762756348, 4.813026428222656, 4.769738674163818, 4.7907843589782715, 4.767545223236084, 4.900143146514893, 4.810201644897461, 4.722424507141113, 4.785467624664307, 4.900349140167236, 4.861370086669922, 4.698315620422363, 4.640893936157227, 4.72113037109375, 4.7474822998046875, 4.883577346801758, 4.711004257202148, 4.903275966644287, 4.871063709259033, 4.890546798706055, 4.89391565322876, 4.8632731437683105, 4.87675666809082, 4.9443888664245605, 4.800103664398193, 4.865508556365967, 4.674802303314209, 4.8543219566345215, 4.912961006164551, 4.892937183380127, 4.776408672332764, 4.830937385559082, 4.762255668640137, 4.683777332305908, 4.809088230133057, 4.786883354187012, 4.820454120635986, 4.79226541519165, 4.704286098480225, 4.774796485900879, 4.831984043121338, 4.827767848968506, 4.837398052215576, 4.771684646606445, 4.768661022186279, 4.802016258239746, 4.697636604309082, 4.874719142913818, 4.8198957443237305, 4.761277675628662, 4.675604820251465, 4.829168796539307, 4.779327869415283, 4.834559440612793, 4.752269744873047, 4.813717365264893, 4.8052449226379395, 4.830108165740967, 4.844936370849609, 4.790651798248291, 4.896839141845703, 4.867015361785889, 4.871173858642578, 4.778165340423584, 4.746419429779053, 4.831668853759766, 4.837409973144531, 4.798765182495117, 4.751802921295166, 4.896359920501709, 4.790936470031738, 4.799678325653076, 4.878936290740967, 4.812407970428467, 4.843839168548584, 4.73547887802124, 4.855702877044678, 4.783253192901611, 4.7457146644592285, 4.753807067871094, 4.762465476989746, 4.797290802001953, 4.716454029083252, 4.736018657684326, 4.833224296569824, 4.797060966491699, 4.757816314697266, 4.942981243133545, 4.786079406738281, 4.830941200256348, 4.851355075836182, 4.673246383666992, 4.839693546295166, 4.826683044433594, 4.811420917510986, 4.682116508483887, 4.7703118324279785, 4.836212635040283, 4.810283184051514, 4.802918434143066, 4.852217674255371, 4.810294151306152, 4.856254577636719, 4.818404674530029, 4.884932994842529, 4.757033348083496, 4.839511871337891, 4.837917804718018, 4.879701137542725, 4.878800868988037, 4.916026592254639, 4.8098225593566895, 4.806474208831787, 4.7336955070495605, 4.7007598876953125, 4.732620716094971, 4.755497932434082, 4.8779144287109375, 4.720139503479004, 4.802589416503906, 4.769000053405762, 4.805657386779785, 4.891941547393799, 4.810290336608887, 4.848498821258545, 4.666749000549316, 4.819085121154785, 4.8513689041137695, 4.784336566925049, 4.878015518188477, 4.7518534660339355, 4.892645835876465, 4.696821689605713, 4.721919536590576, 4.739045143127441, 4.860389709472656, 4.78140926361084, 4.77734899520874, 4.848693370819092, 4.807486534118652, 4.78987455368042, 4.839328289031982, 4.79046106338501, 4.887338638305664, 4.777597904205322, 4.7629547119140625, 4.8698577880859375, 4.831676959991455, 4.723108768463135, 4.817669868469238, 4.826661586761475, 4.784921646118164, 4.896427154541016, 4.841628074645996, 4.857940196990967, 4.862751007080078, 4.844040870666504, 4.842599868774414, 4.734306812286377, 4.855581283569336, 4.826599597930908, 4.86613130569458, 4.716676712036133, 4.785099029541016, 4.875748634338379, 4.70933198928833, 4.857082366943359, 4.846386432647705, 4.790835380554199, 4.8413777351379395, 4.831203460693359, 4.83346700668335, 4.8314337730407715, 4.868093490600586, 4.84775447845459, 4.815717697143555, 4.821985721588135, 4.730801105499268, 4.789515018463135, 4.846314430236816, 4.6886138916015625, 4.732308864593506, 4.76405143737793, 4.822149276733398, 4.83922815322876, 4.766700267791748, 4.865428447723389, 4.808086395263672, 4.792035102844238, 4.676673889160156, 4.698324203491211, 4.780275821685791, 4.793766021728516, 4.78664493560791, 4.804075241088867, 4.62747049331665, 4.812696933746338, 4.8126654624938965, 4.853044033050537, 4.734370708465576, 4.780083656311035, 4.816188812255859, 4.819972038269043, 4.823840618133545, 4.811099052429199, 4.78460168838501, 4.752007007598877, 4.874237537384033, 4.794971466064453, 4.7885332107543945, 4.728550910949707, 4.712462902069092, 5.0133957862854, 4.79859733581543, 4.786501884460449, 4.940954208374023, 4.816837787628174, 4.78449010848999, 4.819738864898682, 4.784360885620117, 4.807604789733887, 4.831435680389404, 4.831099510192871, 4.9008002281188965, 4.805532455444336, 4.71621036529541, 4.864119052886963, 4.821052551269531, 4.761168003082275, 4.837743759155273, 4.9412641525268555, 4.804225921630859, 4.73707914352417, 4.837470531463623, 4.882950305938721, 4.854540824890137, 4.841960906982422, 4.762852191925049, 4.838531017303467, 4.716345310211182, 4.874588966369629, 4.6465888023376465, 4.749727725982666, 4.874269008636475, 4.7652268409729, 4.665133476257324, 4.732223987579346, 4.849362373352051, 4.762309551239014, 4.720590591430664, 4.777733325958252, 4.791865825653076, 4.840739727020264, 4.832911014556885, 4.822117328643799, 4.781134605407715, 4.796732425689697, 4.897235870361328, 4.797518730163574, 4.784211158752441, 4.755797863006592, 4.787508487701416, 4.8226470947265625, 4.750645637512207, 4.899524688720703, 4.779221534729004, 4.82969331741333, 4.728519916534424, 4.722465991973877, 4.808389186859131, 4.735512733459473, 4.7353196144104, 4.742146015167236, 4.820629119873047, 4.840860366821289, 4.854443073272705, 4.744899749755859, 4.638455390930176, 4.819870948791504, 4.7578125, 4.8191351890563965, 4.818690299987793, 4.799065113067627, 4.77030086517334, 4.886401653289795, 4.832306861877441, 4.828132629394531, 4.686952114105225, 4.753524303436279, 4.773128032684326, 4.707225799560547, 4.658419609069824, 4.866084098815918, 4.689644813537598, 4.786381721496582, 4.822198390960693, 4.691531658172607, 4.762063503265381, 4.643072605133057, 4.738570690155029, 4.700395107269287, 4.811612129211426, 4.694417476654053, 4.733693599700928, 4.839823246002197, 4.747498989105225, 4.639664649963379, 4.801655292510986, 4.792618751525879, 4.769448757171631, 4.652349948883057, 4.791107654571533, 4.680533409118652, 4.737157821655273, 4.69893217086792, 4.739393711090088, 4.718840599060059, 4.673434734344482, 4.754175662994385, 4.807797908782959, 4.8244781494140625, 4.839341163635254, 4.736657619476318, 4.8119306564331055, 4.70339298248291, 4.660749912261963, 4.735925197601318, 4.711273193359375, 4.679808616638184, 4.81411075592041, 4.706897735595703, 4.8084611892700195, 4.663199424743652, 4.744871139526367, 4.739433288574219, 4.788390636444092, 4.828054428100586, 4.797237396240234, 4.73602819442749, 4.776644229888916, 4.732926845550537, 4.703634262084961, 4.901556968688965, 4.7214484214782715, 4.670934677124023, 4.800361633300781, 4.733384609222412, 4.768679618835449, 4.721799373626709, 4.666912078857422, 4.775153160095215, 4.832912921905518, 4.714688777923584, 4.607794761657715, 4.8052520751953125, 4.766086578369141, 4.696634769439697, 4.8061652183532715, 4.709352493286133, 4.7078423500061035, 4.77193021774292, 4.742083549499512, 4.7221903800964355, 4.761780261993408, 4.842473983764648, 4.69826078414917, 4.797584056854248, 4.756164073944092, 4.702793598175049, 4.703712463378906, 4.774348735809326, 4.73606014251709, 4.757850646972656, 4.853739261627197, 4.75593376159668, 4.765158653259277, 4.807252883911133, 4.733348846435547, 4.839707851409912, 4.692399501800537, 4.838521480560303, 4.748362064361572, 4.796886444091797, 4.824419021606445, 4.836671829223633, 4.645749092102051, 4.836610794067383, 4.763058185577393, 4.756103515625, 4.7179718017578125, 4.769049167633057, 4.6805195808410645, 4.76669454574585, 4.68715238571167, 4.784619331359863, 4.764857769012451, 4.758203983306885, 4.78097677230835, 4.771604061126709, 4.694644927978516, 4.806965351104736, 4.851217746734619, 4.685911178588867, 4.856752395629883, 4.717606067657471, 4.799446105957031, 4.768997669219971, 4.848994255065918, 4.687624454498291, 4.76353120803833, 4.681405544281006, 4.711455821990967, 4.782097816467285, 4.7690606117248535, 4.77626371383667, 4.896005630493164, 4.728810787200928, 4.56929349899292, 4.616139888763428, 4.751408576965332, 4.868112564086914, 4.762027740478516, 4.815001964569092, 4.6635637283325195, 4.777268886566162, 4.8300299644470215, 4.6914143562316895, 4.690448760986328, 4.8322014808654785, 4.719812870025635, 4.769984722137451, 4.685225009918213, 4.729616641998291, 4.746478080749512, 4.7323126792907715, 4.844325065612793, 4.791982173919678, 4.739990234375, 4.760576248168945, 4.6581926345825195, 4.797248363494873, 4.723336219787598, 4.803889274597168, 4.875059127807617, 4.7593278884887695, 4.754900932312012, 4.726783752441406, 4.731925964355469, 4.781970977783203, 4.695220947265625, 4.832921504974365, 4.754678726196289, 4.737426280975342, 4.915402412414551, 4.676167011260986, 4.771002769470215, 4.695852279663086, 4.766302108764648, 4.778353691101074, 4.804321765899658, 4.764126300811768, 4.790238857269287, 4.755247116088867, 4.706198692321777, 4.543965816497803, 4.757465362548828, 4.81098747253418, 4.706944942474365, 4.773820400238037, 4.8522419929504395, 4.7780442237854, 4.762823104858398, 4.795010089874268, 4.71676778793335, 4.758328437805176, 4.704511642456055, 4.858100891113281, 4.7952880859375, 4.80159330368042, 4.679903984069824, 4.749993324279785, 4.660363674163818, 4.68503999710083, 4.779059886932373, 4.793473720550537, 4.753223896026611, 4.613160610198975, 4.779438495635986, 4.778075695037842, 4.664376735687256, 4.749495029449463, 4.857517242431641, 4.791759490966797, 4.745019435882568, 4.874876976013184, 4.887667655944824, 4.839970111846924, 4.682733058929443, 4.804538726806641, 4.762895584106445, 4.7853312492370605, 4.701971054077148, 4.751193523406982, 4.790616989135742, 4.852899551391602, 4.846417427062988, 4.866188049316406, 4.7561469078063965, 4.7255144119262695, 4.7508864402771, 4.633768081665039, 4.810794353485107, 4.7395172119140625, 4.697895050048828, 4.771688938140869, 4.749268054962158, 4.788801670074463, 4.773217678070068, 4.816736221313477, 4.681358337402344, 4.663601875305176, 4.7411651611328125, 4.769672393798828, 4.806612491607666, 4.791236400604248, 4.7603325843811035, 4.749790668487549, 4.837155818939209, 4.710555553436279, 4.8069963455200195, 4.718914031982422, 4.827945709228516, 4.621875762939453, 4.71238374710083, 4.7340497970581055, 4.680143356323242, 4.748101234436035, 4.730437278747559, 4.8672637939453125, 4.75378942489624, 4.780081272125244, 4.793733596801758, 4.7885541915893555, 4.76895809173584, 4.675654411315918, 4.848634719848633, 4.635486125946045, 4.853610038757324, 4.7401909828186035, 4.767308712005615, 4.801666259765625, 4.8099541664123535, 4.709579944610596, 4.614200115203857, 4.754845142364502, 4.697144031524658, 4.797440052032471, 4.84550666809082, 4.796755313873291, 4.722026824951172, 4.7916364669799805, 4.661309242248535, 4.764847755432129, 4.773070812225342, 4.7687764167785645, 4.734004020690918, 4.8251051902771, 4.813348770141602, 4.657973766326904, 4.724445343017578, 4.809615135192871, 4.913968086242676, 4.868641376495361, 4.804536819458008, 4.694114685058594, 4.82800817489624, 4.741380214691162, 4.7744927406311035, 4.8154473304748535, 4.825869083404541, 4.706844329833984, 4.748622894287109, 4.7597222328186035, 4.720538139343262, 4.688405513763428, 4.758946895599365, 4.832677841186523, 4.761890411376953, 4.771338939666748, 4.820186138153076, 4.677147388458252, 4.813581943511963, 4.760141372680664, 4.80248498916626, 4.665689945220947, 4.847920894622803, 4.758298873901367, 4.794287204742432, 4.7970733642578125, 4.754531383514404, 4.596089839935303, 4.636631011962891, 4.778730869293213, 4.7464919090271, 4.790500164031982, 4.787035942077637, 4.660939693450928, 4.750373363494873, 4.670235633850098, 4.761796951293945, 4.760702610015869, 4.788413047790527, 4.867995262145996, 4.6852521896362305, 4.8130717277526855, 4.893672943115234, 4.658461570739746, 4.844906330108643, 4.906345844268799, 4.761708736419678, 4.773599624633789, 4.734543323516846, 4.801785469055176, 4.637547492980957, 4.718467712402344, 4.673968315124512, 4.735257625579834, 4.731776237487793, 4.73451566696167, 4.836164474487305, 4.8766255378723145, 4.7922210693359375, 4.7333197593688965, 4.848935127258301, 4.847994804382324, 4.769674777984619, 4.7529520988464355, 4.815491676330566, 4.833495616912842, 4.706995010375977, 4.721879959106445, 4.765757083892822, 4.814565658569336, 4.802888870239258, 4.772487640380859, 4.634235382080078, 4.78662633895874, 4.913774490356445, 4.7234368324279785, 4.735562324523926, 4.789815902709961, 4.744284152984619, 4.720232963562012, 4.785419940948486, 4.6980133056640625, 4.751638412475586, 4.767578125, 4.898679256439209, 4.732237339019775, 4.775992393493652, 4.737668991088867, 4.884105205535889, 4.902063846588135, 4.778304576873779, 4.764785289764404, 4.9014458656311035, 4.749911785125732, 4.710932731628418, 4.741291522979736, 4.750396728515625, 4.720381736755371, 4.802305698394775, 4.5968017578125, 4.696928977966309, 4.8013529777526855, 4.658161640167236, 4.669815540313721, 4.698184490203857, 4.774931907653809, 4.701107501983643, 4.724653244018555, 4.66769552230835, 4.659929275512695, 4.594992160797119, 4.581363677978516, 4.733290672302246, 4.606882095336914, 4.6551642417907715, 4.765151023864746, 4.631569862365723, 4.733606338500977, 4.732768535614014, 4.725391387939453, 4.694430828094482, 4.680377960205078, 4.70011043548584, 4.683462142944336, 4.737249374389648, 4.754253387451172, 4.665262699127197, 4.648748397827148, 4.913548946380615, 4.767802715301514, 4.707610607147217, 4.727910995483398, 4.633914947509766, 4.765100955963135, 4.833744049072266, 4.8240790367126465, 4.689696311950684, 4.702663898468018, 4.665648460388184, 4.767763614654541, 4.765168190002441, 4.818980693817139, 4.737970352172852, 4.762801647186279, 4.728133201599121, 4.795254707336426, 4.650424003601074, 4.764901161193848, 4.634775638580322, 4.706793308258057, 4.652535438537598, 4.751182556152344, 4.774999618530273, 4.742227077484131, 4.807114124298096, 4.7022929191589355, 4.681474208831787, 4.678316116333008, 4.7508745193481445, 4.726012706756592, 4.624251365661621, 4.732180595397949, 4.722332000732422, 4.641128063201904, 4.742545127868652, 4.704627513885498, 4.65570068359375, 4.719742298126221, 4.723652362823486, 4.597347736358643, 4.76935338973999, 4.747969627380371, 4.6979827880859375, 4.782076358795166, 4.79347562789917, 4.821849346160889, 4.768991470336914, 4.744170188903809, 4.621370792388916, 4.6416215896606445, 4.766747951507568, 4.816589832305908, 4.705130577087402, 4.7795023918151855, 4.721608638763428, 4.83266544342041, 4.7791852951049805, 4.71954345703125, 4.75670051574707, 4.6840949058532715, 4.7011895179748535, 4.6840057373046875, 4.708344459533691, 4.711466312408447, 4.667428016662598, 4.760186672210693, 4.789706230163574, 4.67846155166626, 4.64272928237915, 4.586053371429443, 4.706908226013184, 4.693161964416504, 4.717357635498047, 4.689654350280762, 4.608096122741699, 4.79342794418335, 4.785595893859863, 4.6610565185546875, 4.620448589324951, 4.862412929534912, 4.821500301361084, 4.579439640045166, 4.854994773864746, 4.707551002502441, 4.8099141120910645, 4.691220760345459, 4.722315311431885, 4.763201713562012, 4.632979393005371, 4.776541709899902, 4.677598476409912, 4.70697021484375, 4.7666754722595215, 4.773369312286377, 4.6780314445495605, 4.6979289054870605, 4.736839294433594, 4.655571460723877, 4.766237258911133, 4.634425163269043, 4.804773330688477, 4.819204807281494, 4.715474605560303, 4.711239337921143, 4.713173866271973, 4.606620788574219, 4.822488784790039, 4.707455158233643, 4.770627498626709, 4.674276351928711, 4.773705005645752, 4.7220845222473145, 4.64642858505249, 4.752569198608398, 4.6322712898254395, 4.717148780822754, 4.651835918426514, 4.782085418701172, 4.655328273773193, 4.809307098388672, 4.722592353820801, 4.722708702087402, 4.770796298980713, 4.718074798583984, 4.608089447021484, 4.765642166137695, 4.619776248931885, 4.666655540466309, 4.730034828186035, 4.757687091827393, 4.818942070007324, 4.637622356414795, 4.735664367675781, 4.717640399932861, 4.745834827423096, 4.767665386199951, 4.722790241241455, 4.780993461608887, 4.696857929229736, 4.770599842071533, 4.818512439727783, 4.645488739013672, 4.79642391204834, 4.729475498199463, 4.659145832061768, 4.713052272796631, 4.858722686767578, 4.621050834655762, 4.771109104156494, 4.751049041748047, 4.751523017883301, 4.678245544433594, 4.77893590927124, 4.644375324249268, 4.772381782531738, 4.7246623039245605, 4.6157546043396, 4.841272830963135, 4.677933692932129, 4.8178510665893555, 4.7248663902282715, 4.746981620788574, 4.706236839294434, 4.585353851318359, 4.704957485198975, 4.7144455909729, 4.747417449951172, 4.685096263885498, 4.771363258361816, 4.771039009094238, 4.7393927574157715, 4.830966949462891, 4.6967997550964355, 4.779175281524658, 4.695807456970215, 4.755565166473389, 4.859991073608398, 4.719921112060547, 4.645147800445557, 4.733663082122803, 4.796788215637207, 4.709708213806152, 4.743247985839844, 4.8009819984436035, 4.621679782867432, 4.731443881988525, 4.721436500549316, 4.753970623016357, 4.651296138763428, 4.71978235244751, 4.773012638092041, 4.686038017272949, 4.695333480834961, 4.71685266494751, 4.843021869659424, 4.766739368438721, 4.7234416007995605, 4.835649013519287, 4.741245269775391, 4.7575364112854, 4.697567462921143, 4.7302117347717285, 4.760606288909912, 4.717236518859863, 4.899771690368652, 4.662179946899414, 4.686941146850586, 4.681612014770508, 4.703505992889404, 4.725648880004883, 4.716899871826172, 4.658453941345215, 4.778489112854004, 4.751176357269287, 4.72349214553833, 4.6936869621276855, 4.729739189147949, 4.744431018829346, 4.686395645141602, 4.736537456512451, 4.771946430206299, 4.640840530395508, 4.713982582092285, 4.732419013977051, 4.736579418182373, 4.702527046203613, 4.583169460296631, 4.697447776794434, 4.733713150024414, 4.8184895515441895, 4.726519584655762, 4.770509243011475, 4.79440975189209, 4.812458515167236, 4.735938549041748, 4.673513412475586, 4.7060465812683105, 4.747637748718262, 4.728214740753174, 4.719744682312012, 4.700936794281006, 4.706460952758789, 4.768094539642334, 4.6689653396606445, 4.766570091247559, 4.695257186889648, 4.727471351623535, 4.715780258178711, 4.7342376708984375, 4.630959510803223, 4.686919212341309, 4.668433666229248, 4.72193717956543, 4.686895370483398, 4.663031101226807, 4.68867301940918, 4.690004348754883, 4.684927940368652, 4.709506988525391, 4.675751209259033, 4.708621978759766, 4.61590051651001, 4.716097831726074, 4.796700954437256, 4.6652984619140625, 4.6945061683654785, 4.725289344787598, 4.748043537139893, 4.7084431648254395, 4.698554992675781, 4.662415981292725, 4.833353519439697, 4.786258697509766, 4.772623538970947, 4.666689395904541, 4.779547214508057, 4.727954864501953, 4.7689924240112305, 4.681775093078613, 4.689114570617676, 4.757003307342529, 4.709421634674072, 4.673546314239502, 4.759860038757324, 4.673935890197754, 4.587328910827637, 4.669225692749023, 4.7631096839904785, 4.747988224029541, 4.75445556640625, 4.7664666175842285, 4.661635398864746, 4.68742561340332, 4.770201206207275, 4.718496322631836, 4.783745288848877, 4.650933742523193, 4.726327419281006, 4.737157821655273, 4.693354606628418, 4.6665849685668945, 4.803958892822266, 4.704256057739258, 4.800293922424316, 4.765569686889648, 4.712222099304199, 4.693525314331055, 4.708584785461426, 4.793452262878418, 4.752331256866455, 4.793970584869385, 4.806291103363037, 4.750788688659668, 4.805098533630371, 4.7242255210876465, 4.690783977508545, 4.728905200958252, 4.6235671043396, 4.768832206726074, 4.805829048156738, 4.671093463897705, 4.764422416687012, 4.674325466156006, 4.774241924285889, 4.7481842041015625, 4.717119216918945, 4.720528602600098, 4.711856842041016, 4.7437214851379395, 4.779239177703857, 4.816969871520996, 4.703874111175537, 4.671489715576172, 4.6974101066589355, 4.736263275146484, 4.780524730682373, 4.591188430786133, 4.74445104598999, 4.696441650390625, 4.679403781890869, 4.723494529724121, 4.640108108520508, 4.664159297943115, 4.743889331817627, 4.814730167388916, 4.73344087600708, 4.7869873046875, 4.774258136749268, 4.807924747467041, 4.70218563079834, 4.765840530395508, 4.738203048706055, 4.669933319091797, 4.616739749908447, 4.683781623840332, 4.587136745452881, 4.65512228012085, 4.549270153045654, 4.597407341003418, 4.737316608428955, 4.647078514099121, 4.67855167388916, 4.759969234466553, 4.749628067016602, 4.579514503479004, 4.580158710479736, 4.671496391296387, 4.61794376373291, 4.688825607299805, 4.696979522705078, 4.66969108581543, 4.689316272735596, 4.676470756530762, 4.720142364501953, 4.636678695678711, 4.646663665771484, 4.5479278564453125, 4.636903762817383, 4.680976867675781, 4.7233171463012695, 4.711215972900391, 4.695153713226318, 4.732698917388916, 4.806347370147705, 4.7334465980529785, 4.646010398864746, 4.696876525878906, 4.61454439163208, 4.738662242889404, 4.608793258666992, 4.747496604919434, 4.617489337921143, 4.676887512207031, 4.666927814483643, 4.709178447723389, 4.748105049133301, 4.728905200958252, 4.7541728019714355, 4.5962748527526855, 4.575042247772217, 4.663664817810059, 4.710080146789551, 4.737547874450684, 4.76206111907959, 4.673770904541016, 4.801638126373291, 4.7102789878845215, 4.657730579376221, 4.62775182723999, 4.721621036529541, 4.6804327964782715, 4.6233062744140625, 4.690523624420166, 4.704280376434326, 4.7822346687316895, 4.656651496887207, 4.690922260284424, 4.717586040496826, 4.648702144622803, 4.746988773345947, 4.661062240600586, 4.688418388366699, 4.686168193817139, 4.706021308898926, 4.701592445373535, 4.5932536125183105, 4.743803977966309, 4.664619445800781, 4.677590370178223, 4.675046920776367, 4.691850185394287, 4.662406921386719, 4.674864768981934, 4.693589687347412, 4.757835865020752, 4.655934810638428, 4.6408257484436035, 4.709672927856445, 4.77724552154541, 4.733185291290283, 4.722480773925781, 4.753768444061279, 4.621095657348633, 4.772956848144531, 4.762675762176514, 4.749603271484375, 4.766972064971924, 4.672829627990723, 4.751453876495361, 4.720973014831543, 4.7343268394470215, 4.699513912200928, 4.715251922607422, 4.695348262786865, 4.672068119049072, 4.733583927154541, 4.732501029968262, 4.740814208984375, 4.79843282699585, 4.698426246643066, 4.798070907592773, 4.707125663757324, 4.650430679321289, 4.673390865325928, 4.673603534698486, 4.768528461456299, 4.73761510848999, 4.694663047790527, 4.7210774421691895, 4.603739261627197, 4.613101959228516, 4.681323051452637, 4.5991597175598145, 4.74351167678833, 4.625929832458496, 4.69667911529541, 4.734535217285156, 4.6711578369140625, 4.640196323394775, 4.728146076202393, 4.706883907318115, 4.811330795288086, 4.802092552185059, 4.733569145202637, 4.689741134643555, 4.776713848114014, 4.677543640136719, 4.6871867179870605, 4.7482476234436035, 4.698258399963379, 4.862112522125244, 4.679162979125977, 4.731913089752197, 4.720454692840576, 4.729762554168701, 4.65352201461792, 4.732076644897461, 4.703744888305664, 4.729737758636475, 4.659457683563232, 4.614223003387451, 4.824335098266602, 4.658317565917969, 4.668737411499023, 4.607395648956299, 4.741371154785156, 4.807909965515137, 4.645721912384033, 4.633487701416016, 4.6152801513671875, 4.751059055328369, 4.615696430206299, 4.676366329193115, 4.8356122970581055, 4.684751987457275, 4.7582688331604, 4.807144641876221, 4.67894983291626, 4.75950288772583, 4.592508316040039, 4.736224174499512, 4.778194427490234, 4.72661018371582, 4.572111129760742, 4.63115930557251, 4.621294021606445, 4.671788692474365, 4.797545909881592, 4.702159404754639, 4.718692302703857, 4.724087238311768, 4.618360996246338, 4.758516788482666, 4.818588733673096, 4.725096702575684, 4.690464496612549, 4.597507953643799, 4.66159200668335, 4.730297088623047, 4.71278190612793, 4.720393180847168, 4.669798851013184, 4.766045093536377, 4.57863187789917, 4.650728702545166, 4.72444486618042, 4.592220783233643, 4.679885387420654, 4.556361198425293, 4.728686332702637, 4.657329082489014, 4.702707290649414, 4.679686546325684, 4.632469654083252, 4.616995334625244, 4.660040855407715, 4.720097064971924, 4.629712104797363, 4.661057472229004, 4.631773948669434, 4.690913200378418, 4.70857048034668, 4.694286823272705, 4.671453475952148, 4.735617160797119, 4.595852375030518, 4.674031734466553, 4.662354469299316, 4.7067437171936035, 4.700634002685547, 4.6912970542907715, 4.701939582824707, 4.651960372924805, 4.62912130355835, 4.720877170562744, 4.582871913909912, 4.720165729522705, 4.7153801918029785, 4.778850555419922, 4.7875895500183105, 4.777278423309326, 4.616940021514893, 4.711428165435791, 4.777205944061279, 4.628951549530029, 4.769625663757324, 4.767301082611084, 4.724575042724609, 4.606221675872803, 4.5906982421875, 4.638823509216309, 4.659477710723877, 4.683817386627197, 4.59110689163208, 4.66590690612793, 4.677468299865723, 4.634433746337891, 4.571595668792725, 4.660319805145264, 4.711620330810547, 4.777859210968018, 4.669716835021973, 4.714772701263428, 4.708941459655762, 4.761327743530273, 4.7009782791137695, 4.66988468170166, 4.7716240882873535, 4.698831081390381, 4.736103057861328, 4.585174560546875, 4.791210174560547, 4.670589447021484, 4.75801944732666, 4.686662197113037, 4.680202007293701, 4.6373090744018555, 4.622318267822266, 4.739623069763184, 4.711095809936523, 4.730592250823975, 4.637600421905518, 4.6125335693359375, 4.709151744842529, 4.655524253845215, 4.748453140258789, 4.701043128967285, 4.6907806396484375, 4.627389430999756, 4.600639820098877, 4.755202770233154, 4.7265167236328125, 4.628385066986084, 4.590446949005127, 4.71804666519165, 4.675496578216553, 4.6041693687438965, 4.593914031982422, 4.533891677856445, 4.724160194396973, 4.5890116691589355, 4.632569789886475, 4.712719440460205, 4.644445419311523, 4.678566932678223, 4.5645599365234375, 4.574486255645752, 4.717825889587402, 4.846076965332031, 4.602164268493652, 4.72459077835083, 4.633878231048584, 4.676712989807129, 4.66659688949585, 4.690733909606934, 4.598697662353516, 4.700727462768555, 4.658325672149658, 4.76120138168335, 4.657553195953369, 4.796126842498779, 4.686794281005859, 4.687804698944092, 4.739284515380859, 4.664801120758057, 4.665037631988525, 4.690790176391602, 4.689610481262207, 4.774569988250732, 4.661141395568848, 4.730417728424072, 4.7097601890563965, 4.735291481018066, 4.608935356140137, 4.672059535980225, 4.6862568855285645, 4.73359489440918, 4.647587776184082, 4.741994380950928, 4.7767252922058105, 4.811001777648926, 4.668699264526367, 4.760555267333984, 4.706669807434082, 4.7306365966796875, 4.729249000549316, 4.756355285644531, 4.747905254364014, 4.648638725280762, 4.731219291687012, 4.69577693939209, 4.714182376861572, 4.688317775726318, 4.7102885246276855, 4.661620140075684, 4.758833408355713, 4.6533122062683105, 4.740901470184326, 4.765705585479736, 4.664648056030273, 4.698436737060547, 4.695072650909424, 4.605119705200195, 4.758439064025879, 4.637493133544922, 4.678933143615723, 4.699459552764893, 4.704746723175049, 4.725662708282471, 4.656832218170166, 4.536075592041016, 4.730557918548584, 4.70111083984375, 4.705479621887207, 4.627420902252197, 4.85757303237915, 4.742725372314453, 4.8077802658081055, 4.794445037841797, 4.720717430114746, 4.629818916320801, 4.689120292663574, 4.74565315246582, 4.728106498718262, 4.716808795928955, 4.701958179473877, 4.692996501922607, 4.755428314208984, 4.675289154052734, 4.6641716957092285, 4.771688938140869, 4.689365863800049, 4.735608100891113, 4.600844383239746, 4.7153778076171875, 4.660534858703613, 4.601593017578125, 4.591179847717285, 4.633552074432373, 4.63663387298584, 4.656050682067871, 4.626179218292236, 4.579237937927246, 4.649075508117676, 4.623958110809326, 4.580313682556152, 4.770963668823242, 4.577045440673828, 4.653833866119385, 4.610261917114258, 4.733114719390869, 4.476962566375732, 4.628026485443115, 4.539309501647949, 4.68122673034668, 4.7002787590026855, 4.660387992858887, 4.677586555480957, 4.631065845489502, 4.613876819610596, 4.607114315032959, 4.621491432189941, 4.639700889587402, 4.578623294830322, 4.580889701843262, 4.757829189300537, 4.58373498916626, 4.66685152053833, 4.591548919677734, 4.697431564331055, 4.563272476196289, 4.633359432220459, 4.622407913208008, 4.682946681976318, 4.663995742797852, 4.7113118171691895, 4.672663688659668, 4.595010757446289, 4.546414375305176, 4.585621356964111, 4.612920761108398, 4.710142135620117, 4.668574333190918, 4.623751640319824, 4.684711933135986, 4.6310200691223145, 4.717902660369873, 4.62817907333374, 4.671445846557617, 4.58370304107666, 4.680670261383057, 4.69901180267334, 4.65643310546875, 4.686049938201904, 4.730845928192139, 4.655458927154541, 4.653535842895508, 4.7520623207092285, 4.726158618927002, 4.662802219390869, 4.7031145095825195, 4.633614540100098, 4.574550151824951, 4.653913974761963, 4.824601650238037, 4.65814733505249, 4.614248752593994, 4.7154927253723145, 4.709963798522949, 4.685158729553223, 4.62261438369751, 4.600401878356934, 4.740074157714844, 4.706357002258301, 4.615028381347656, 4.706088066101074, 4.698702812194824, 4.6742119789123535, 4.631941795349121, 4.601948261260986, 4.675662040710449, 4.602510929107666, 4.748047351837158, 4.567381381988525, 4.674311637878418, 4.6977434158325195, 4.515519142150879, 4.652239799499512, 4.645391941070557, 4.738337993621826, 4.617776393890381, 4.567500591278076, 4.713988780975342, 4.710662841796875, 4.736149787902832, 4.727460861206055, 4.628269672393799, 4.6259894371032715, 4.645031929016113, 4.615817070007324, 4.681463718414307, 4.563381671905518, 4.7176289558410645, 4.719923496246338, 4.691257953643799, 4.58620548248291, 4.7368550300598145, 4.613739013671875, 4.638554573059082, 4.578500270843506, 4.645118236541748, 4.5742597579956055, 4.590631484985352, 4.659721374511719, 4.676621437072754, 4.636984348297119, 4.68538761138916, 4.691827297210693, 4.721197128295898, 4.684821128845215, 4.664572715759277, 4.70849084854126, 4.698368072509766, 4.5578718185424805, 4.724155426025391, 4.651153564453125, 4.6943135261535645, 4.642658710479736, 4.563884258270264, 4.685332298278809, 4.763571739196777, 4.687222003936768, 4.677873134613037, 4.687496662139893, 4.685530185699463, 4.6929755210876465, 4.670064449310303, 4.413898944854736, 4.75986909866333, 4.641995906829834, 4.54805326461792, 4.683521270751953, 4.636497974395752, 4.725807189941406, 4.614401817321777, 4.709110736846924, 4.640544414520264, 4.676553249359131, 4.667520046234131, 4.609882354736328, 4.618934154510498, 4.702693462371826, 4.654194355010986, 4.678954124450684, 4.6137166023254395, 4.610137939453125, 4.658017158508301, 4.580199718475342, 4.698031425476074, 4.608645915985107, 4.702598571777344, 4.578835964202881, 4.6563286781311035, 4.668250560760498, 4.691617488861084, 4.608405113220215, 4.677423477172852, 4.590354919433594, 4.60172700881958, 4.66196870803833, 4.67075777053833, 4.589114189147949, 4.654537200927734, 4.614609241485596, 4.7536940574646, 4.724582195281982, 4.623544216156006, 4.5807647705078125, 4.7319183349609375, 4.6451263427734375, 4.634485244750977, 4.654053688049316, 4.5866899490356445, 4.609035491943359, 4.712182998657227, 4.601592063903809, 4.768951416015625, 4.662821292877197, 4.730662822723389, 4.73504638671875, 4.499866008758545, 4.668814182281494, 4.722682476043701, 4.705235958099365, 4.7389631271362305, 4.600580215454102, 4.638744354248047, 4.69580602645874, 4.654225826263428, 4.792591571807861, 4.538663864135742, 4.682511329650879, 4.667707443237305, 4.696432590484619, 4.627194404602051, 4.71709680557251, 4.6735711097717285, 4.594803810119629, 4.682941436767578, 4.658958911895752, 4.710639953613281, 4.598243236541748, 4.700619220733643, 4.667078495025635, 4.6481146812438965, 4.783463954925537, 4.684513568878174, 4.706287384033203, 4.629975318908691, 4.629917144775391, 4.665210723876953, 4.691481590270996, 4.711816310882568, 4.671751499176025, 4.705466270446777, 4.61667013168335, 4.67838191986084, 4.621150970458984, 4.658612251281738, 4.704648017883301, 4.666057109832764, 4.61612606048584, 4.733160018920898, 4.615370273590088, 4.6190972328186035, 4.645102024078369, 4.550300598144531, 4.637988090515137, 4.686345100402832, 4.518770217895508, 4.602968692779541, 4.628669261932373, 4.6698455810546875, 4.7271857261657715, 4.724412441253662, 4.821645736694336, 4.670415878295898, 4.68671989440918, 4.678543567657471, 4.799388408660889, 4.635140419006348, 4.772974014282227, 4.750760078430176, 4.774736404418945, 4.710856914520264, 4.652346611022949, 4.566859245300293, 4.6794819831848145, 4.637568950653076, 4.6964192390441895, 4.738846302032471, 4.61805534362793, 4.696928977966309, 4.739004135131836, 4.690805912017822, 4.611811637878418, 4.640439987182617, 4.658970832824707, 4.768479347229004, 4.636307239532471, 4.724617004394531, 4.61040735244751, 4.70589542388916, 4.605489730834961, 4.726119518280029, 4.595959186553955, 4.649560451507568, 4.685305118560791, 4.656858921051025, 4.649824619293213, 4.702925205230713, 4.63566780090332, 4.772037029266357, 4.662083148956299, 4.654895782470703, 4.588745594024658, 4.683088779449463, 4.620158672332764, 4.73596715927124, 4.68051290512085, 4.660496711730957, 4.6755146980285645, 4.677938461303711, 4.7354302406311035, 4.64735746383667, 4.62303352355957, 4.704451560974121, 4.677729606628418, 4.596768856048584, 4.585762977600098, 4.657880783081055, 4.644918918609619, 4.61686897277832, 4.628244876861572, 4.603466510772705, 4.781843662261963, 4.73099422454834, 4.710765838623047, 4.646315097808838, 4.769171714782715, 4.700127124786377, 4.739495277404785, 4.712526798248291, 4.6489152908325195, 4.585012912750244, 4.648250102996826, 4.699926376342773, 4.601064682006836, 4.656976222991943, 4.673773288726807, 4.684262275695801, 4.589987754821777, 4.597846508026123, 4.635962009429932, 4.732796669006348, 4.639671325683594, 4.737112045288086, 4.637375354766846, 4.690963268280029, 4.697602272033691, 4.6892008781433105, 4.811078071594238, 4.716938495635986, 4.632723331451416, 4.700270175933838, 4.754714488983154, 4.678699970245361, 4.682524681091309, 4.643163681030273, 4.675106048583984, 4.735247611999512, 4.687020301818848, 4.726938247680664, 4.676554203033447, 4.598109722137451, 4.631649494171143, 4.517441272735596, 4.665231704711914, 4.644954681396484, 4.642045974731445, 4.659876346588135, 4.562007904052734, 4.74619197845459, 4.619317531585693, 4.711582660675049, 4.765894889831543, 4.604469299316406, 4.655624866485596, 4.691502094268799, 4.720911979675293, 4.722053527832031, 4.647193908691406, 4.641055583953857, 4.73151969909668, 4.6451568603515625, 4.629029273986816, 4.733817100524902, 4.69844913482666, 4.57833194732666, 4.658151626586914, 4.652614116668701, 4.692605972290039, 4.647703170776367, 4.66262149810791, 4.7045512199401855, 4.629903316497803, 4.71470308303833, 4.605611324310303, 4.618871212005615, 4.514330863952637, 4.512781620025635, 4.644618034362793, 4.446768283843994, 4.601991176605225, 4.611933708190918, 4.531407356262207, 4.546466827392578, 4.612607479095459, 4.581705570220947, 4.683741569519043, 4.590684413909912, 4.557694911956787, 4.672455310821533, 4.68250846862793, 4.6624040603637695, 4.624502182006836, 4.670616149902344, 4.682923316955566, 4.458642482757568, 4.671133041381836, 4.572598457336426, 4.6201958656311035, 4.602657318115234, 4.572971820831299, 4.660824775695801, 4.573130130767822, 4.546781539916992, 4.572251319885254, 4.591867923736572, 4.661364555358887, 4.6331095695495605, 4.625391006469727, 4.775856971740723, 4.583871841430664, 4.609419345855713, 4.635292053222656, 4.577793598175049, 4.678386688232422, 4.6399970054626465, 4.5889811515808105, 4.566399097442627, 4.6520490646362305, 4.7019219398498535, 4.603896617889404, 4.583909034729004, 4.64539909362793, 4.6142578125, 4.60715389251709, 4.551543235778809, 4.56364107131958, 4.590366363525391, 4.47740364074707, 4.691861629486084, 4.582076072692871, 4.5323309898376465, 4.696014404296875, 4.695478916168213, 4.663707733154297, 4.591337203979492, 4.571383953094482, 4.681551933288574, 4.617697238922119, 4.652002811431885, 4.672426700592041, 4.713473320007324, 4.527019500732422, 4.515878677368164, 4.629580497741699, 4.637888431549072, 4.539450168609619, 4.651492118835449, 4.7075605392456055, 4.5697808265686035, 4.627068996429443, 4.621095180511475, 4.626029014587402, 4.635562419891357, 4.700196743011475, 4.651759147644043, 4.603919506072998, 4.682182788848877, 4.599856853485107, 4.650195598602295, 4.669636249542236, 4.711917400360107, 4.573501110076904, 4.626707553863525, 4.756628036499023, 4.636559963226318, 4.603067398071289, 4.605772495269775, 4.704444885253906, 4.582522392272949, 4.565344333648682, 4.592864513397217, 4.783462047576904, 4.592112064361572, 4.655816555023193, 4.62275505065918, 4.611180782318115, 4.697035312652588, 4.5611042976379395, 4.664735317230225, 4.698646545410156, 4.5483222007751465, 4.63608980178833, 4.624174118041992, 4.633952617645264, 4.583436965942383, 4.63535737991333, 4.550470352172852, 4.642258167266846, 4.571888446807861, 4.773403644561768, 4.688721656799316, 4.734923839569092, 4.599091529846191, 4.592165946960449, 4.7012529373168945, 4.633211612701416, 4.690743923187256, 4.653560161590576, 4.601373195648193, 4.611697673797607, 4.649089336395264, 4.566321849822998, 4.656293869018555, 4.727503299713135, 4.789127826690674, 4.735260963439941, 4.572353839874268, 4.667654037475586, 4.726949214935303, 4.6976494789123535, 4.631441593170166, 4.507648944854736, 4.632850170135498, 4.701779365539551, 4.658369541168213, 4.6294965744018555, 4.711516857147217, 4.496166706085205, 4.5913987159729, 4.575500965118408, 4.655226707458496, 4.648138523101807, 4.577023506164551, 4.688822269439697, 4.734465599060059, 4.571078300476074, 4.591704368591309, 4.685589790344238, 4.703454494476318, 4.541226863861084, 4.685591220855713, 4.703775882720947, 4.709570407867432, 4.607648849487305, 4.644905090332031, 4.655076503753662, 4.585550308227539, 4.618535041809082, 4.582643508911133, 4.642841815948486, 4.648738861083984, 4.778198719024658, 4.649746417999268, 4.575463771820068, 4.818665027618408, 4.59028959274292, 4.551321983337402, 4.710484981536865, 4.6047258377075195, 4.59116268157959, 4.581237316131592, 4.6022725105285645, 4.655932903289795, 4.706003189086914, 4.607889652252197, 4.683530330657959, 4.6238298416137695, 4.665638446807861, 4.630701541900635, 4.589955806732178, 4.652135372161865, 4.594286918640137, 4.525561809539795, 4.614604949951172, 4.627336025238037, 4.5568342208862305, 4.551937103271484, 4.625448226928711, 4.613578796386719, 4.6272292137146, 4.653883934020996, 4.647442817687988, 4.6970367431640625, 4.6818528175354, 4.711703777313232, 4.562928199768066, 4.673067569732666, 4.623987674713135, 4.635885715484619, 4.653813362121582, 4.722496509552002, 4.661829948425293, 4.6336259841918945, 4.639105319976807, 4.687063694000244, 4.6993327140808105, 4.730578899383545, 4.701199531555176, 4.737051486968994, 4.708003520965576, 4.616108417510986, 4.72855806350708, 4.60467004776001, 4.658450603485107, 4.666236877441406, 4.690362930297852, 4.56620979309082, 4.650022983551025, 4.651916027069092, 4.606573104858398, 4.66022253036499, 4.667830944061279, 4.779604911804199, 4.635932922363281, 4.645886421203613, 4.554140567779541, 4.650288105010986, 4.646370887756348, 4.689749240875244, 4.6614203453063965, 4.673489093780518, 4.588165283203125, 4.560572624206543, 4.608237266540527, 4.755722999572754, 4.540677547454834, 4.574432849884033, 4.671692848205566, 4.679953575134277, 4.569668292999268, 4.682104110717773, 4.618916988372803, 4.601187705993652, 4.6033782958984375, 4.776661396026611, 4.6683478355407715, 4.696643352508545, 4.652778148651123, 4.59840726852417, 4.583469390869141, 4.6689019203186035, 4.684287071228027, 4.689934730529785, 4.643567085266113, 4.725993633270264, 4.642002105712891, 4.578188896179199, 4.7103471755981445, 4.662343502044678, 4.521366596221924, 4.6701436042785645, 4.4834699630737305, 4.577884674072266, 4.665051460266113, 4.65160608291626, 4.5868024826049805, 4.581758499145508, 4.670697212219238, 4.658205032348633, 4.775576114654541, 4.638889312744141, 4.722171783447266, 4.644514560699463, 4.576743125915527, 4.652898788452148, 4.665498733520508, 4.590353965759277, 4.618805408477783, 4.608435153961182, 4.5915937423706055, 4.6496195793151855, 4.691816806793213, 4.678955078125, 4.598599910736084, 4.633883953094482, 4.5867085456848145, 4.701646327972412, 4.542169094085693, 4.699060440063477, 4.461005210876465, 4.675967693328857, 4.690018653869629, 4.642674446105957, 4.685572147369385, 4.638103485107422, 4.731997966766357, 4.777381420135498, 4.624380111694336, 4.623307704925537, 4.605250358581543, 4.733119010925293, 4.5520100593566895, 4.650894641876221, 4.611227035522461, 4.703411102294922, 4.669433116912842, 4.560373783111572, 4.632569789886475, 4.775518894195557, 4.734023571014404, 4.653720378875732, 4.641717910766602, 4.653740882873535, 4.634416580200195, 4.642501354217529, 4.689957618713379, 4.681035041809082, 4.598084449768066, 4.5247721672058105, 4.6244730949401855, 4.613018989562988, 4.652279376983643, 4.731072902679443, 4.694671630859375, 4.761144161224365, 4.568390369415283, 4.5757551193237305, 4.580374717712402, 4.697742462158203, 4.658510208129883, 4.649954795837402, 4.751490116119385, 4.563282489776611, 4.662386417388916, 4.695655822753906, 4.753150939941406, 4.620894908905029, 4.670849800109863, 4.594889163970947, 4.603693008422852, 4.695872783660889, 4.55787467956543, 4.689659118652344, 4.566589832305908, 4.760725021362305, 4.657833099365234, 4.6830220222473145, 4.595016956329346, 4.580755710601807, 4.5460662841796875, 4.646124839782715, 4.5771307945251465, 4.6521406173706055, 4.709000587463379, 4.721072673797607, 4.611032009124756, 4.653101921081543, 4.591840744018555, 4.666064262390137, 4.657000541687012, 4.614774703979492, 4.6424150466918945, 4.640191078186035, 4.592861175537109, 4.678796768188477, 4.617570877075195, 4.722837924957275, 4.69792366027832, 4.693321228027344, 4.622534275054932, 4.618635177612305, 4.5880584716796875, 4.657141208648682, 4.494534015655518, 4.788388252258301, 4.551928997039795, 4.586365699768066, 4.557185649871826, 4.523356914520264, 4.522715091705322, 4.492525100708008, 4.569550514221191, 4.57413387298584, 4.542547702789307, 4.51922607421875, 4.564859390258789, 4.538288593292236, 4.640788555145264, 4.493525505065918, 4.565637111663818, 4.649438381195068, 4.530917167663574, 4.705239295959473, 4.505290508270264, 4.652840614318848, 4.5535807609558105, 4.530722618103027, 4.595125198364258, 4.426117897033691, 4.545475006103516, 4.564916133880615, 4.584977626800537, 4.55202579498291, 4.566084861755371, 4.548013210296631, 4.5894060134887695, 4.543112277984619, 4.67032527923584, 4.462114334106445, 4.6583075523376465, 4.607206344604492, 4.6447882652282715, 4.514941692352295, 4.504923343658447, 4.519761085510254, 4.608561038970947, 4.53800630569458, 4.710249900817871, 4.62753963470459, 4.573248863220215, 4.698936939239502, 4.603697776794434, 4.621702671051025, 4.5796074867248535, 4.6550750732421875, 4.603891849517822, 4.586304187774658, 4.553810119628906, 4.56057071685791, 4.64767599105835, 4.552475929260254, 4.572056770324707, 4.505094051361084, 4.566018104553223, 4.54888391494751, 4.4761762619018555, 4.634474754333496, 4.645320415496826, 4.658233642578125, 4.610989570617676, 4.575596332550049, 4.590875148773193, 4.645391464233398, 4.513548851013184, 4.662243843078613, 4.526024341583252, 4.6140007972717285, 4.594216346740723, 4.6619415283203125, 4.545181751251221, 4.544095516204834, 4.669543266296387, 4.68982458114624, 4.622915744781494, 4.573225021362305, 4.660219192504883, 4.593594074249268, 4.585607051849365, 4.592536926269531, 4.6627583503723145, 4.6465044021606445, 4.453375339508057, 4.5492682456970215, 4.607609272003174, 4.640211582183838, 4.642324447631836, 4.620880126953125, 4.675338268280029, 4.627318859100342, 4.564070224761963, 4.50446081161499, 4.54518461227417, 4.6767754554748535, 4.481426239013672, 4.538937091827393, 4.505497455596924, 4.626706123352051, 4.642773628234863, 4.607059001922607, 4.722436904907227, 4.598761081695557, 4.660706996917725, 4.596216678619385, 4.621619701385498, 4.742440700531006, 4.638865947723389, 4.631444454193115, 4.56238317489624, 4.617067337036133, 4.503538131713867, 4.55083703994751, 4.721301078796387, 4.592876434326172, 4.744641304016113, 4.582464694976807, 4.607788562774658, 4.67909049987793, 4.527841091156006, 4.576752185821533, 4.595489978790283, 4.699805736541748, 4.5757222175598145, 4.673258304595947, 4.7087016105651855, 4.610596656799316, 4.638463497161865, 4.526212215423584, 4.680477142333984, 4.697184085845947, 4.631004333496094, 4.60171365737915, 4.68414306640625, 4.698388576507568, 4.72320032119751, 4.689526557922363, 4.622387409210205, 4.646477222442627, 4.509457111358643, 4.665689468383789, 4.6052632331848145, 4.635369300842285, 4.5862956047058105, 4.67114782333374, 4.554229736328125, 4.635012149810791, 4.558253765106201, 4.4215006828308105, 4.640657424926758, 4.580484867095947, 4.685731410980225, 4.514634609222412, 4.59279727935791, 4.623451232910156, 4.570505142211914, 4.550307750701904, 4.621379852294922, 4.701196193695068, 4.484883785247803, 4.625141620635986, 4.563343524932861, 4.733018398284912, 4.635486125946045, 4.584920406341553, 4.634223461151123, 4.592370510101318, 4.623882293701172, 4.587340354919434, 4.573185443878174, 4.625484943389893, 4.544665813446045, 4.471172332763672, 4.63257360458374, 4.564280986785889, 4.657950401306152, 4.5513715744018555, 4.630356311798096, 4.644644737243652, 4.599345684051514, 4.657212734222412, 4.566961765289307, 4.628861904144287, 4.6179890632629395, 4.58857536315918, 4.6165971755981445, 4.617421627044678, 4.630875110626221, 4.583216667175293, 4.635178089141846, 4.581542015075684, 4.6411051750183105, 4.638154029846191, 4.616713523864746, 4.666029930114746, 4.586271286010742, 4.616945266723633, 4.625359058380127, 4.65610408782959, 4.560137748718262, 4.65310525894165, 4.60960578918457, 4.585056304931641, 4.641575813293457, 4.663640022277832, 4.682791709899902, 4.568065643310547, 4.5554327964782715, 4.724628448486328, 4.627169609069824, 4.617262840270996, 4.619617938995361, 4.598543167114258, 4.605727195739746, 4.535086631774902, 4.578549385070801, 4.591411590576172, 4.6324052810668945, 4.6493330001831055, 4.632950305938721, 4.5848069190979, 4.617908954620361, 4.56558895111084, 4.491506576538086, 4.537481307983398, 4.603770732879639, 4.675277233123779, 4.6191606521606445, 4.65248441696167, 4.628988742828369, 4.570905685424805, 4.697710037231445, 4.573254585266113, 4.491393566131592, 4.449660301208496, 4.611340522766113, 4.703330993652344, 4.7019219398498535, 4.670835494995117, 4.563677787780762, 4.6315460205078125, 4.667543411254883, 4.5956645011901855, 4.574141979217529, 4.567615985870361, 4.590054512023926, 4.546275615692139, 4.560458660125732, 4.713040351867676, 4.6288909912109375, 4.616256237030029, 4.654751300811768, 4.657071113586426, 4.674693584442139, 4.6412482261657715, 4.647427082061768, 4.5973286628723145, 4.611311912536621, 4.6413068771362305, 4.595598220825195, 4.631727695465088, 4.647115230560303, 4.570755481719971, 4.5615458488464355, 4.653253555297852, 4.693881988525391, 4.584824562072754, 4.612153053283691, 4.630324363708496, 4.5526933670043945, 4.58704948425293, 4.672474384307861, 4.562167167663574, 4.576653957366943, 4.66137170791626, 4.58585786819458, 4.575126647949219, 4.5705437660217285, 4.588362216949463, 4.5604424476623535, 4.6120686531066895, 4.647683620452881, 4.61801815032959, 4.774497032165527, 4.610667705535889, 4.72989559173584, 4.608668327331543, 4.654132843017578, 4.612405776977539, 4.640408515930176, 4.576131343841553, 4.688942909240723, 4.6462202072143555, 4.621962070465088, 4.4833598136901855, 4.641969203948975, 4.718104839324951, 4.517566204071045, 4.6834235191345215, 4.695096492767334, 4.6222100257873535, 4.587884902954102, 4.474491596221924, 4.532662868499756, 4.630100250244141, 4.612820148468018, 4.5853071212768555, 4.650924205780029, 4.581991195678711, 4.499229431152344, 4.639817237854004, 4.621511459350586, 4.628942489624023, 4.729621410369873, 4.616326332092285, 4.452619552612305, 4.683754920959473, 4.6950554847717285, 4.620651721954346, 4.617434501647949, 4.614481449127197, 4.622779369354248, 4.651142597198486, 4.553192138671875, 4.598536014556885, 4.512781620025635, 4.58540153503418, 4.635592460632324, 4.609086036682129, 4.658475399017334, 4.576964855194092, 4.663149833679199, 4.591178894042969, 4.624767303466797, 4.59029483795166, 4.505635738372803, 4.580275535583496, 4.5905303955078125, 4.667515277862549, 4.595456123352051, 4.691917419433594, 4.624824047088623, 4.582970142364502, 4.787174224853516, 4.618387699127197, 4.568289279937744, 4.638545513153076, 4.567078590393066, 4.595437049865723, 4.628485202789307, 4.6472697257995605, 4.7223052978515625, 4.5771098136901855, 4.585865020751953, 4.657055854797363, 4.5346198081970215, 4.626715660095215, 4.578925132751465, 4.692591667175293, 4.660472869873047, 4.669107913970947, 4.472477436065674, 4.633792877197266, 4.666710376739502, 4.630499839782715, 4.569781303405762, 4.6379923820495605, 4.522830963134766, 4.706348419189453, 4.649326324462891, 4.586325168609619, 4.66290807723999, 4.585600852966309, 4.579589366912842, 4.627913951873779, 4.535035133361816, 4.553332805633545, 4.598276615142822, 4.5668768882751465, 4.6315999031066895, 4.685153484344482, 4.53164529800415, 4.4239115715026855, 4.619883060455322, 4.476851940155029, 4.485071659088135, 4.535524368286133, 4.574122905731201, 4.550289154052734, 4.654624938964844, 4.350427627563477, 4.377490997314453, 4.662276744842529, 4.458151817321777, 4.6418023109436035, 4.585773944854736, 4.601833820343018, 4.5369977951049805, 4.566483974456787, 4.487583160400391, 4.599059104919434, 4.472005844116211, 4.451458930969238, 4.498628616333008, 4.45148229598999, 4.553360939025879, 4.509027481079102, 4.539328575134277, 4.495039939880371, 4.5805487632751465, 4.522976875305176, 4.627478122711182, 4.558331489562988, 4.503396987915039, 4.568243980407715, 4.550183296203613, 4.5071702003479, 4.5881876945495605, 4.525691509246826, 4.496044158935547, 4.5869245529174805, 4.594228744506836, 4.426477909088135, 4.542280197143555, 4.6477131843566895, 4.513500690460205, 4.596045017242432, 4.562011241912842, 4.586764812469482, 4.560821533203125, 4.514560222625732, 4.505734920501709, 4.583056449890137, 4.532481670379639, 4.601088047027588, 4.624355316162109, 4.577106952667236, 4.4854841232299805, 4.536397457122803, 4.661354064941406, 4.603675842285156, 4.516541004180908, 4.554724216461182, 4.626919269561768, 4.5708231925964355, 4.5788655281066895, 4.615637302398682, 4.575826168060303, 4.47163724899292, 4.588841438293457, 4.533734321594238, 4.558349132537842, 4.4273810386657715, 4.6160888671875, 4.588394641876221, 4.6450300216674805, 4.547104835510254, 4.57699728012085, 4.582785606384277, 4.628554344177246, 4.601944923400879, 4.49150276184082, 4.5129499435424805, 4.519747734069824, 4.567428112030029, 4.467247486114502, 4.479191780090332, 4.598352909088135, 4.649209022521973, 4.623287677764893, 4.576779365539551, 4.592919826507568, 4.543009281158447, 4.5191473960876465, 4.636802673339844, 4.517877578735352, 4.608672142028809, 4.676095485687256, 4.627890110015869, 4.501469135284424, 4.635385513305664, 4.618067264556885, 4.545016288757324, 4.624746322631836, 4.5700907707214355, 4.602256774902344, 4.565141201019287, 4.6894917488098145, 4.489724636077881, 4.5272297859191895, 4.606645107269287, 4.400618076324463, 4.558050632476807, 4.595019340515137, 4.5695013999938965, 4.533761978149414, 4.672579765319824, 4.67532205581665, 4.611622333526611, 4.628987789154053, 4.634077548980713, 4.603273868560791, 4.502964973449707, 4.589486598968506, 4.511466026306152, 4.615651607513428, 4.4890456199646, 4.616322994232178, 4.677438259124756, 4.628934383392334, 4.493819713592529, 4.625917434692383, 4.600161075592041, 4.512542247772217, 4.655877590179443, 4.570713996887207, 4.661087512969971, 4.529436111450195, 4.678599834442139, 4.610496520996094, 4.517204761505127, 4.590184688568115, 4.658321380615234, 4.666762351989746, 4.565254211425781, 4.655538082122803, 4.604969501495361, 4.580266952514648, 4.575338840484619, 4.479025363922119, 4.552566051483154, 4.539577960968018, 4.578515529632568, 4.490973949432373, 4.5291266441345215, 4.478353977203369, 4.542469024658203, 4.684654712677002, 4.567320346832275, 4.5840020179748535, 4.557466983795166, 4.566338062286377, 4.456549644470215, 4.647072792053223, 4.671446800231934, 4.593034267425537, 4.564406871795654, 4.641758918762207, 4.536403179168701, 4.701973915100098, 4.570266246795654, 4.645868301391602, 4.524351596832275, 4.585454940795898, 4.601898193359375, 4.606977939605713, 4.4882659912109375, 4.529492378234863, 4.594156742095947, 4.542438983917236, 4.621821880340576, 4.683720111846924, 4.543571949005127, 4.532561779022217, 4.565149784088135, 4.592077255249023, 4.576866626739502, 4.613933563232422, 4.526506423950195, 4.44447660446167, 4.579330921173096, 4.653818130493164, 4.566636562347412, 4.587059020996094, 4.6904802322387695, 4.595915794372559, 4.563329696655273, 4.621065139770508, 4.59136962890625, 4.500797271728516, 4.691137313842773, 4.697679042816162, 4.598229885101318, 4.443448066711426, 4.648961544036865, 4.648192405700684, 4.555940628051758, 4.539149284362793, 4.531349182128906, 4.588187217712402, 4.67326545715332, 4.542172908782959, 4.540767192840576, 4.533465385437012, 4.650067329406738, 4.634779930114746, 4.55314302444458, 4.6832475662231445, 4.585073471069336, 4.557657241821289, 4.502796649932861, 4.5829854011535645, 4.55844259262085, 4.514558792114258, 4.459809303283691, 4.611056327819824, 4.621534824371338, 4.64854097366333, 4.591098785400391, 4.588988304138184, 4.653896808624268, 4.574952125549316, 4.590333461761475, 4.5859880447387695, 4.6198601722717285, 4.55184268951416, 4.632748126983643, 4.574657917022705, 4.5666375160217285, 4.660205841064453, 4.522983074188232, 4.627076148986816, 4.628298282623291, 4.57474422454834, 4.593145847320557, 4.583651065826416, 4.723465919494629, 4.559018611907959, 4.582359790802002, 4.592167377471924, 4.475632667541504, 4.4939866065979, 4.634632110595703, 4.571748733520508, 4.558409214019775, 4.646847248077393, 4.576144218444824, 4.567214488983154, 4.663814067840576, 4.5485382080078125, 4.676490783691406, 4.555985927581787, 4.5904741287231445, 4.517021656036377, 4.504055023193359, 4.482616424560547, 4.572390079498291, 4.620269775390625, 4.610174655914307, 4.674291133880615, 4.581064701080322, 4.544454574584961, 4.489482402801514, 4.542150974273682, 4.418522834777832, 4.577397346496582, 4.605174541473389, 4.616202354431152, 4.521626949310303, 4.546016693115234, 4.5703349113464355, 4.6406731605529785, 4.56462287902832, 4.702504634857178, 4.6667351722717285, 4.581496715545654, 4.486840724945068, 4.605264663696289, 4.691160202026367, 4.5896992683410645, 4.543709754943848, 4.574160099029541, 4.626676559448242, 4.632169246673584, 4.552297592163086, 4.562405586242676, 4.559206962585449, 4.669790267944336, 4.423901081085205, 4.609655857086182, 4.621762752532959, 4.590671062469482, 4.609715461730957, 4.575534343719482, 4.615039348602295, 4.610110759735107, 4.609751224517822, 4.671148300170898, 4.577268600463867, 4.625882148742676, 4.6072306632995605, 4.601875305175781, 4.56417989730835, 4.614176273345947, 4.541667461395264, 4.619686603546143, 4.643196105957031, 4.59210729598999, 4.612833023071289, 4.6454877853393555, 4.538716793060303, 4.550595760345459, 4.650980472564697, 4.60730504989624, 4.651179313659668, 4.53762674331665, 4.576099872589111, 4.68017578125, 4.60577392578125, 4.646492004394531, 4.648281097412109, 4.6636576652526855, 4.644237995147705, 4.655595302581787, 4.665027618408203, 4.594066619873047, 4.528483867645264, 4.718114852905273, 4.606624126434326, 4.470870018005371, 4.527517318725586, 4.5808820724487305, 4.575337886810303, 4.588918209075928, 4.5983171463012695, 4.5971574783325195, 4.617544651031494, 4.450225353240967, 4.817971229553223, 4.6384053230285645, 4.586260795593262, 4.549407958984375, 4.582841396331787, 4.671453952789307, 4.54049015045166, 4.635846138000488, 4.544209003448486, 4.587992191314697, 4.596639156341553, 4.5177001953125, 4.622930526733398, 4.645724773406982, 4.5693488121032715, 4.538452625274658, 4.623708248138428, 4.5955305099487305, 4.681599140167236, 4.5395917892456055, 4.59116792678833, 4.633185386657715, 4.597967147827148, 4.528021335601807, 4.63239049911499, 4.602288246154785, 4.633012771606445, 4.48421573638916, 4.62375020980835, 4.7409820556640625, 4.628489017486572, 4.575494766235352, 4.6079421043396, 4.496541976928711, 4.558038234710693, 4.5737624168396, 4.50010871887207, 4.552926063537598, 4.533240795135498, 4.566448211669922, 4.46044397354126, 4.476565837860107, 4.408886909484863, 4.510424613952637, 4.508530139923096, 4.497928619384766, 4.523722171783447, 4.438311576843262, 4.549324035644531, 4.51795768737793, 4.465230941772461, 4.476032733917236, 4.504316806793213, 4.477355003356934, 4.571993827819824, 4.534266948699951, 4.618508338928223, 4.495517253875732, 4.396434783935547, 4.570678234100342, 4.561631679534912, 4.629646301269531, 4.518470287322998, 4.484914302825928, 4.491267681121826, 4.476887226104736, 4.44538688659668, 4.526655673980713, 4.522811412811279, 4.47467041015625, 4.508281707763672, 4.581157684326172, 4.522158622741699, 4.441803455352783, 4.451879501342773, 4.49566650390625, 4.500887870788574, 4.49112606048584, 4.502224922180176, 4.609650611877441, 4.506873607635498, 4.466722011566162, 4.575602054595947, 4.529977321624756, 4.424722671508789, 4.407721996307373, 4.550687789916992, 4.45407772064209, 4.557255268096924, 4.45977783203125, 4.587332248687744, 4.554632663726807, 4.611340045928955, 4.515176773071289, 4.573774337768555, 4.493177890777588, 4.521468639373779, 4.440805435180664, 4.562320232391357, 4.462461471557617, 4.534726619720459, 4.516940116882324, 4.477687358856201, 4.478872299194336, 4.623470783233643, 4.469515800476074, 4.533960819244385, 4.592130661010742, 4.527285575866699, 4.550153732299805, 4.536065578460693, 4.583885192871094, 4.570756912231445, 4.474236488342285, 4.496974468231201, 4.664344310760498, 4.559135913848877, 4.550249099731445, 4.532993316650391, 4.45524787902832, 4.534426212310791, 4.578880310058594, 4.482336521148682, 4.511970043182373, 4.557497501373291, 4.576435565948486, 4.545809268951416, 4.657423973083496, 4.626134872436523, 4.580972194671631, 4.518855571746826, 4.595678806304932, 4.653484344482422, 4.531181335449219, 4.493619441986084, 4.591688632965088, 4.629519939422607, 4.499361515045166, 4.485697269439697, 4.463820934295654, 4.543819427490234, 4.575761795043945, 4.509823799133301, 4.542403697967529, 4.6535868644714355, 4.4730353355407715, 4.5282721519470215, 4.62244176864624, 4.603169918060303, 4.525217533111572, 4.507045269012451, 4.565666198730469, 4.604025363922119, 4.613653182983398, 4.603506565093994, 4.451554775238037, 4.463663578033447, 4.599154949188232, 4.696832656860352, 4.6780195236206055, 4.550014019012451, 4.600474834442139, 4.542822360992432, 4.479298114776611, 4.5144805908203125, 4.5953779220581055, 4.585483551025391, 4.498603820800781, 4.575695037841797, 4.624422073364258, 4.5574822425842285, 4.428674697875977, 4.54253625869751, 4.532082557678223, 4.475754737854004, 4.570528030395508, 4.554783821105957, 4.3963422775268555, 4.529054641723633, 4.607882499694824, 4.609591484069824, 4.445481777191162, 4.505829334259033, 4.54753303527832, 4.621892929077148, 4.595477104187012, 4.470686912536621, 4.639157295227051, 4.550384521484375, 4.5363688468933105, 4.532412052154541, 4.50804328918457, 4.5149054527282715, 4.641132831573486, 4.574832439422607, 4.569203853607178, 4.515275001525879, 4.606048583984375, 4.550287246704102, 4.5444159507751465, 4.56367301940918, 4.63077449798584, 4.521319389343262, 4.593893527984619, 4.597527980804443, 4.572910785675049, 4.556105613708496, 4.504968643188477, 4.558905601501465, 4.554428577423096, 4.6683573722839355, 4.566964626312256, 4.530570030212402, 4.490313529968262, 4.468536853790283, 4.477203845977783, 4.47030782699585, 4.575771331787109, 4.618492603302002, 4.5125298500061035, 4.641613960266113, 4.481444358825684, 4.612967014312744, 4.575771331787109, 4.673638343811035, 4.5890727043151855, 4.536516189575195, 4.565001010894775, 4.511299133300781, 4.341890335083008, 4.542362213134766, 4.674524307250977, 4.602280139923096, 4.656556129455566, 4.712277412414551, 4.511106014251709, 4.623291492462158, 4.487051963806152, 4.632788181304932, 4.515709400177002, 4.646440029144287, 4.654547691345215, 4.505286693572998, 4.635334014892578, 4.5770745277404785, 4.611275672912598, 4.478569984436035, 4.583444595336914, 4.516784191131592, 4.6037092208862305, 4.556693077087402, 4.511131286621094, 4.608906269073486, 4.5185546875, 4.603458404541016, 4.664178371429443, 4.647878646850586, 4.5224761962890625, 4.530751705169678, 4.575039386749268, 4.432532787322998, 4.555078983306885, 4.571927547454834, 4.581390857696533, 4.579598903656006, 4.484244346618652, 4.463728427886963, 4.661543369293213, 4.529956817626953, 4.449312686920166, 4.61215877532959, 4.442490100860596, 4.602400302886963, 4.585376739501953, 4.609630107879639, 4.663727760314941, 4.590662002563477, 4.562891960144043, 4.504116535186768, 4.6003098487854, 4.68734073638916, 4.664496421813965, 4.553196907043457, 4.470811367034912, 4.566381454467773, 4.504242897033691, 4.552474498748779, 4.576212406158447, 4.554792881011963, 4.629055023193359, 4.457669258117676, 4.569943904876709, 4.633631229400635, 4.4578704833984375, 4.4590630531311035, 4.5926103591918945, 4.569093227386475, 4.536901473999023, 4.622494220733643, 4.545315265655518, 4.581813812255859, 4.598410129547119, 4.615082263946533, 4.616292476654053, 4.419165134429932, 4.603243350982666, 4.622591972351074, 4.538559436798096, 4.500882625579834, 4.481513977050781, 4.5601606369018555, 4.547989845275879, 4.556609153747559, 4.516479015350342, 4.546936511993408, 4.575185298919678, 4.537088871002197, 4.6407151222229, 4.6228485107421875, 4.657487392425537, 4.550339698791504, 4.6308770179748535, 4.601922512054443, 4.71320104598999, 4.641730308532715, 4.644962310791016, 4.4889912605285645, 4.649979114532471, 4.599034786224365, 4.510504245758057, 4.616772651672363, 4.451627254486084, 4.670360088348389, 4.562742233276367, 4.628663063049316, 4.566100120544434, 4.543149948120117, 4.434497833251953, 4.5382914543151855, 4.588169574737549, 4.603839874267578, 4.669317722320557, 4.568162441253662, 4.496920585632324, 4.563959121704102, 4.452120304107666, 4.5201826095581055, 4.662746906280518, 4.565995693206787, 4.52568244934082, 4.62050724029541, 4.480278015136719, 4.6315484046936035, 4.468623161315918, 4.61179780960083, 4.559482097625732, 4.6999359130859375, 4.624566078186035, 4.514978408813477, 4.483828067779541, 4.50419807434082, 4.561054229736328, 4.517422199249268, 4.5671916007995605, 4.535909175872803, 4.563353061676025, 4.65834903717041, 4.5411834716796875, 4.559258937835693, 4.556859016418457, 4.548336029052734, 4.467546463012695, 4.521701335906982, 4.5400214195251465, 4.656959533691406, 4.594205379486084, 4.626995086669922, 4.566545486450195, 4.426224231719971, 4.591667175292969, 4.600705146789551, 4.632084846496582, 4.564374923706055, 4.595066070556641, 4.5611252784729, 4.6160173416137695, 4.504518985748291, 4.516958236694336, 4.591228008270264, 4.636821269989014, 4.668057441711426, 4.5464277267456055, 4.588763236999512, 4.60991907119751, 4.479023456573486, 4.507391452789307, 4.474186897277832, 4.477858066558838, 4.523718357086182, 4.566634654998779, 4.5394158363342285, 4.576590538024902, 4.633430480957031, 4.546344757080078, 4.603255748748779, 4.588644981384277, 4.4607672691345215, 4.536983489990234, 4.601618766784668, 4.447214603424072, 4.534301280975342, 4.5670013427734375, 4.523726940155029, 4.492912292480469, 4.570653438568115, 4.511736869812012, 4.597823143005371, 4.522417068481445, 4.581478595733643, 4.4838547706604, 4.568058967590332, 4.365018367767334, 4.483899116516113, 4.373002052307129, 4.415386199951172, 4.595935344696045, 4.563814163208008, 4.357444763183594, 4.475111484527588, 4.480282783508301, 4.559945106506348, 4.365232944488525, 4.429911136627197, 4.549527168273926, 4.5229172706604, 4.486899375915527, 4.39949893951416, 4.480935096740723, 4.443937301635742, 4.4085564613342285, 4.387878894805908, 4.551305294036865, 4.607085704803467, 4.52344274520874, 4.428600311279297, 4.4349141120910645, 4.56796932220459, 4.424230575561523, 4.575575828552246, 4.455297470092773, 4.471015930175781, 4.4664306640625, 4.554191589355469, 4.565398693084717, 4.508902072906494, 4.409942150115967, 4.429412841796875, 4.54609489440918, 4.5019426345825195, 4.511555194854736, 4.554044246673584, 4.625536918640137, 4.454854965209961, 4.506690979003906, 4.5322265625, 4.467430591583252, 4.604613780975342, 4.52379846572876, 4.563502788543701, 4.687056064605713, 4.532841205596924, 4.559274673461914, 4.582106113433838, 4.568879127502441, 4.398407936096191, 4.468840599060059, 4.498258113861084, 4.3614115715026855, 4.618897438049316, 4.542315483093262, 4.601007461547852, 4.411415100097656, 4.554147243499756, 4.490776062011719, 4.484457492828369, 4.521602153778076, 4.527010440826416, 4.501870632171631, 4.574061870574951, 4.519721031188965, 4.556728839874268, 4.493555545806885, 4.584893226623535, 4.570178508758545, 4.585893630981445, 4.571692943572998, 4.511773109436035, 4.585789203643799, 4.496676921844482, 4.572463035583496, 4.518528938293457, 4.6023736000061035, 4.5275959968566895, 4.4530720710754395, 4.562042236328125, 4.539648056030273, 4.492272853851318, 4.617075443267822, 4.431912899017334, 4.547912120819092, 4.5998215675354, 4.557180881500244, 4.481441020965576, 4.517430782318115, 4.507952690124512, 4.507378101348877, 4.450641632080078, 4.588525772094727, 4.443232536315918, 4.513918399810791, 4.485979080200195, 4.563937187194824, 4.472162246704102, 4.591312885284424, 4.506509780883789, 4.500748157501221, 4.450363636016846, 4.579643726348877, 4.492034912109375, 4.6389617919921875, 4.398705005645752, 4.564284801483154, 4.596734046936035, 4.5676069259643555, 4.50077486038208, 4.420825481414795, 4.506965160369873, 4.54151725769043, 4.443231582641602, 4.443274974822998, 4.508790493011475, 4.51369047164917, 4.577301025390625, 4.518550395965576, 4.363497257232666, 4.559725284576416, 4.535698413848877, 4.473910808563232, 4.582531452178955, 4.518622398376465, 4.595473289489746, 4.461003303527832, 4.648985862731934, 4.537003517150879, 4.581177234649658, 4.575382232666016, 4.397073268890381, 4.616598129272461, 4.438901424407959, 4.6075334548950195, 4.537330627441406, 4.525386333465576, 4.577816963195801, 4.598523139953613, 4.417829990386963, 4.507674217224121, 4.450300693511963, 4.476168155670166, 4.504471778869629, 4.489846706390381, 4.553164005279541, 4.605459213256836, 4.476546764373779, 4.547309875488281, 4.58078145980835, 4.48151159286499, 4.551272392272949, 4.453785419464111, 4.476365089416504, 4.582739353179932, 4.577749729156494, 4.426258087158203, 4.551839351654053, 4.537594318389893, 4.559817790985107, 4.480511665344238, 4.487266540527344, 4.504766464233398, 4.562215328216553, 4.504751682281494, 4.530142307281494, 4.471672058105469, 4.563251972198486, 4.531505584716797, 4.54730224609375, 4.537225246429443, 4.4739837646484375, 4.507045269012451, 4.456043720245361, 4.480688571929932, 4.426320552825928, 4.515164375305176, 4.5038161277771, 4.555739879608154, 4.552452564239502, 4.511741638183594, 4.519459247589111, 4.460601329803467, 4.564399719238281, 4.515500068664551, 4.5398125648498535, 4.585452079772949, 4.485525608062744, 4.561883449554443, 4.565005302429199, 4.581912994384766, 4.513253211975098, 4.551940441131592, 4.553547382354736, 4.508904933929443, 4.5638275146484375, 4.439932823181152, 4.58761739730835, 4.634118556976318, 4.489386558532715, 4.591281414031982, 4.508862018585205, 4.615087509155273, 4.445945739746094, 4.561563968658447, 4.4738922119140625, 4.4706010818481445, 4.5492048263549805, 4.520285606384277, 4.3810343742370605, 4.438891887664795, 4.452836036682129, 4.399642467498779, 4.628304481506348, 4.579708099365234, 4.525472164154053, 4.584536075592041, 4.533438205718994, 4.407594680786133, 4.629557132720947, 4.5521979331970215, 4.4600090980529785, 4.47824239730835, 4.555896759033203, 4.540304183959961, 4.543419361114502, 4.537516117095947, 4.551632404327393, 4.507993698120117, 4.558259963989258, 4.6034770011901855, 4.509676933288574, 4.442698955535889, 4.44114351272583, 4.482398509979248, 4.556593894958496, 4.689740180969238, 4.521512031555176, 4.373403072357178, 4.511255264282227, 4.417978286743164, 4.467187404632568, 4.592395305633545, 4.640161037445068, 4.4581685066223145, 4.462037563323975, 4.50220251083374, 4.5368828773498535, 4.48529577255249, 4.507791042327881, 4.524775981903076, 4.639095306396484, 4.5437140464782715, 4.45612907409668, 4.423997402191162, 4.482044219970703, 4.621008396148682, 4.51113224029541, 4.690680027008057, 4.453114032745361, 4.529877185821533, 4.539685249328613, 4.443451881408691, 4.547736644744873, 4.623683929443359, 4.502556800842285, 4.554066181182861, 4.438696384429932, 4.461976528167725, 4.472344398498535, 4.570374488830566, 4.554723739624023, 4.518087863922119, 4.620009899139404, 4.589807510375977, 4.546521186828613, 4.498447895050049, 4.572719097137451, 4.497228145599365, 4.4923176765441895, 4.554040431976318, 4.616360187530518, 4.58616828918457, 4.5287957191467285, 4.549677848815918, 4.600632190704346, 4.551416397094727, 4.490391731262207, 4.517138957977295, 4.505441188812256, 4.543852806091309, 4.587597370147705, 4.5499091148376465, 4.561699390411377, 4.520012378692627, 4.457026481628418, 4.500211238861084, 4.619992733001709, 4.512457847595215, 4.470238208770752, 4.555638313293457, 4.508294582366943, 4.638145923614502, 4.443208694458008, 4.5357747077941895, 4.471583843231201, 4.485576629638672, 4.514152526855469, 4.440241813659668, 4.500009536743164, 4.573064804077148, 4.514895439147949, 4.611501216888428, 4.607971668243408, 4.555363655090332, 4.583712577819824, 4.550623416900635, 4.562049388885498, 4.545263290405273, 4.521720886230469, 4.6170549392700195, 4.495180130004883, 4.446581840515137, 4.404921054840088, 4.575908660888672, 4.424062252044678, 4.501891613006592, 4.521073818206787, 4.575672149658203, 4.500583171844482, 4.512063980102539, 4.485912322998047, 4.462255954742432, 4.4868364334106445, 4.563327789306641, 4.49195671081543, 4.639130592346191, 4.5296759605407715, 4.613755226135254, 4.520545959472656, 4.582361221313477, 4.497334957122803, 4.4939703941345215, 4.513552665710449, 4.534363269805908, 4.573092937469482, 4.551299095153809, 4.512986183166504, 4.603678226470947, 4.475246906280518, 4.520350456237793, 4.513321876525879, 4.548817157745361, 4.504650592803955, 4.543622016906738, 4.478664398193359, 4.578402042388916, 4.532785892486572, 4.458822727203369, 4.467000961303711, 4.558147430419922, 4.506765365600586, 4.543857574462891, 4.443563461303711, 4.494749069213867, 4.521169662475586, 4.595118045806885, 4.5582804679870605, 4.472498893737793, 4.665405750274658, 4.620167255401611, 4.595001220703125, 4.5477471351623535, 4.521884918212891, 4.595205307006836, 4.643181324005127, 4.592065334320068, 4.384744644165039, 4.4989824295043945, 4.333349227905273, 4.562499046325684, 4.406096935272217, 4.429417610168457, 4.464580059051514, 4.467543125152588, 4.353853225708008, 4.4544501304626465, 4.412954807281494, 4.49404239654541, 4.397696495056152, 4.439174175262451, 4.374300956726074, 4.5546464920043945, 4.389677047729492, 4.423341751098633, 4.48943567276001, 4.540299415588379, 4.494473457336426, 4.352099895477295, 4.547397136688232, 4.370832443237305, 4.43290901184082, 4.354371070861816, 4.455246925354004, 4.3984246253967285, 4.479835033416748, 4.571396350860596, 4.493364334106445, 4.61088752746582, 4.46116304397583, 4.410436153411865, 4.484306335449219, 4.404831886291504, 4.52846097946167, 4.404196739196777, 4.476816654205322, 4.431130886077881, 4.466264247894287, 4.42439079284668, 4.538335800170898, 4.445372104644775, 4.407070159912109, 4.464317321777344, 4.492461681365967, 4.463400840759277, 4.542393207550049, 4.482179641723633, 4.432952404022217, 4.604674339294434, 4.477133750915527, 4.408731460571289, 4.535771369934082, 4.444345951080322, 4.582326889038086, 4.471172332763672, 4.503020286560059, 4.4911417961120605, 4.449882984161377, 4.51581335067749, 4.564298152923584, 4.428802013397217, 4.446288108825684, 4.442451477050781, 4.339316368103027, 4.4369282722473145, 4.422194957733154, 4.4996538162231445, 4.491765022277832, 4.495841979980469, 4.489882946014404, 4.453614234924316, 4.461644649505615, 4.44172477722168, 4.493175506591797, 4.44960880279541, 4.533501625061035, 4.388085842132568, 4.447331428527832, 4.426763534545898, 4.541899681091309, 4.470552444458008, 4.432614326477051, 4.408359050750732, 4.512074947357178, 4.437736511230469, 4.466821193695068, 4.546726703643799, 4.428647041320801, 4.57343864440918, 4.473479747772217, 4.545031547546387, 4.514662265777588, 4.509923458099365, 4.474665641784668, 4.345889091491699, 4.4588942527771, 4.359375953674316, 4.4127302169799805, 4.406233310699463, 4.496337890625, 4.550755500793457, 4.500135898590088, 4.492849349975586, 4.602402210235596, 4.521458625793457, 4.435932159423828, 4.52617883682251, 4.523749351501465, 4.464146614074707, 4.430177211761475, 4.496199607849121, 4.403404712677002, 4.58450984954834, 4.438446998596191, 4.575005531311035, 4.553369998931885, 4.526934623718262, 4.419798851013184, 4.535458087921143, 4.532486438751221, 4.42160177230835, 4.48825740814209, 4.565904140472412, 4.517655372619629, 4.385282039642334, 4.448762893676758, 4.472695827484131, 4.43418025970459, 4.534553527832031, 4.461565017700195, 4.383024215698242, 4.447762489318848, 4.506057262420654, 4.557219505310059, 4.558422088623047, 4.5036091804504395, 4.571890830993652, 4.4811272621154785, 4.516373634338379, 4.488751411437988, 4.501509189605713, 4.515074253082275, 4.473362922668457, 4.455585479736328, 4.5365095138549805, 4.538168907165527, 4.602660179138184, 4.527805805206299, 4.470386028289795, 4.483973503112793, 4.4980788230896, 4.505263328552246, 4.494976043701172, 4.463711261749268, 4.471487522125244, 4.429355144500732, 4.365422248840332, 4.45850944519043, 4.3757805824279785, 4.470203399658203, 4.539943695068359, 4.485119819641113, 4.4978437423706055, 4.556100845336914, 4.351701259613037, 4.542624473571777, 4.48378849029541, 4.6197052001953125, 4.519810199737549, 4.480310440063477, 4.487011909484863, 4.439831733703613, 4.400814533233643, 4.4851531982421875, 4.4490437507629395, 4.649641990661621, 4.417837142944336, 4.4983296394348145, 4.552349090576172, 4.464038848876953, 4.609564304351807, 4.499489784240723, 4.438169479370117, 4.513861656188965, 4.524456024169922, 4.524755954742432, 4.43410587310791, 4.488045692443848, 4.3606696128845215, 4.432746887207031, 4.500526428222656, 4.447963237762451, 4.4592108726501465, 4.523134231567383, 4.4912943840026855, 4.484584331512451, 4.514698505401611, 4.523146629333496, 4.4861226081848145, 4.4515461921691895, 4.515861988067627, 4.561216831207275, 4.444497585296631, 4.526893138885498, 4.499902248382568, 4.594970703125, 4.551873683929443, 4.392603874206543, 4.458827018737793, 4.458815574645996, 4.485861778259277, 4.56380558013916, 4.518136024475098, 4.55803108215332, 4.484954833984375, 4.496548652648926, 4.337602615356445, 4.5169758796691895, 4.487996578216553, 4.521444797515869, 4.407162189483643, 4.46204137802124, 4.523069381713867, 4.577303409576416, 4.497269153594971, 4.486546039581299, 4.510353088378906, 4.455179691314697, 4.52992057800293, 4.54147481918335, 4.512793064117432, 4.575094223022461, 4.36868143081665, 4.401312828063965, 4.526019096374512, 4.484574317932129, 4.541009426116943, 4.455203533172607, 4.503000259399414, 4.341047763824463, 4.4549479484558105, 4.408866882324219, 4.520606517791748, 4.358944892883301, 4.6247406005859375, 4.43537712097168, 4.533731937408447, 4.427000522613525, 4.502809047698975, 4.461935043334961, 4.54417610168457, 4.4756269454956055, 4.404457092285156, 4.495182514190674, 4.531678676605225, 4.619311332702637, 4.525890350341797, 4.537853240966797, 4.548110008239746, 4.325068473815918, 4.54033088684082, 4.546863079071045, 4.503156661987305, 4.511939525604248, 4.538724899291992, 4.4980010986328125, 4.555131912231445, 4.517438888549805, 4.476171970367432, 4.507829189300537, 4.55841588973999, 4.495770454406738, 4.416716575622559, 4.37551212310791, 4.701903343200684, 4.494579315185547, 4.533858299255371, 4.518445014953613, 4.578784942626953, 4.481944561004639, 4.497377395629883, 4.427879810333252, 4.603214740753174, 4.488575458526611, 4.576741695404053, 4.530599594116211, 4.549206733703613, 4.598918437957764, 4.533449172973633, 4.513659477233887, 4.47935676574707, 4.5098748207092285, 4.538581371307373, 4.42842960357666, 4.498163223266602, 4.571412563323975, 4.432344913482666, 4.408503532409668, 4.579771041870117, 4.535806655883789, 4.562056064605713, 4.480175495147705, 4.563000202178955, 4.524081230163574, 4.611985683441162, 4.4498701095581055, 4.5048136711120605, 4.421929359436035, 4.579501628875732, 4.605130195617676, 4.507376194000244, 4.409851551055908, 4.599618911743164, 4.487204074859619, 4.461846828460693, 4.43771505355835, 4.4578094482421875, 4.566693305969238, 4.517571449279785, 4.470826625823975, 4.400391578674316, 4.408969402313232, 4.524844169616699, 4.3594489097595215, 4.4819159507751465, 4.531220436096191, 4.550255298614502, 4.518682479858398, 4.5551533699035645, 4.554532527923584, 4.405427932739258, 4.6152238845825195, 4.445423126220703, 4.491621494293213, 4.630767822265625, 4.508658409118652, 4.562862396240234, 4.429766654968262, 4.430453300476074, 4.500580310821533, 4.604161262512207, 4.545795440673828, 4.46627140045166, 4.408997535705566, 4.3895344734191895, 4.4567952156066895, 4.471989631652832, 4.568647861480713, 4.6446852684021, 4.532013893127441, 4.516244411468506, 4.480159759521484, 4.41041374206543, 4.561161994934082, 4.5710673332214355, 4.557232856750488, 4.477031707763672, 4.5564656257629395, 4.5459394454956055, 4.489718914031982, 4.554018974304199, 4.420716762542725, 4.5848164558410645, 4.6066789627075195, 4.41707181930542, 4.440730571746826, 4.5157976150512695, 4.52089262008667, 4.54931116104126, 4.405081748962402, 4.578219890594482, 4.557248115539551, 4.5311150550842285, 4.512664794921875, 4.535220146179199, 4.517075061798096, 4.347077369689941, 4.541138648986816, 4.5163350105285645, 4.497063159942627, 4.28065299987793, 4.402896404266357, 4.364644527435303, 4.45565938949585, 4.442802429199219, 4.401529312133789, 4.451263904571533, 4.338043689727783, 4.309167861938477, 4.410811901092529, 4.5103349685668945, 4.406199932098389, 4.425542831420898, 4.393129348754883, 4.393403053283691, 4.425658702850342, 4.371649742126465, 4.401634693145752, 4.490760803222656, 4.395153045654297, 4.402515411376953, 4.210904598236084, 4.3592023849487305, 4.3668036460876465, 4.441730499267578, 4.3484063148498535, 4.494903087615967, 4.574511528015137, 4.474987506866455, 4.3978657722473145, 4.4578447341918945, 4.432157516479492, 4.38345193862915, 4.492487907409668, 4.484889507293701, 4.471757411956787, 4.374555587768555, 4.398046970367432, 4.4228291511535645, 4.5052971839904785, 4.486391067504883, 4.402156352996826, 4.418941020965576, 4.542001247406006, 4.472584247589111, 4.460565567016602, 4.453548908233643, 4.40347957611084, 4.42163610458374, 4.525963306427002, 4.447728633880615, 4.438549518585205, 4.50684928894043, 4.499542713165283, 4.513064861297607, 4.3643646240234375, 4.370236396789551, 4.3577561378479, 4.401198863983154, 4.489194869995117, 4.524686813354492, 4.514769077301025, 4.48059606552124, 4.443492889404297, 4.4385666847229, 4.446177959442139, 4.423272609710693, 4.418124198913574, 4.433981895446777, 4.374824047088623, 4.4422101974487305, 4.420852184295654, 4.435704231262207, 4.42013692855835, 4.518866062164307, 4.3763017654418945, 4.486553192138672, 4.5167765617370605, 4.499659061431885, 4.403231620788574, 4.459718227386475, 4.442911624908447, 4.476640701293945, 4.425429821014404, 4.419429302215576, 4.4167585372924805, 4.3828277587890625, 4.492104530334473, 4.454939365386963, 4.383421897888184, 4.45376443862915, 4.395629405975342, 4.414974212646484, 4.391598224639893, 4.518187046051025, 4.442479133605957, 4.429889678955078, 4.53536319732666, 4.512302398681641, 4.395948886871338, 4.577378749847412, 4.423150539398193, 4.466780185699463, 4.405277252197266, 4.55075740814209, 4.39777135848999, 4.396864414215088, 4.386911869049072, 4.445808410644531, 4.519448280334473, 4.406622409820557, 4.496739864349365, 4.487812042236328, 4.365577220916748, 4.427631855010986, 4.431140422821045, 4.429051399230957, 4.5652666091918945, 4.494125843048096, 4.450819969177246, 4.471691608428955, 4.345442295074463, 4.482256889343262, 4.477601528167725, 4.525181293487549, 4.501964569091797, 4.365823268890381, 4.3041253089904785, 4.40234375, 4.518579483032227, 4.464485168457031, 4.483654975891113, 4.436230659484863, 4.456712245941162, 4.507391929626465, 4.484201908111572, 4.460139274597168, 4.456903457641602, 4.42076301574707, 4.431868553161621, 4.43927001953125, 4.497032165527344, 4.482426166534424, 4.411466121673584, 4.314029216766357, 4.3692216873168945, 4.3739914894104, 4.430407524108887, 4.5270280838012695, 4.435452461242676, 4.376266956329346, 4.442858695983887, 4.517953395843506, 4.462483882904053, 4.483304023742676, 4.393150806427002, 4.44795036315918, 4.510345458984375, 4.504745006561279, 4.529690742492676, 4.568694114685059, 4.298830509185791, 4.4120001792907715, 4.444858551025391, 4.529300212860107, 4.517578125, 4.311685562133789, 4.419538497924805, 4.385735511779785, 4.467887878417969, 4.39400577545166, 4.43109130859375, 4.485071182250977, 4.523927688598633, 4.5330657958984375, 4.51483678817749, 4.4744110107421875, 4.478763580322266, 4.500325679779053, 4.419540882110596, 4.557317733764648, 4.4932661056518555, 4.45023250579834, 4.520900726318359, 4.546221733093262, 4.463450908660889, 4.334175109863281, 4.436060428619385, 4.44296932220459, 4.490182399749756, 4.568201065063477, 4.466484069824219, 4.487072467803955, 4.416709899902344, 4.441195487976074, 4.486328125, 4.450530052185059, 4.484747409820557, 4.506398677825928, 4.365979194641113, 4.436132431030273, 4.472657680511475, 4.532109260559082, 4.397200584411621, 4.386808395385742, 4.606086730957031, 4.384542465209961, 4.472447395324707, 4.436162948608398, 4.451486587524414, 4.4492011070251465, 4.500035762786865, 4.483089447021484, 4.453611373901367, 4.39789342880249, 4.463444232940674, 4.460507392883301, 4.496086597442627, 4.6558613777160645, 4.4508376121521, 4.502754211425781, 4.472787380218506, 4.466464519500732, 4.494156360626221, 4.484604835510254, 4.448171615600586, 4.426843166351318, 4.458089351654053, 4.494410991668701, 4.534358978271484, 4.489419937133789, 4.5037102699279785, 4.421826362609863, 4.488363742828369, 4.471959590911865, 4.471052169799805, 4.413742542266846, 4.480090618133545, 4.353486061096191, 4.53796911239624, 4.406886577606201, 4.426991939544678, 4.400089740753174, 4.4176411628723145, 4.518874168395996, 4.466230869293213, 4.499589920043945, 4.4608869552612305, 4.472745418548584, 4.493663787841797, 4.457273483276367, 4.489022731781006, 4.512624263763428, 4.395937919616699, 4.580405235290527, 4.475622177124023, 4.37530517578125, 4.4482622146606445, 4.44815731048584, 4.476428508758545, 4.531368255615234, 4.42058801651001, 4.5167622566223145, 4.447772979736328, 4.506467819213867, 4.481617450714111, 4.483243942260742, 4.459706783294678, 4.405857563018799, 4.425114631652832, 4.490126609802246, 4.519115447998047, 4.499075889587402, 4.452815532684326, 4.3820390701293945, 4.391130447387695, 4.374155521392822, 4.516653060913086, 4.437976837158203, 4.540577411651611, 4.440715789794922, 4.483482360839844, 4.458129405975342, 4.452582359313965, 4.409529209136963, 4.416143417358398, 4.489319801330566, 4.394242763519287, 4.484743595123291, 4.399950981140137, 4.592138290405273, 4.431304931640625, 4.547210693359375, 4.377778053283691, 4.50369119644165, 4.415993690490723, 4.538797855377197, 4.390480041503906, 4.400542259216309, 4.479384899139404, 4.371247291564941, 4.397368907928467, 4.437694072723389, 4.486154079437256, 4.388436794281006, 4.485533237457275, 4.513422966003418, 4.453399181365967, 4.486194610595703, 4.526748180389404, 4.50651741027832, 4.423141956329346, 4.48748779296875, 4.431148052215576, 4.470900058746338, 4.582314968109131, 4.453564167022705, 4.468842029571533, 4.568307399749756, 4.517871379852295, 4.491190433502197, 4.477089881896973, 4.593519687652588, 4.457141876220703, 4.431487083435059, 4.5821919441223145, 4.509999752044678, 4.361445426940918, 4.45774507522583, 4.52473783493042, 4.437307834625244, 4.480288505554199, 4.39909553527832, 4.403068542480469, 4.437763214111328, 4.456549644470215, 4.509244441986084, 4.481514930725098, 4.358633041381836, 4.478597164154053, 4.5820112228393555, 4.399566650390625, 4.237880229949951, 4.449202060699463, 4.366297245025635, 4.3850812911987305, 4.468766212463379, 4.445287704467773, 4.510012626647949, 4.524825572967529, 4.5348896980285645, 4.581914901733398, 4.537067890167236, 4.493126392364502, 4.528148651123047, 4.488177299499512, 4.512855052947998, 4.371845245361328, 4.533308506011963, 4.400085926055908, 4.515890598297119, 4.541749477386475, 4.505053997039795, 4.506042957305908, 4.550706386566162, 4.341803550720215, 4.4548516273498535, 4.565181255340576, 4.411811351776123, 4.447445869445801, 4.476047992706299, 4.481998443603516, 4.545358180999756, 4.467946529388428, 4.444798469543457, 4.4143757820129395, 4.43339729309082, 4.498001575469971, 4.410733222961426, 4.326970100402832, 4.49840784072876, 4.568131923675537, 4.554476261138916, 4.362959384918213, 4.3897905349731445, 4.417309284210205, 4.302062034606934, 4.280990123748779, 4.378325939178467, 4.33660364151001, 4.311553955078125, 4.421014785766602, 4.293118476867676, 4.384235382080078, 4.436563014984131, 4.346833229064941, 4.368246555328369, 4.3759765625, 4.308690071105957, 4.266254425048828, 4.467873573303223, 4.383449554443359, 4.356222629547119, 4.473374366760254, 4.308828353881836, 4.401991367340088, 4.458246231079102, 4.353366851806641, 4.377726078033447, 4.398689270019531, 4.390331745147705, 4.428684234619141, 4.279306411743164, 4.384763240814209, 4.399805545806885, 4.352611541748047, 4.289913654327393, 4.35225248336792, 4.405941963195801, 4.37646484375, 4.468505859375, 4.421313285827637, 4.451960563659668, 4.425179481506348, 4.440337181091309, 4.409386157989502, 4.417048931121826, 4.413133144378662, 4.289513111114502, 4.306311130523682, 4.504553318023682, 4.360095500946045, 4.491678237915039, 4.234007835388184, 4.326208114624023, 4.601978778839111, 4.384647846221924, 4.399623870849609, 4.384608745574951, 4.421595573425293, 4.360793590545654, 4.390925407409668, 4.398833751678467, 4.309671401977539, 4.460684776306152, 4.313828945159912, 4.496538162231445, 4.365310192108154, 4.515003204345703, 4.386677265167236, 4.4230170249938965, 4.392009258270264, 4.441183567047119, 4.382114887237549, 4.42795991897583, 4.333494663238525, 4.424057483673096, 4.380573749542236, 4.416803359985352, 4.424895286560059, 4.4890875816345215, 4.379662036895752, 4.341201305389404, 4.217041969299316, 4.385519504547119, 4.335930824279785, 4.408599376678467, 4.4543046951293945, 4.472224712371826, 4.329439163208008, 4.424426078796387, 4.395390510559082, 4.37454891204834, 4.349185943603516, 4.395888805389404, 4.396463871002197, 4.412478923797607, 4.404706954956055, 4.440944194793701, 4.364843368530273, 4.443411827087402, 4.474610805511475, 4.459847450256348, 4.324700355529785, 4.494799613952637, 4.46811580657959, 4.399695873260498, 4.402260780334473, 4.494598865509033, 4.456197261810303, 4.436395168304443, 4.415927886962891, 4.467113494873047, 4.491217613220215, 4.431491851806641, 4.440212249755859, 4.393657207489014, 4.459815502166748, 4.3904595375061035, 4.387826919555664, 4.366355895996094, 4.280979633331299, 4.357637882232666, 4.414659023284912, 4.480081558227539, 4.499632835388184, 4.360888957977295, 4.401541233062744, 4.451737403869629, 4.488379955291748, 4.375614643096924, 4.384395599365234, 4.351298809051514, 4.423904895782471, 4.4725141525268555, 4.367050647735596, 4.4323930740356445, 4.4367523193359375, 4.370074272155762, 4.354170322418213, 4.437163829803467, 4.446490287780762, 4.398904323577881, 4.383314609527588, 4.42654275894165, 4.416109561920166, 4.467618942260742, 4.457122325897217, 4.40598726272583, 4.404099464416504, 4.448664665222168, 4.389892101287842, 4.477219581604004, 4.478639125823975, 4.2743730545043945, 4.336792469024658, 4.4488935470581055, 4.50999641418457, 4.289851188659668, 4.467447757720947, 4.3576178550720215, 4.295078277587891, 4.485702991485596, 4.301084518432617, 4.457694053649902, 4.421469211578369, 4.469974517822266, 4.420695781707764, 4.437478065490723, 4.305965423583984, 4.47349214553833, 4.404302597045898, 4.298936367034912, 4.491044521331787, 4.451792240142822, 4.360052585601807, 4.327284812927246, 4.338138580322266, 4.4241180419921875, 4.417219638824463, 4.4228057861328125, 4.370888710021973, 4.375491142272949, 4.409564971923828, 4.342259407043457, 4.421550273895264, 4.393434524536133, 4.475330829620361, 4.4426374435424805, 4.266842365264893, 4.392380237579346, 4.426535606384277, 4.444200038909912, 4.435964107513428, 4.464305877685547, 4.374695777893066, 4.400677680969238, 4.479428291320801, 4.450717926025391, 4.5237555503845215, 4.398375034332275, 4.487264633178711, 4.42759895324707, 4.372620105743408, 4.43998908996582, 4.391435146331787, 4.483107089996338, 4.477110862731934, 4.385121822357178, 4.501736640930176, 4.44447135925293, 4.452537536621094, 4.542785167694092, 4.315288543701172, 4.319643497467041, 4.394169807434082, 4.39936637878418, 4.486509799957275, 4.303945541381836, 4.3747429847717285, 4.434880256652832, 4.387052059173584, 4.334218502044678, 4.39042329788208, 4.485511302947998, 4.456400394439697, 4.3136515617370605, 4.459747314453125, 4.34329891204834, 4.3974995613098145, 4.486377239227295, 4.485836029052734, 4.410440921783447, 4.366379737854004, 4.447697162628174, 4.4154462814331055, 4.426637649536133, 4.380497455596924, 4.470654010772705, 4.4468464851379395, 4.57990837097168, 4.523723602294922, 4.553740501403809, 4.341398239135742, 4.476949214935303, 4.4345526695251465, 4.364634990692139, 4.398982524871826, 4.445365905761719, 4.424612045288086, 4.4694366455078125, 4.44303560256958, 4.473115921020508, 4.369357585906982, 4.4384965896606445, 4.484938144683838, 4.454844951629639, 4.45396089553833, 4.456545829772949, 4.487368106842041, 4.372286319732666, 4.458144664764404, 4.495561122894287, 4.469810485839844, 4.4908013343811035, 4.445661544799805, 4.493923187255859, 4.444982051849365, 4.4024128913879395, 4.410669803619385, 4.543367385864258, 4.339784622192383, 4.444045066833496, 4.458690166473389, 4.499177932739258, 4.336767196655273, 4.481233596801758, 4.516867637634277, 4.442080974578857, 4.467135429382324, 4.405733108520508, 4.381515026092529, 4.43679666519165, 4.443948268890381, 4.463326454162598, 4.510125160217285, 4.516613006591797, 4.4034504890441895, 4.427374839782715, 4.430543899536133, 4.430544376373291, 4.380438804626465, 4.451879978179932, 4.466240406036377, 4.486863136291504, 4.372496128082275, 4.331806182861328, 4.5081467628479, 4.459862232208252, 4.511231899261475, 4.464993476867676, 4.450974941253662, 4.444546699523926, 4.426409721374512, 4.397270202636719, 4.225306987762451, 4.4878668785095215, 4.3409576416015625, 4.523287773132324, 4.40608549118042, 4.4778032302856445, 4.500292778015137, 4.383939266204834, 4.474766731262207, 4.447567939758301, 4.380788803100586, 4.502101421356201, 4.484924793243408, 4.412499904632568, 4.36236047744751, 4.221643924713135, 4.3402099609375, 4.324103832244873, 4.418577194213867, 4.343210220336914, 4.3804402351379395, 4.5009331703186035, 4.402476787567139, 4.369455814361572, 4.416604042053223, 4.446640968322754, 4.4982686042785645, 4.4249267578125, 4.378789901733398, 4.276082992553711, 4.4227705001831055, 4.4482879638671875, 4.484106063842773, 4.4928507804870605, 4.491276741027832, 4.38608980178833, 4.455548286437988, 4.4048051834106445, 4.4928388595581055, 4.521722316741943, 4.405777931213379, 4.526269912719727, 4.43804407119751, 4.416180610656738, 4.408780097961426, 4.492043495178223, 4.468430042266846, 4.41778039932251, 4.4070305824279785, 4.316442012786865, 4.568505764007568, 4.480591297149658, 4.4794158935546875, 4.405482769012451, 4.423587799072266, 4.314381122589111, 4.406862735748291, 4.4462809562683105, 4.3338189125061035, 4.393453598022461, 4.3843092918396, 4.391228675842285, 4.608101844787598, 4.504807949066162, 4.3354387283325195, 4.4217529296875, 4.511348247528076, 4.3880815505981445, 4.487205982208252, 4.433408737182617, 4.428641319274902, 4.494410991668701, 4.428445816040039, 4.316212177276611, 4.5251688957214355, 4.54249382019043, 4.496975421905518, 4.425049304962158, 4.490896224975586, 4.440383434295654, 4.467332363128662, 4.431968688964844, 4.257093906402588, 4.3474507331848145, 4.335002899169922, 4.309896469116211, 4.331782341003418, 4.2541327476501465, 4.387691020965576, 4.329042434692383, 4.255201816558838, 4.294925689697266, 4.295956611633301, 4.285428047180176, 4.2466230392456055, 4.3908281326293945, 4.389138221740723, 4.367555141448975, 4.382413387298584, 4.188512802124023, 4.328539848327637, 4.396804332733154, 4.372204780578613, 4.336669445037842, 4.367802619934082, 4.332945346832275, 4.372910976409912, 4.324811935424805, 4.406883239746094, 4.2977800369262695, 4.3325090408325195, 4.281405925750732, 4.40971040725708, 4.382721424102783, 4.385800838470459, 4.2812981605529785, 4.356446266174316, 4.407382488250732, 4.365677356719971, 4.296383380889893, 4.338378429412842, 4.303112506866455, 4.302844047546387, 4.335330009460449, 4.248631954193115, 4.358685493469238, 4.347052097320557, 4.302558422088623, 4.421268463134766, 4.416755199432373, 4.484087944030762, 4.397989749908447, 4.348881244659424, 4.3217997550964355, 4.300116539001465, 4.358609676361084, 4.297891139984131, 4.332736015319824, 4.3962321281433105, 4.395371913909912, 4.404446125030518, 4.340451240539551, 4.332330226898193, 4.299509525299072, 4.324411869049072, 4.3122429847717285, 4.401758670806885, 4.322221755981445, 4.320636749267578, 4.307278633117676, 4.381455898284912, 4.364126682281494, 4.511905670166016, 4.341624736785889, 4.3953986167907715, 4.230318546295166, 4.326993465423584, 4.43562126159668, 4.425886154174805, 4.26481294631958, 4.330081462860107, 4.390632629394531, 4.432628631591797, 4.263960361480713, 4.354270935058594, 4.361531734466553, 4.335833549499512, 4.349183559417725, 4.3893656730651855, 4.327010631561279, 4.365740776062012, 4.235144138336182, 4.33240270614624, 4.379225254058838, 4.452027797698975, 4.392378807067871, 4.290399551391602, 4.42802619934082, 4.352989196777344, 4.265077114105225, 4.332575798034668, 4.357053756713867, 4.241899490356445, 4.417190074920654, 4.305692195892334, 4.251849174499512, 4.473352909088135, 4.251505374908447, 4.373615264892578, 4.332061290740967, 4.331179141998291, 4.24793815612793, 4.360334396362305, 4.402153491973877, 4.364892959594727, 4.340859889984131, 4.360389709472656, 4.3714752197265625, 4.387783527374268, 4.348330497741699, 4.441864967346191, 4.3011088371276855, 4.322175025939941, 4.394944190979004, 4.350584983825684, 4.361522197723389, 4.3688645362854, 4.382240295410156, 4.404542446136475, 4.33742618560791, 4.246264457702637, 4.363605499267578, 4.305395603179932, 4.37653923034668, 4.47096586227417, 4.439086437225342, 4.454281806945801, 4.504107475280762, 4.272456169128418, 4.442516326904297, 4.377474308013916, 4.328161239624023, 4.412930488586426, 4.349587917327881, 4.375792503356934, 4.1988301277160645, 4.365367412567139, 4.422685623168945, 4.2654948234558105, 4.3715434074401855, 4.398647308349609, 4.473066329956055, 4.4033308029174805, 4.371557235717773, 4.299675941467285, 4.406626224517822, 4.3280463218688965, 4.461148738861084, 4.477129936218262, 4.362523555755615, 4.396698474884033, 4.367798805236816, 4.395112037658691, 4.431621551513672, 4.459578990936279, 4.275819778442383, 4.3176140785217285, 4.425989627838135, 4.486849308013916, 4.429651260375977, 4.2578582763671875, 4.375231742858887, 4.441691875457764, 4.380184650421143, 4.46017599105835, 4.400810718536377, 4.350729465484619, 4.317565441131592, 4.350876331329346, 4.370495319366455, 4.3740234375, 4.319840431213379, 4.379704475402832, 4.38540506362915, 4.386014938354492, 4.348369121551514, 4.3838019371032715, 4.411426544189453, 4.405092239379883, 4.315387725830078, 4.466806888580322, 4.3520917892456055, 4.353124618530273, 4.351673603057861, 4.457901954650879, 4.459314823150635, 4.469565391540527, 4.431996822357178, 4.439568042755127, 4.320609092712402, 4.330325603485107, 4.424658298492432, 4.408454895019531, 4.366833686828613, 4.426722526550293, 4.44252347946167, 4.340178966522217, 4.3234944343566895, 4.326115131378174, 4.357430458068848, 4.499351978302002, 4.411107063293457, 4.382493019104004, 4.277337074279785, 4.480295658111572, 4.3311238288879395, 4.323796272277832, 4.364709854125977, 4.3773298263549805, 4.339250564575195, 4.36106014251709, 4.324107646942139, 4.391653537750244, 4.276821613311768, 4.436569690704346, 4.4810075759887695, 4.27492618560791, 4.461899280548096, 4.465673923492432, 4.374196529388428, 4.509637355804443, 4.438656806945801, 4.311676979064941, 4.4427971839904785, 4.29699182510376, 4.386378288269043, 4.373664379119873, 4.331823348999023, 4.322875022888184, 4.422320365905762, 4.3510661125183105, 4.4338860511779785, 4.417352199554443, 4.378661632537842, 4.410250186920166, 4.314460754394531, 4.525692462921143, 4.328649044036865, 4.397067546844482, 4.432391166687012, 4.391702651977539, 4.301499843597412, 4.438171863555908, 4.44663667678833, 4.407515048980713, 4.450931072235107, 4.37074613571167, 4.461848258972168, 4.460122108459473, 4.366220951080322, 4.276855945587158, 4.4110307693481445, 4.394036769866943, 4.387922763824463, 4.41611909866333, 4.361315727233887, 4.385126113891602, 4.391151428222656, 4.508772373199463, 4.449863433837891, 4.35813045501709, 4.474908828735352, 4.344222545623779, 4.308627605438232, 4.496624946594238, 4.305639743804932, 4.3603410720825195, 4.504334449768066, 4.336141109466553, 4.287779808044434, 4.399308681488037, 4.358980178833008, 4.422868728637695, 4.384099006652832, 4.492023944854736, 4.397176265716553, 4.375285625457764, 4.348623275756836, 4.460937023162842, 4.327566146850586, 4.476564884185791, 4.3182573318481445, 4.449084281921387, 4.361347198486328, 4.4279561042785645, 4.4816412925720215, 4.393137454986572, 4.281704902648926, 4.388704776763916, 4.339844226837158, 4.433082103729248, 4.4529805183410645, 4.33175802230835, 4.462931156158447, 4.421503067016602, 4.350152492523193, 4.399306297302246, 4.400447845458984, 4.320441722869873, 4.359401226043701, 4.465013027191162, 4.369089126586914, 4.473625183105469, 4.348142147064209, 4.417962074279785, 4.4180402755737305, 4.441959381103516, 4.502279758453369, 4.4174652099609375, 4.362863063812256, 4.4720563888549805, 4.364937782287598, 4.3656415939331055, 4.474585056304932, 4.466479301452637, 4.2426652908325195, 4.438490867614746, 4.447268486022949, 4.507834434509277, 4.403218746185303, 4.369992256164551, 4.391997337341309, 4.436352729797363, 4.378157138824463, 4.352395057678223, 4.4123687744140625, 4.374163627624512, 4.37072229385376, 4.359960079193115, 4.378692150115967, 4.354917526245117, 4.431248188018799, 4.358709335327148, 4.434695243835449, 4.412749767303467, 4.422708034515381, 4.356865406036377, 4.42462682723999, 4.418192386627197, 4.297341823577881, 4.415172100067139, 4.413852691650391, 4.305285930633545, 4.424931526184082, 4.393455982208252, 4.43721866607666, 4.5075273513793945, 4.293380260467529, 4.287909984588623, 4.329305171966553, 4.380202293395996, 4.320570468902588, 4.416665077209473, 4.501056671142578, 4.413466930389404, 4.3125081062316895, 4.3390302658081055, 4.386602878570557, 4.454010009765625, 4.370763778686523, 4.336487293243408, 4.246997833251953, 4.273207187652588, 4.4223175048828125, 4.369124412536621, 4.451304912567139, 4.344956874847412, 4.389133930206299, 4.189939498901367, 4.251759052276611, 4.371931552886963, 4.4828643798828125, 4.464455604553223, 4.638243198394775, 4.307581424713135, 4.190825939178467, 4.3401408195495605, 4.276700973510742, 4.307469844818115, 4.277679920196533, 4.255201816558838, 4.327976226806641, 4.251041889190674, 4.283018589019775, 4.331735610961914, 4.222248077392578, 4.3121843338012695, 4.301437854766846, 4.262661933898926, 4.295527458190918, 4.336121559143066, 4.3168792724609375, 4.224884986877441, 4.319668769836426, 4.30012321472168, 4.237932205200195, 4.330926418304443, 4.254966735839844, 4.303806781768799, 4.291075706481934, 4.35689115524292, 4.339612007141113, 4.303557395935059, 4.233669281005859, 4.257353782653809, 4.318327903747559, 4.407567024230957, 4.2318949699401855, 4.303789138793945, 4.350337982177734, 4.295379638671875, 4.320517063140869, 4.293682098388672, 4.373815059661865, 4.242978572845459, 4.29463529586792, 4.36392068862915, 4.330924034118652, 4.213991165161133, 4.3731369972229, 4.323280334472656, 4.291614055633545, 4.40695858001709, 4.254884719848633, 4.205475330352783, 4.406820297241211, 4.360769271850586, 4.25048303604126, 4.2304582595825195, 4.416755199432373, 4.3084211349487305, 4.3369975090026855, 4.292234897613525, 4.319581031799316, 4.200531005859375, 4.288646221160889, 4.227412223815918, 4.297455310821533, 4.254849910736084, 4.336829662322998, 4.241976737976074, 4.1753458976745605, 4.308711051940918, 4.374337673187256, 4.292859077453613, 4.302788257598877, 4.379868030548096, 4.291758060455322, 4.188839435577393, 4.250709533691406, 4.270054817199707, 4.392703533172607, 4.2506303787231445, 4.339538097381592, 4.192702770233154, 4.324822902679443, 4.324605464935303, 4.348635673522949, 4.459695339202881, 4.307610034942627, 4.27839469909668, 4.204372406005859, 4.2153754234313965, 4.219215393066406, 4.298969745635986, 4.250912666320801, 4.172250747680664, 4.300136566162109, 4.326810359954834, 4.359463691711426, 4.221499919891357, 4.368377685546875, 4.3400444984436035, 4.2725749015808105, 4.269412040710449, 4.260272026062012, 4.321627616882324, 4.323748588562012, 4.330489158630371, 4.198666572570801, 4.321625232696533, 4.335671901702881, 4.349337577819824, 4.454123497009277, 4.344972610473633, 4.31834602355957, 4.2535271644592285, 4.28916597366333, 4.345869541168213, 4.24791145324707, 4.249357223510742, 4.33626127243042, 4.33859395980835, 4.396770000457764, 4.36854362487793, 4.328378677368164, 4.30092716217041, 4.193972587585449, 4.1541666984558105, 4.289278030395508, 4.450085639953613, 4.314687728881836, 4.355111122131348, 4.359911918640137, 4.164173126220703, 4.397568225860596, 4.346231937408447, 4.266904830932617, 4.349022388458252, 4.2271599769592285, 4.311959743499756, 4.287818431854248, 4.3133673667907715, 4.421323776245117, 4.2538371086120605, 4.430688381195068, 4.357001781463623, 4.263730525970459, 4.321905136108398, 4.443543910980225, 4.372461318969727, 4.258347511291504, 4.343710422515869, 4.282933712005615, 4.39078426361084, 4.364903926849365, 4.3868727684021, 4.392214298248291, 4.412585735321045, 4.311845302581787, 4.206819534301758, 4.366360187530518, 4.418853759765625, 4.362565994262695, 4.273412704467773, 4.304860591888428, 4.385376453399658, 4.3105950355529785, 4.383102893829346, 4.315189838409424, 4.262545585632324, 4.333429336547852, 4.389610290527344, 4.294346332550049, 4.342311382293701, 4.245903015136719, 4.386460781097412, 4.29678201675415, 4.51813268661499, 4.221843719482422, 4.421011447906494, 4.280409812927246, 4.284792900085449, 4.278872013092041, 4.29341983795166, 4.3014655113220215, 4.256410598754883, 4.376705646514893, 4.410048007965088, 4.410882472991943, 4.3590989112854, 4.300925254821777, 4.216349124908447, 4.4062347412109375, 4.243999481201172, 4.316187381744385, 4.246097564697266, 4.306713104248047, 4.442924499511719, 4.4017720222473145, 4.3858418464660645, 4.424296855926514, 4.331988334655762, 4.267340183258057, 4.32528018951416, 4.312706470489502, 4.403090953826904, 4.3783135414123535, 4.348466873168945, 4.347206115722656, 4.319503307342529, 4.412684917449951, 4.247283458709717, 4.360320091247559, 4.316697597503662, 4.268744945526123, 4.418079853057861, 4.332543849945068, 4.362421035766602, 4.261165618896484, 4.320301532745361, 4.344273090362549, 4.304104804992676, 4.317202568054199, 4.355869293212891, 4.3636579513549805, 4.456148624420166, 4.402875900268555, 4.375197887420654, 4.426111221313477, 4.329093933105469, 4.223945140838623, 4.3035430908203125, 4.368032455444336, 4.336407661437988, 4.206072807312012, 4.269119739532471, 4.3729376792907715, 4.320736408233643, 4.318673610687256, 4.253141403198242, 4.417943954467773, 4.277703762054443, 4.353527069091797, 4.420505523681641, 4.343055725097656, 4.383668899536133, 4.3807806968688965, 4.465279579162598, 4.360264301300049, 4.4021830558776855, 4.282926082611084, 4.313540458679199, 4.339361667633057, 4.3954949378967285, 4.351834774017334, 4.308657646179199, 4.3217291831970215, 4.36072301864624, 4.462295055389404, 4.308993816375732, 4.334054946899414, 4.357090950012207, 4.367645740509033, 4.256529331207275, 4.241488933563232, 4.284104347229004, 4.333674907684326, 4.369793891906738, 4.210755348205566, 4.290413856506348, 4.438453197479248, 4.415946006774902, 4.264633655548096, 4.316804885864258, 4.389140605926514, 4.234962463378906, 4.334652900695801, 4.354135036468506, 4.382511138916016, 4.3580098152160645, 4.241423606872559, 4.370858192443848, 4.322528839111328, 4.454518795013428, 4.318356990814209, 4.272626876831055, 4.2720112800598145, 4.307772636413574, 4.246624946594238, 4.361516952514648, 4.303236961364746, 4.399736404418945, 4.400996208190918, 4.370992660522461, 4.280468463897705, 4.431484699249268, 4.402212142944336, 4.380041122436523, 4.395891189575195, 4.371771335601807, 4.360330581665039, 4.436295032501221, 4.346526622772217, 4.400259017944336, 4.371007919311523, 4.324655532836914, 4.4343180656433105, 4.320734977722168, 4.3156514167785645, 4.322738170623779, 4.358651161193848, 4.377266883850098, 4.433483123779297, 4.429104328155518, 4.469632625579834, 4.425907611846924, 4.405403137207031, 4.399106502532959, 4.2822699546813965, 4.433109283447266, 4.388770580291748, 4.27990198135376, 4.359455108642578, 4.33634614944458, 4.340464115142822, 4.386809825897217, 4.308988571166992, 4.2285027503967285, 4.359597206115723, 4.459738254547119, 4.338801383972168, 4.361778736114502, 4.336788654327393, 4.325206279754639, 4.302346229553223, 4.394425868988037, 4.318464279174805, 4.321503639221191, 4.384613037109375, 4.3184638023376465, 4.373075485229492, 4.321624279022217, 4.381844997406006, 4.3498005867004395, 4.4086713790893555, 4.3635478019714355, 4.376558303833008, 4.306952476501465, 4.356611728668213, 4.372203826904297, 4.361310005187988, 4.391282558441162, 4.37449836730957, 4.410504341125488, 4.480541706085205, 4.389921188354492, 4.322845935821533, 4.379785060882568, 4.4148268699646, 4.4055962562561035, 4.327951908111572, 4.3684000968933105, 4.3214006423950195, 4.385467529296875, 4.225094318389893, 4.305205345153809, 4.334331035614014, 4.283153057098389, 4.190311431884766, 4.383559703826904, 4.277368068695068, 4.315127372741699, 4.3406877517700195, 4.324845314025879, 4.358842849731445, 4.3191728591918945, 4.324843883514404, 4.314282417297363, 4.420376300811768, 4.384644985198975, 4.366189956665039, 4.436345100402832, 4.443550109863281, 4.423436164855957, 4.308423042297363, 4.3032917976379395, 4.258573055267334, 4.157092094421387, 4.2112226486206055, 4.2171478271484375, 4.155472755432129, 4.167848110198975, 4.238970756530762, 4.147489070892334, 4.223482608795166, 4.167410373687744, 4.231813430786133, 4.1970438957214355, 4.169445991516113, 4.246899604797363, 4.247616291046143, 4.210570335388184, 4.2520060539245605, 4.274561882019043, 4.254244804382324, 4.175896167755127, 4.2199506759643555, 4.244184970855713, 4.287559509277344, 4.276876926422119, 4.149332046508789, 4.365163803100586, 4.220641136169434, 4.20526123046875, 4.103459358215332, 4.326569080352783, 4.228013038635254, 4.309013843536377, 4.080854415893555, 4.152113914489746, 4.194761753082275, 4.249893665313721, 4.24514627456665, 4.316078186035156, 4.2896575927734375, 4.2549967765808105, 4.2916951179504395, 4.240245819091797, 4.239390850067139, 4.31376314163208, 4.343138694763184, 4.158351421356201, 4.180269241333008, 4.303777694702148, 4.3376922607421875, 4.168837070465088, 4.219632148742676, 4.302592754364014, 4.327425479888916, 4.2500152587890625, 4.2743916511535645, 4.259441375732422, 4.206284523010254, 4.158820152282715, 4.244419574737549, 4.221857070922852, 4.254717826843262, 4.218084335327148, 4.209334850311279, 4.382238388061523, 4.245535850524902, 4.2829999923706055, 4.181634426116943, 4.27392053604126, 4.24092960357666, 4.322033882141113, 4.214783191680908, 4.232409954071045, 4.297861576080322, 4.270351886749268, 4.259494781494141, 4.265900135040283, 4.316091060638428, 4.204893589019775, 4.283679008483887, 4.23661470413208, 4.276793003082275, 4.3537187576293945, 4.201301097869873, 4.2529377937316895, 4.224642276763916, 4.19303035736084, 4.244162082672119, 4.159573078155518, 4.282650947570801, 4.2835516929626465, 4.370685577392578, 4.359830856323242, 4.345674991607666, 4.172931671142578, 4.233245849609375, 4.235523223876953, 4.190045356750488, 4.204311370849609, 4.182375907897949, 4.3299970626831055, 4.237408638000488, 4.212192058563232, 4.268792629241943, 4.1973724365234375, 4.357672691345215, 4.298318862915039, 4.198625087738037, 4.319727420806885, 4.229990482330322, 4.343974590301514, 4.157454967498779, 4.367387771606445, 4.253293991088867, 4.185401439666748, 4.355568885803223, 4.319542407989502, 4.149083137512207, 4.37663459777832, 4.228311061859131, 4.1951422691345215, 4.219191074371338, 4.300532817840576, 4.221710205078125, 4.288018226623535, 4.17900276184082, 4.197309494018555, 4.319528579711914, 4.229764461517334, 4.233222484588623, 4.187621116638184, 4.279958724975586, 4.3453850746154785, 4.292483806610107, 4.243914604187012, 4.3269805908203125, 4.390041828155518, 4.195517063140869, 4.269420146942139, 4.3072052001953125, 4.253339767456055, 4.24539041519165, 4.318480014801025, 4.22764778137207, 4.238302230834961, 4.415317535400391, 4.381688117980957, 4.216410160064697, 4.2695088386535645, 4.271295070648193, 4.263973712921143, 4.3206048011779785, 4.21077823638916, 4.350707054138184, 4.268263339996338, 4.244710445404053, 4.283376693725586, 4.312887191772461, 4.237020969390869, 4.300417900085449, 4.32484245300293, 4.154224872589111, 4.276939392089844, 4.212132930755615, 4.2766804695129395, 4.302274703979492, 4.340109825134277, 4.354966163635254, 4.198782444000244, 4.217555999755859, 4.267326354980469, 4.275451183319092, 4.251747131347656, 4.349536418914795, 4.169083118438721, 4.331914901733398, 4.222070693969727, 4.374988555908203, 4.2625579833984375, 4.2441725730896, 4.382754325866699, 4.246187686920166, 4.31369686126709, 4.232640743255615, 4.2686967849731445, 4.341917991638184, 4.201033115386963, 4.253618240356445, 4.328396797180176, 4.315278053283691, 4.22137451171875, 4.305182933807373, 4.261499881744385, 4.244490146636963, 4.269677639007568, 4.237657070159912, 4.312474250793457, 4.2841925621032715, 4.30058479309082, 4.229770183563232, 4.366590976715088, 4.320957660675049, 4.279062271118164, 4.198050022125244, 4.248859882354736, 4.273039817810059, 4.20993709564209, 4.251884460449219, 4.234119892120361, 4.419994831085205, 4.247177600860596, 4.2866315841674805, 4.270317554473877, 4.274200439453125, 4.175695419311523, 4.247096538543701, 4.2441935539245605, 4.327963829040527, 4.2947211265563965, 4.269562721252441, 4.4095659255981445, 4.195133686065674, 4.297579288482666, 4.384541034698486, 4.162729740142822, 4.233456611633301, 4.293428897857666, 4.294247627258301, 4.322769641876221, 4.247206687927246, 4.364168167114258, 4.2859883308410645, 4.248543739318848, 4.1295647621154785, 4.285194396972656, 4.433606147766113, 4.234165668487549, 4.313368320465088, 4.351930141448975, 4.377582550048828, 4.3643364906311035, 4.346850395202637, 4.321486949920654, 4.3703694343566895, 4.328330039978027, 4.228654861450195, 4.319314956665039, 4.246274948120117, 4.370937347412109, 4.305884838104248, 4.192276477813721, 4.245975017547607, 4.199463844299316, 4.342541217803955, 4.193109512329102, 4.324793815612793, 4.244059085845947, 4.279221534729004, 4.328239440917969, 4.264910697937012, 4.391465663909912, 4.288991451263428, 4.431993007659912, 4.302396774291992, 4.274367332458496, 4.357574939727783, 4.433448791503906, 4.253452301025391, 4.256104946136475, 4.307175636291504, 4.316878795623779, 4.345688819885254, 4.368212699890137, 4.293550491333008, 4.370285987854004, 4.375892639160156, 4.3690667152404785, 4.255197525024414, 4.292525291442871, 4.23294734954834, 4.327506065368652, 4.336272239685059, 4.300851821899414, 4.326002597808838, 4.21834135055542, 4.3048200607299805, 4.2854156494140625, 4.266197204589844, 4.1273603439331055, 4.365623950958252, 4.324021816253662, 4.374458312988281, 4.295656681060791, 4.36146354675293, 4.309738636016846, 4.289154529571533, 4.30353307723999, 4.269704818725586, 4.266639709472656, 4.2313079833984375, 4.2522873878479, 4.334774971008301, 4.2566986083984375, 4.348587989807129, 4.3114776611328125, 4.329762935638428, 4.287744998931885, 4.261763095855713, 4.378007411956787, 4.292831897735596, 4.294471263885498, 4.29371976852417, 4.35526704788208, 4.247436046600342, 4.316415786743164, 4.298521995544434, 4.314289093017578, 4.34377908706665, 4.3372931480407715, 4.31521463394165, 4.217227935791016, 4.382595539093018, 4.215969085693359, 4.311017990112305, 4.367528915405273, 4.276437282562256, 4.2280168533325195, 4.3120245933532715, 4.337554931640625, 4.3094305992126465, 4.193764686584473, 4.333371162414551, 4.336542129516602, 4.326972484588623, 4.362961292266846, 4.29055118560791, 4.137494087219238, 4.31068754196167, 4.177700042724609, 4.215310096740723, 4.277995586395264, 4.222647190093994, 4.333975315093994, 4.251393795013428, 4.4143266677856445, 4.33671760559082, 4.207744598388672, 4.318559646606445, 4.36379337310791, 4.315800666809082, 4.318545818328857, 4.320978164672852, 4.285548686981201, 4.2688069343566895, 4.262639045715332, 4.236139297485352, 4.314752101898193, 4.241788864135742, 4.348295211791992, 4.38931131362915, 4.368363380432129, 4.297089099884033, 4.272091388702393, 4.283140182495117, 4.28948450088501, 4.266335964202881, 4.223875045776367, 4.299105167388916, 4.3252787590026855, 4.319496154785156, 4.342086315155029, 4.3777360916137695, 4.227615833282471, 4.299157619476318, 4.396749973297119, 4.319079399108887, 4.232907772064209, 4.372024059295654, 4.258620738983154, 4.32448148727417, 4.2792463302612305, 4.091165542602539, 4.289481163024902, 4.326488018035889]}

==> figure/WikiText2/cbow/fa_sgd/loss.json <==
{"train": [8.318209638172279, 5.474468008345164, 5.2456564940609445, 5.156840094075813, 5.102891441424895, 5.066725113373201, 5.031070566052867, 5.008870387513084, 4.981748600852708, 4.961839440597255, 4.943132700559054, 4.922014494166362, 4.904948552034543, 4.88885353999723, 4.8744124058955025, 4.862173588406635, 4.849160692399226, 4.837714155411285, 4.82601440544228, 4.815960331311737], "val": [8.318928654988607, 5.2508742650349935, 5.181592400868734, 5.09310359954834, 5.07190531094869, 5.053942728042602, 5.042449076970418, 4.994830958048502, 4.967224963506063, 4.957715304692586, 4.969969050089518, 4.915080277125041, 4.903568331400553, 4.897297938664754, 4.87626625696818, 4.873881387710571, 4.860887066523234, 4.858362420399984, 4.8525354862213135, 4.8444273471832275], "train_iter": [8.31888198852539, 8.317522048950195, 8.318703651428223, 8.317883491516113, 8.319172859191895, 8.318464279174805, 8.318418502807617, 8.31851577758789, 8.317025184631348, 8.318291664123535, 8.3170747756958, 8.31848430633545, 8.319355964660645, 8.318790435791016, 8.317008018493652, 8.317811965942383, 8.318254470825195, 8.317546844482422, 8.317947387695312, 8.31771469116211, 8.317586898803711, 8.318316459655762, 8.317835807800293, 8.318647384643555, 8.317975997924805, 8.317465782165527, 8.317707061767578, 8.317028045654297, 8.318429946899414, 8.317519187927246, 8.319497108459473, 8.318318367004395, 8.318903923034668, 8.318806648254395, 8.318501472473145, 8.317343711853027, 8.319130897521973, 8.318197250366211, 8.317286491394043, 8.31933879852295, 8.317680358886719, 8.31722640991211, 8.319048881530762, 8.318631172180176, 8.318321228027344, 8.318799018859863, 8.317621231079102, 8.31867790222168, 8.318231582641602, 8.318840980529785, 8.318565368652344, 8.31890869140625, 8.318453788757324, 8.319303512573242, 8.317501068115234, 8.31789779663086, 8.3181734085083, 8.319571495056152, 8.31924057006836, 8.317791938781738, 8.3167724609375, 8.31736946105957, 8.318201065063477, 8.31640911102295, 8.31856632232666, 8.31888198852539, 8.317790985107422, 8.317848205566406, 8.317468643188477, 8.318077087402344, 8.318178176879883, 8.319531440734863, 8.316998481750488, 8.318853378295898, 8.318060874938965, 8.318072319030762, 8.318163871765137, 8.317512512207031, 8.31778621673584, 8.318379402160645, 8.317721366882324, 8.319058418273926, 8.318256378173828, 8.317885398864746, 8.319063186645508, 8.319071769714355, 8.317720413208008, 8.31751537322998, 8.3185453414917, 8.317388534545898, 8.31843376159668, 8.317671775817871, 8.31879711151123, 8.3180513381958, 8.318058967590332, 8.320277214050293, 8.317744255065918, 8.31944751739502, 8.31710433959961, 8.31948471069336, 8.317672729492188, 8.318942070007324, 8.317267417907715, 8.317814826965332, 8.319087028503418, 8.31822395324707, 8.318554878234863, 8.317493438720703, 8.318700790405273, 8.318496704101562, 8.318599700927734, 8.318353652954102, 8.319001197814941, 8.31849193572998, 8.317435264587402, 8.318432807922363, 8.317021369934082, 8.316720008850098, 8.319374084472656, 8.317585945129395, 8.318107604980469, 8.317957878112793, 8.318328857421875, 8.318288803100586, 8.3182373046875, 8.319433212280273, 8.318564414978027, 8.318519592285156, 8.317151069641113, 8.318257331848145, 8.31997013092041, 8.319451332092285, 8.318777084350586, 8.317883491516113, 8.318843841552734, 8.318350791931152, 8.317768096923828, 8.318636894226074, 8.318912506103516, 8.319218635559082, 8.318388938903809, 8.31896686553955, 8.31870174407959, 8.317073822021484, 8.318425178527832, 8.318323135375977, 8.318403244018555, 8.318083763122559, 8.318426132202148, 8.318799018859863, 8.318256378173828, 8.318224906921387, 8.317951202392578, 8.318676948547363, 8.319435119628906, 8.318427085876465, 8.317323684692383, 8.319437026977539, 8.318846702575684, 8.31717300415039, 8.317535400390625, 8.318193435668945, 8.318629264831543, 8.31870174407959, 8.318527221679688, 8.318695068359375, 8.31740951538086, 8.317781448364258, 8.31835651397705, 8.317866325378418, 8.31838321685791, 8.317473411560059, 8.319077491760254, 8.317201614379883, 8.31767463684082, 8.3174467086792, 8.318159103393555, 8.318835258483887, 8.318857192993164, 8.318878173828125, 8.318408966064453, 8.318055152893066, 8.318392753601074, 8.318485260009766, 8.317158699035645, 8.317503929138184, 8.319356918334961, 8.318086624145508, 8.319156646728516, 8.317987442016602, 8.318525314331055, 8.317100524902344, 8.31650447845459, 8.318458557128906, 8.318916320800781, 8.317927360534668, 8.31771469116211, 8.319321632385254, 8.3175630569458, 8.318907737731934, 8.31840705871582, 8.318642616271973, 8.317765235900879, 8.31956958770752, 8.317974090576172, 8.317296981811523, 8.3177490234375, 8.318046569824219, 8.317501068115234, 8.31832504272461, 8.3179292678833, 8.318266868591309, 8.31666088104248, 8.318144798278809, 8.319339752197266, 8.319389343261719, 8.31761646270752, 8.318605422973633, 8.31789779663086, 8.317996978759766, 8.318610191345215, 8.318058013916016, 8.319536209106445, 8.31803035736084, 8.31779956817627, 8.317228317260742, 8.31898307800293, 8.318199157714844, 8.31776237487793, 8.318918228149414, 8.317849159240723, 8.317876815795898, 8.319478988647461, 8.318455696105957, 8.31836223602295, 8.318212509155273, 8.318737030029297, 8.318404197692871, 8.3175687789917, 8.317916870117188, 8.316932678222656, 8.318304061889648, 8.319225311279297, 8.317607879638672, 8.319005012512207, 8.31952953338623, 8.318145751953125, 8.318561553955078, 8.318877220153809, 8.319307327270508, 8.3190336227417, 8.319939613342285, 8.318455696105957, 8.318868637084961, 8.318655014038086, 8.317505836486816, 8.319952011108398, 8.317519187927246, 8.317224502563477, 8.31883716583252, 8.31784439086914, 8.319025993347168, 8.318225860595703, 8.318863868713379, 8.31736946105957, 8.317081451416016, 8.318769454956055, 8.318946838378906, 8.318449974060059, 8.318953514099121, 8.318062782287598, 8.317301750183105, 8.317851066589355, 8.318313598632812, 8.317604064941406, 8.318578720092773, 8.31836986541748, 8.318591117858887, 8.318597793579102, 8.318951606750488, 8.318809509277344, 8.318142890930176, 8.317580223083496, 8.318143844604492, 8.31745719909668, 8.317938804626465, 8.317469596862793, 8.317697525024414, 8.318297386169434, 8.318048477172852, 8.316283226013184, 8.318056106567383, 8.317547798156738, 8.318140029907227, 8.318498611450195, 8.318357467651367, 8.317615509033203, 8.318608283996582, 8.317229270935059, 8.31961441040039, 8.317090034484863, 8.319096565246582, 8.317919731140137, 8.317305564880371, 8.318113327026367, 8.316999435424805, 8.318341255187988, 8.31808090209961, 8.317419052124023, 8.317028045654297, 8.317861557006836, 8.317643165588379, 8.317830085754395, 8.317045211791992, 8.318799018859863, 8.317525863647461, 8.317583084106445, 8.317925453186035, 8.31824779510498, 8.318025588989258, 8.318541526794434, 8.318384170532227, 8.319001197814941, 8.318696022033691, 8.317896842956543, 8.318971633911133, 8.317160606384277, 8.317343711853027, 8.318148612976074, 8.318036079406738, 8.318939208984375, 8.318740844726562, 8.318108558654785, 8.317645072937012, 8.317780494689941, 8.317985534667969, 8.31924057006836, 8.316932678222656, 8.318312644958496, 8.318370819091797, 8.318995475769043, 8.31833553314209, 8.318170547485352, 8.318227767944336, 8.317442893981934, 8.318479537963867, 8.317732810974121, 8.319294929504395, 8.318876266479492, 8.318777084350586, 8.317456245422363, 8.318415641784668, 8.318384170532227, 8.31821060180664, 8.31834602355957, 8.318150520324707, 8.318032264709473, 8.318305969238281, 8.318109512329102, 8.3184814453125, 8.31836223602295, 8.318584442138672, 8.318281173706055, 8.317544937133789, 8.317028045654297, 8.318077087402344, 8.31811237335205, 8.31778621673584, 8.31763744354248, 8.318740844726562, 8.317851066589355, 8.318453788757324, 8.317434310913086, 8.318001747131348, 8.318106651306152, 8.31788158416748, 8.31759262084961, 8.318381309509277, 8.318081855773926, 8.318283081054688, 8.318035125732422, 8.316815376281738, 8.317087173461914, 8.319121360778809, 7.809864044189453, 7.279641628265381, 6.65125846862793, 6.397084712982178, 6.250753402709961, 5.990479946136475, 5.967586994171143, 5.8938517570495605, 5.739505767822266, 5.762065887451172, 5.916536331176758, 5.82627534866333, 5.746816158294678, 5.782016277313232, 5.6536664962768555, 5.752645015716553, 5.649242877960205, 5.75422477722168, 5.7672247886657715, 5.684789657592773, 5.665916442871094, 5.687437057495117, 5.531125068664551, 5.760785102844238, 5.5938849449157715, 5.557967662811279, 5.565273284912109, 5.545953273773193, 5.704230308532715, 5.615506172180176, 5.584874629974365, 5.554166316986084, 5.586471080780029, 5.664726734161377, 5.578277111053467, 5.6356611251831055, 5.619719505310059, 5.690265655517578, 5.621545791625977, 5.5919389724731445, 5.594079971313477, 5.603707313537598, 5.496743202209473, 5.696594715118408, 5.722210884094238, 5.541258811950684, 5.565855979919434, 5.495183944702148, 5.721556663513184, 5.578906536102295, 5.575659275054932, 5.611822605133057, 5.5831804275512695, 5.453510284423828, 5.508286952972412, 5.576029300689697, 5.619356632232666, 5.6480326652526855, 5.493167877197266, 5.542720794677734, 5.571357250213623, 5.590088844299316, 5.445773124694824, 5.636847496032715, 5.486265182495117, 5.523570537567139, 5.4559502601623535, 5.4432692527771, 5.5485453605651855, 5.506587505340576, 5.545191287994385, 5.609349727630615, 5.396376609802246, 5.546916484832764, 5.574496746063232, 5.603525638580322, 5.626793384552002, 5.399320125579834, 5.617821216583252, 5.603787422180176, 5.434390068054199, 5.42289400100708, 5.61570405960083, 5.541909694671631, 5.535806655883789, 5.548758506774902, 5.382922172546387, 5.556508541107178, 5.529019832611084, 5.521688461303711, 5.4845170974731445, 5.4557318687438965, 5.471076965332031, 5.59905481338501, 5.535520076751709, 5.587485313415527, 5.455229759216309, 5.530693531036377, 5.547984600067139, 5.542499542236328, 5.5597991943359375, 5.473873615264893, 5.413097381591797, 5.555514812469482, 5.470308303833008, 5.4613423347473145, 5.623659610748291, 5.426843166351318, 5.485459804534912, 5.45137357711792, 5.513050079345703, 5.456272125244141, 5.621929168701172, 5.6165032386779785, 5.525061130523682, 5.398265361785889, 5.492095470428467, 5.463066577911377, 5.566461563110352, 5.412302017211914, 5.527679920196533, 5.552082538604736, 5.379961013793945, 5.530532360076904, 5.576117992401123, 5.452756881713867, 5.494506359100342, 5.601257801055908, 5.584340572357178, 5.519876480102539, 5.492975234985352, 5.459845542907715, 5.398704528808594, 5.540470600128174, 5.510677814483643, 5.345864295959473, 5.474524974822998, 5.4293084144592285, 5.588372230529785, 5.525918483734131, 5.5047101974487305, 5.3017473220825195, 5.508269786834717, 5.395970344543457, 5.491587162017822, 5.482276439666748, 5.48497200012207, 5.443828582763672, 5.372128009796143, 5.302053928375244, 5.45583963394165, 5.334744930267334, 5.339907169342041, 5.348330497741699, 5.588023662567139, 5.411169528961182, 5.497866630554199, 5.367103099822998, 5.414754867553711, 5.516713619232178, 5.4790215492248535, 5.464690208435059, 5.234952926635742, 5.376882076263428, 5.508556842803955, 5.528987884521484, 5.341268062591553, 5.511612415313721, 5.40034818649292, 5.5062384605407715, 5.527070999145508, 5.466487407684326, 5.508487224578857, 5.336977481842041, 5.505378723144531, 5.479674816131592, 5.442965507507324, 5.359160900115967, 5.4795613288879395, 5.5271124839782715, 5.404714107513428, 5.457011699676514, 5.473944664001465, 5.48355770111084, 5.508937358856201, 5.343369960784912, 5.430977821350098, 5.40206241607666, 5.4718708992004395, 5.460351467132568, 5.439886569976807, 5.42176628112793, 5.477489471435547, 5.477479934692383, 5.506604194641113, 5.336007595062256, 5.3041276931762695, 5.495334148406982, 5.377557754516602, 5.518818378448486, 5.510435104370117, 5.488287448883057, 5.404581069946289, 5.360744476318359, 5.522095203399658, 5.387266635894775, 5.438169479370117, 5.419727325439453, 5.467564105987549, 5.432496070861816, 5.458979606628418, 5.4026994705200195, 5.437684059143066, 5.3810272216796875, 5.443409442901611, 5.345481872558594, 5.452779293060303, 5.314932346343994, 5.4678521156311035, 5.415483474731445, 5.340250015258789, 5.304195404052734, 5.534339427947998, 5.444630146026611, 5.576931476593018, 5.4436492919921875, 5.275371074676514, 5.309086799621582, 5.3317060470581055, 5.382654190063477, 5.468040466308594, 5.504308700561523, 5.499541759490967, 5.301286697387695, 5.389122009277344, 5.343031406402588, 5.451775074005127, 5.378058433532715, 5.424038410186768, 5.365080833435059, 5.396416664123535, 5.336188793182373, 5.443941116333008, 5.399263381958008, 5.149159908294678, 5.417783737182617, 5.5493292808532715, 5.312687873840332, 5.400646686553955, 5.405233860015869, 5.4685139656066895, 5.303183555603027, 5.29769229888916, 5.395204544067383, 5.379161357879639, 5.42564058303833, 5.421337604522705, 5.317312717437744, 5.344989776611328, 5.366119384765625, 5.418327331542969, 5.420804023742676, 5.4519548416137695, 5.411452770233154, 5.478124618530273, 5.391719818115234, 5.233710765838623, 5.317691326141357, 5.369451999664307, 5.492107391357422, 5.364685535430908, 5.2844719886779785, 5.382426738739014, 5.352757930755615, 5.4509172439575195, 5.4262261390686035, 5.4856719970703125, 5.411999702453613, 5.338177680969238, 5.443167686462402, 5.399021625518799, 5.278129577636719, 5.397401332855225, 5.3513031005859375, 5.322711944580078, 5.4115800857543945, 5.403252601623535, 5.394203186035156, 5.423020362854004, 5.301702499389648, 5.390320777893066, 5.3226494789123535, 5.379432678222656, 5.338157653808594, 5.367448806762695, 5.4263014793396, 5.26439905166626, 5.30985689163208, 5.3127570152282715, 5.240273475646973, 5.433852195739746, 5.495666980743408, 5.291426658630371, 5.437568664550781, 5.35381555557251, 5.247361183166504, 5.49509859085083, 5.248096466064453, 5.255326747894287, 5.259488582611084, 5.285543441772461, 5.373178005218506, 5.288196086883545, 5.308688640594482, 5.288297653198242, 5.181321620941162, 5.315232753753662, 5.325236797332764, 5.362654685974121, 5.249668121337891, 5.308982849121094, 5.377033233642578, 5.30753231048584, 5.343997478485107, 5.319949150085449, 5.409526824951172, 5.320241928100586, 5.407275676727295, 5.314409255981445, 5.324771404266357, 5.261678218841553, 5.207931995391846, 5.397332668304443, 5.301852226257324, 5.337785720825195, 5.2105207443237305, 5.437382221221924, 5.2737650871276855, 5.247959136962891, 5.298247814178467, 5.301356792449951, 5.358051300048828, 5.2863383293151855, 5.3839640617370605, 5.2471723556518555, 5.318807601928711, 5.404445648193359, 5.222580909729004, 5.37967586517334, 5.284664630889893, 5.315962314605713, 5.366795539855957, 5.226641654968262, 5.403225421905518, 5.25673246383667, 5.4891510009765625, 5.268486499786377, 5.287166118621826, 5.28894567489624, 5.281953811645508, 5.284668445587158, 5.29568338394165, 5.301331520080566, 5.274949550628662, 5.37345027923584, 5.363424301147461, 5.425050258636475, 5.435563087463379, 5.472018241882324, 5.274049282073975, 5.287261962890625, 5.311089515686035, 5.2876973152160645, 5.245546340942383, 5.422604560852051, 5.330847263336182, 5.254423141479492, 5.367752552032471, 5.384387969970703, 5.287199020385742, 5.311039924621582, 5.425996780395508, 5.374812602996826, 5.337012767791748, 5.324198246002197, 5.261290550231934, 5.2775373458862305, 5.279544830322266, 5.345741271972656, 5.2615861892700195, 5.430591106414795, 5.175287246704102, 5.293212413787842, 5.227131366729736, 5.326378345489502, 5.204228401184082, 5.320981979370117, 5.198948383331299, 5.255578994750977, 5.217983722686768, 5.2989373207092285, 5.34328556060791, 5.360457420349121, 5.360846996307373, 5.223240375518799, 5.228596210479736, 5.341212272644043, 5.34114408493042, 5.3085761070251465, 5.272342205047607, 5.24153995513916, 5.263916015625, 5.298484802246094, 5.258642196655273, 5.31459379196167, 5.3296661376953125, 5.325257778167725, 5.168053150177002, 5.214746475219727, 5.257894039154053, 5.275171279907227, 5.2667999267578125, 5.2696990966796875, 5.3013410568237305, 5.327568054199219, 5.3404459953308105, 5.171969890594482, 5.294265270233154, 5.273632049560547, 5.148146152496338, 5.202231407165527, 5.192923069000244, 5.146191120147705, 5.381166458129883, 5.273865699768066, 5.190347194671631, 5.218015193939209, 5.178483486175537, 5.267599105834961, 5.319482803344727, 5.262712478637695, 5.356183052062988, 5.267299175262451, 5.229296684265137, 5.218375205993652, 5.233229160308838, 5.193721771240234, 5.281672954559326, 5.258232116699219, 5.2561445236206055, 5.188434600830078, 5.325856685638428, 5.235790729522705, 5.345991611480713, 5.266718864440918, 5.319218158721924, 5.326608657836914, 5.356815338134766, 5.1980299949646, 5.29600191116333, 5.154657363891602, 5.130887031555176, 5.375950336456299, 5.30248498916626, 5.21342134475708, 5.303438186645508, 5.380982875823975, 5.195295333862305, 5.281802654266357, 5.39309024810791, 5.320652484893799, 5.193531513214111, 5.327206134796143, 5.309089183807373, 5.220669746398926, 5.282552719116211, 5.258399486541748, 5.2291059494018555, 5.359170436859131, 5.3538947105407715, 5.271900653839111, 5.176004886627197, 5.345681190490723, 5.277618408203125, 5.214996814727783, 5.220932483673096, 5.400717258453369, 5.15949010848999, 5.162609577178955, 5.181275844573975, 5.302806854248047, 5.3581061363220215, 5.313789367675781, 5.222265243530273, 5.205350399017334, 5.3009467124938965, 5.257798194885254, 5.319229602813721, 5.194950580596924, 5.261407375335693, 5.148326396942139, 5.185175895690918, 5.285210609436035, 5.281999111175537, 5.126974105834961, 5.253339767456055, 5.287027359008789, 5.5054192543029785, 5.193356990814209, 5.085176467895508, 5.314672470092773, 5.278696060180664, 5.233973026275635, 5.107712745666504, 5.186013221740723, 5.2226786613464355, 5.272479057312012, 5.18369722366333, 5.245774745941162, 5.312713146209717, 5.382408618927002, 5.234814167022705, 5.345435619354248, 5.242559432983398, 5.353221416473389, 5.196210861206055, 5.345609188079834, 5.181184768676758, 5.3652262687683105, 5.35153341293335, 5.370556831359863, 5.364677429199219, 5.300682544708252, 5.406088352203369, 5.302314281463623, 5.2654852867126465, 5.172543048858643, 5.1798481941223145, 5.338914394378662, 5.236304759979248, 5.1860761642456055, 5.250087261199951, 5.212254047393799, 5.244925498962402, 5.160687446594238, 5.308016300201416, 5.28681755065918, 5.286677837371826, 5.334681510925293, 5.338876724243164, 5.221034526824951, 5.153881549835205, 5.21352481842041, 5.2442803382873535, 5.164611339569092, 5.315385341644287, 5.2155914306640625, 5.253868103027344, 5.333197116851807, 5.208130359649658, 5.338221549987793, 5.19791316986084, 5.233217716217041, 5.278162479400635, 5.2227067947387695, 5.218008518218994, 5.271848678588867, 5.320014953613281, 5.375936985015869, 5.229038238525391, 5.288572311401367, 5.300070762634277, 5.2661662101745605, 5.262861728668213, 5.185524940490723, 5.36221170425415, 5.13711404800415, 5.334099292755127, 5.134666919708252, 5.211129188537598, 5.27018404006958, 5.212677478790283, 5.206140518188477, 5.232542037963867, 5.2977728843688965, 5.34346866607666, 5.224273681640625, 5.2270636558532715, 5.198160171508789, 5.1679229736328125, 5.2955169677734375, 5.197406768798828, 5.306253433227539, 5.289071559906006, 5.137753486633301, 5.179343223571777, 5.185388088226318, 5.304196834564209, 5.305267333984375, 5.197683811187744, 5.220733642578125, 5.345329284667969, 5.333595275878906, 5.222744941711426, 5.190243721008301, 5.224781036376953, 5.261484622955322, 5.20117712020874, 5.244001865386963, 5.204356670379639, 5.288324356079102, 5.138410568237305, 5.295205593109131, 5.143980026245117, 5.132945537567139, 5.2431721687316895, 5.267087459564209, 5.192035675048828, 5.181691646575928, 5.232555389404297, 5.1903204917907715, 5.208912372589111, 5.148860931396484, 5.230173587799072, 5.296916484832764, 5.188650131225586, 5.300625324249268, 5.2606635093688965, 5.316792964935303, 5.291280746459961, 5.305805683135986, 5.173098564147949, 5.296176433563232, 5.231701850891113, 5.1421427726745605, 5.060702323913574, 5.169931888580322, 5.3068976402282715, 5.271988391876221, 5.195650577545166, 5.2147536277771, 5.309291839599609, 5.2667999267578125, 5.307094097137451, 5.321052074432373, 5.1188578605651855, 5.089410305023193, 5.201112747192383, 5.258203506469727, 5.243767738342285, 5.24107027053833, 5.237112045288086, 5.225159168243408, 5.192847728729248, 5.121132850646973, 5.141049385070801, 5.251674175262451, 5.1039347648620605, 5.1837944984436035, 5.187211990356445, 5.234821319580078, 5.235119342803955, 5.206295013427734, 5.098480701446533, 5.1842827796936035, 5.296549320220947, 5.181175708770752, 5.205366611480713, 5.209774017333984, 5.231073379516602, 5.252971172332764, 5.15718412399292, 5.190565586090088, 5.180984020233154, 5.225314140319824, 5.290469646453857, 5.317927837371826, 5.195389747619629, 5.266313552856445, 5.225271701812744, 5.258622169494629, 5.266349792480469, 5.275847911834717, 5.242321491241455, 5.193000793457031, 5.272317409515381, 5.215269565582275, 5.249427795410156, 5.2374114990234375, 5.26546573638916, 5.338737487792969, 5.293010234832764, 5.183295726776123, 5.237959384918213, 5.179961681365967, 5.265265464782715, 5.25414514541626, 5.208218097686768, 5.161005020141602, 5.243945598602295, 5.240903377532959, 5.242535591125488, 5.268098831176758, 5.207250118255615, 5.397859573364258, 5.363439083099365, 5.244195461273193, 5.047590255737305, 5.163656234741211, 5.400454998016357, 5.1019287109375, 5.2112884521484375, 5.136506080627441, 5.288419723510742, 5.136283874511719, 5.082859516143799, 5.2811055183410645, 5.202966690063477, 5.229128360748291, 5.2205939292907715, 5.187516689300537, 5.206740379333496, 5.280676364898682, 5.1916913986206055, 5.161532402038574, 5.299173831939697, 5.159151554107666, 5.093132019042969, 5.139787197113037, 5.107015132904053, 5.16357946395874, 5.213042736053467, 5.289852619171143, 5.133515357971191, 5.316865921020508, 5.225316524505615, 5.219148635864258, 5.179224967956543, 5.287845134735107, 5.147516250610352, 5.270598411560059, 5.2386603355407715, 5.111377239227295, 5.183384895324707, 5.272200107574463, 5.240686893463135, 5.262301921844482, 5.263064861297607, 5.265549182891846, 5.296876907348633, 5.133893013000488, 5.14193868637085, 5.234460353851318, 5.134072303771973, 5.242106914520264, 5.218324184417725, 5.169512748718262, 5.222493648529053, 5.185166835784912, 5.210028171539307, 5.261467456817627, 5.172364234924316, 5.190435886383057, 5.145390510559082, 5.3797736167907715, 5.236710548400879, 5.252736568450928, 5.096767425537109, 5.159066677093506, 5.166178226470947, 5.187965393066406, 5.121246814727783, 5.2346601486206055, 5.1373114585876465, 5.203183650970459, 5.217535495758057, 5.067991256713867, 5.225215911865234, 5.096511363983154, 5.1016693115234375, 5.1043853759765625, 5.229708194732666, 5.168909072875977, 5.259820938110352, 5.099802494049072, 5.198569297790527, 5.158308029174805, 5.151220798492432, 5.189666271209717, 5.1443023681640625, 5.14805793762207, 5.254461765289307, 5.220546722412109, 5.307771682739258, 5.257616996765137, 5.150416851043701, 5.106147289276123, 5.140614986419678, 5.079061985015869, 5.227156162261963, 5.137760639190674, 5.1153340339660645, 5.1607890129089355, 5.267562389373779, 5.145532131195068, 5.195943832397461, 5.119142532348633, 5.002520561218262, 5.221096038818359, 5.111023902893066, 5.104192733764648, 5.245770454406738, 5.204992294311523, 5.20763635635376, 5.177642345428467, 5.197197914123535, 5.125402450561523, 5.1705193519592285, 5.12452507019043, 5.1186842918396, 5.128833770751953, 5.094126224517822, 5.044292449951172, 5.156930923461914, 5.275503158569336, 5.195644855499268, 5.146363735198975, 5.143165588378906, 5.115790843963623, 5.086017608642578, 5.044024467468262, 5.21015739440918, 5.182467937469482, 5.15441370010376, 5.197290420532227, 5.238514423370361, 5.21966028213501, 5.184818744659424, 5.293270111083984, 5.1590681076049805, 5.1968817710876465, 5.1596527099609375, 5.209156036376953, 5.117635250091553, 5.037713050842285, 5.150571823120117, 5.212663173675537, 5.168818473815918, 5.185703277587891, 5.144118309020996, 5.147416591644287, 5.156918048858643, 5.0904622077941895, 5.227797985076904, 5.095359802246094, 5.139200687408447, 5.174306869506836, 5.216641902923584, 5.1910600662231445, 5.078815937042236, 5.179628849029541, 5.218977451324463, 5.175175666809082, 5.080740451812744, 5.200896263122559, 5.221868991851807, 5.077884197235107, 5.195666313171387, 5.24285364151001, 5.311130046844482, 5.132152080535889, 5.225831508636475, 5.21178674697876, 5.179198741912842, 5.217376708984375, 5.197657585144043, 5.113460540771484, 5.109628677368164, 5.170480728149414, 5.1605143547058105, 5.107690811157227, 5.195478916168213, 5.169250965118408, 5.160305023193359, 5.133205890655518, 5.1278557777404785, 5.1452412605285645, 5.260097503662109, 5.080385208129883, 5.097998142242432, 5.226898670196533, 5.178357124328613, 5.152048110961914, 5.228932857513428, 5.335015296936035, 5.175212860107422, 5.112208843231201, 5.138336658477783, 5.121307849884033, 5.069550037384033, 5.238288402557373, 5.202748775482178, 5.184864044189453, 5.291350841522217, 5.207923889160156, 5.25156831741333, 5.0397629737854, 4.982426166534424, 5.059822082519531, 5.108553409576416, 5.191328525543213, 5.207845211029053, 5.1987504959106445, 5.236847400665283, 5.213418483734131, 5.200289249420166, 5.088568210601807, 5.201869487762451, 5.049866199493408, 5.1854634284973145, 5.181293964385986, 5.143683433532715, 5.131651401519775, 5.1027021408081055, 5.1374101638793945, 5.081020832061768, 5.08907413482666, 5.166764259338379, 5.1517558097839355, 5.0780134201049805, 5.080327987670898, 5.056209087371826, 5.228512763977051, 5.148895740509033, 5.2323317527771, 5.054111957550049, 5.182750701904297, 5.187580108642578, 5.1329026222229, 5.226222038269043, 5.293689727783203, 5.191389560699463, 5.121438503265381, 5.200645446777344, 5.164005756378174, 5.199409484863281, 5.182279109954834, 5.027677536010742, 5.116976261138916, 5.198637962341309, 5.1255364418029785, 5.103429317474365, 5.172245025634766, 5.041414737701416, 5.194553852081299, 5.107229232788086, 5.180820941925049, 5.175940990447998, 5.076466083526611, 5.104728698730469, 5.121861457824707, 5.266005039215088, 5.0734477043151855, 5.167823791503906, 5.239302635192871, 5.188786029815674, 5.116737365722656, 5.150949478149414, 5.184618949890137, 5.260819435119629, 5.064548492431641, 5.152574062347412, 5.137407302856445, 5.294271945953369, 5.122651100158691, 5.094737529754639, 5.089405536651611, 5.2045722007751465, 5.239491939544678, 5.133674144744873, 5.131060600280762, 5.183022975921631, 5.162086486816406, 5.113397598266602, 5.010826587677002, 5.2265706062316895, 5.230129718780518, 5.314635753631592, 5.203713893890381, 5.136065483093262, 5.0840349197387695, 5.159177780151367, 5.187646389007568, 5.13427734375, 5.041773319244385, 5.02987003326416, 5.137329578399658, 5.137205123901367, 5.259523868560791, 5.2367939949035645, 5.209859848022461, 5.150251865386963, 5.105284690856934, 5.101118087768555, 5.255868911743164, 5.139750957489014, 5.204610824584961, 5.199223518371582, 5.1354217529296875, 5.136746883392334, 5.115304946899414, 5.13498067855835, 5.156439304351807, 5.206484317779541, 5.15549373626709, 5.094911575317383, 5.102949619293213, 5.154817581176758, 5.006391525268555, 5.090140342712402, 5.264594554901123, 5.13330078125, 5.152650833129883, 5.019656181335449, 5.105971813201904, 5.108946800231934, 5.066065311431885, 5.172195911407471, 5.191945552825928, 5.299407958984375, 5.08109712600708, 5.2427077293396, 5.215791702270508, 5.191964626312256, 5.094603538513184, 5.164642333984375, 5.169688701629639, 5.16409969329834, 5.093679904937744, 5.138447284698486, 5.10487174987793, 5.234449863433838, 5.295964241027832, 5.180531978607178, 5.192166805267334, 5.1913886070251465, 5.180966854095459, 5.179544925689697, 5.146821022033691, 5.106011867523193, 5.131224155426025, 5.319648265838623, 5.120391845703125, 5.137389659881592, 5.273107051849365, 5.190454483032227, 5.164376258850098, 5.234633922576904, 5.170677185058594, 5.229394912719727, 5.245688438415527, 4.995792865753174, 5.103779315948486, 5.131633758544922, 5.131895542144775, 5.165407657623291, 5.07724666595459, 5.1502814292907715, 5.157859802246094, 5.226986408233643, 5.145848274230957, 5.026089191436768, 5.168726921081543, 5.177568435668945, 5.085058212280273, 5.084934234619141, 5.0065531730651855, 4.967212677001953, 4.9324116706848145, 5.1413187980651855, 5.149327754974365, 5.2270426750183105, 5.143906116485596, 5.105334758758545, 5.0468316078186035, 5.069584846496582, 5.301655292510986, 5.152883529663086, 5.172557353973389, 5.199670791625977, 5.221024513244629, 5.115273475646973, 5.1452155113220215, 5.203570365905762, 5.143304824829102, 5.215608596801758, 5.047216892242432, 5.175815105438232, 5.158467769622803, 5.218567848205566, 5.175241947174072, 5.211088180541992, 5.118601322174072, 5.082512378692627, 5.121442794799805, 5.169039726257324, 5.214175701141357, 5.074802398681641, 5.180447578430176, 5.095661640167236, 5.138258457183838, 5.218055248260498, 5.1376872062683105, 5.117544651031494, 5.240106105804443, 5.157773017883301, 5.200005054473877, 5.165625095367432, 5.150224685668945, 5.178370475769043, 5.162872314453125, 5.117252826690674, 5.257513523101807, 5.087770462036133, 5.170826435089111, 5.112257480621338, 5.121173858642578, 5.085929870605469, 5.119781494140625, 5.136687278747559, 5.114940643310547, 5.15858268737793, 5.183218955993652, 5.15431022644043, 5.1444196701049805, 5.187882423400879, 5.090455532073975, 5.08500862121582, 5.145509243011475, 5.093891143798828, 5.13287353515625, 5.088692665100098, 5.161323547363281, 5.0723557472229, 5.213348388671875, 5.068741321563721, 5.223036766052246, 5.185544967651367, 5.178333759307861, 5.105607509613037, 5.20631742477417, 5.179847717285156, 5.074638843536377, 4.96567964553833, 5.079877853393555, 5.094790458679199, 5.169807434082031, 5.043073654174805, 5.121875762939453, 5.184512615203857, 5.071168422698975, 5.0218915939331055, 5.05333137512207, 5.1951727867126465, 5.100417613983154, 5.0534491539001465, 5.109225273132324, 5.0075459480285645, 5.105541706085205, 5.148770332336426, 5.105216026306152, 5.09304141998291, 5.018681526184082, 5.1270294189453125, 5.132660388946533, 5.001608371734619, 5.004414081573486, 5.034801959991455, 5.044826030731201, 5.143461227416992, 5.064149379730225, 5.093742847442627, 5.116235256195068, 5.089644908905029, 5.168417930603027, 5.137189865112305, 5.150147914886475, 5.182851314544678, 5.076033592224121, 5.140583038330078, 5.188340187072754, 5.084195137023926, 5.13248348236084, 5.1762871742248535, 4.936294078826904, 5.013871669769287, 5.022972583770752, 5.106380939483643, 5.088891506195068, 5.1081109046936035, 5.101938724517822, 5.182804584503174, 5.129044055938721, 5.046579360961914, 5.050953388214111, 5.073968410491943, 5.176248550415039, 5.158275604248047, 5.245623588562012, 5.005134105682373, 5.053967475891113, 5.2015485763549805, 5.169727325439453, 5.1324238777160645, 5.004127025604248, 5.011253833770752, 5.083497524261475, 5.035032749176025, 5.103330612182617, 5.153623104095459, 4.982571125030518, 5.1576409339904785, 5.063225746154785, 5.134730339050293, 5.113531589508057, 5.098979473114014, 5.143392562866211, 5.075739860534668, 5.036288738250732, 4.975882053375244, 5.056460380554199, 5.056119441986084, 5.252049446105957, 5.024281978607178, 5.046688556671143, 5.211121559143066, 5.07636833190918, 5.202692985534668, 5.139625549316406, 5.141368389129639, 5.167809963226318, 5.143075466156006, 5.100157737731934, 5.0102763175964355, 5.056950569152832, 5.154742240905762, 5.070176601409912, 5.121129035949707, 5.090829372406006, 5.010058403015137, 5.142165660858154, 5.119902610778809, 5.226105690002441, 5.160478115081787, 5.100412845611572, 5.106438159942627, 5.0959553718566895, 5.0864362716674805, 5.069256782531738, 5.179043292999268, 5.089616298675537, 5.169538974761963, 5.101616382598877, 5.060489177703857, 5.152223110198975, 5.153785705566406, 5.210450649261475, 5.1335835456848145, 5.137415409088135, 5.113187789916992, 5.086014747619629, 5.253836631774902, 5.011119365692139, 5.113267421722412, 5.192887306213379, 5.062730312347412, 5.200453281402588, 5.146396636962891, 4.972284317016602, 5.032957077026367, 5.23708963394165, 5.051513195037842, 5.03084135055542, 5.093118190765381, 5.156179904937744, 5.2384467124938965, 5.101762771606445, 5.126630783081055, 5.059671878814697, 5.096362590789795, 5.1677937507629395, 5.1037397384643555, 5.102299690246582, 5.079898834228516, 5.101873874664307, 5.114302158355713, 5.090670585632324, 5.1669511795043945, 5.096354961395264, 5.013645648956299, 5.227011680603027, 5.19411563873291, 5.142549991607666, 5.160379409790039, 5.154516696929932, 5.131830215454102, 5.099369525909424, 5.111439228057861, 5.0562944412231445, 4.99984073638916, 5.085482120513916, 4.986536502838135, 5.142459392547607, 5.074924468994141, 5.077468395233154, 5.026697635650635, 5.006227016448975, 5.256843566894531, 5.1356964111328125, 5.1259894371032715, 5.268716335296631, 5.192278861999512, 5.169200420379639, 5.172255516052246, 5.068108558654785, 5.058233737945557, 5.083032608032227, 5.129622459411621, 5.178066730499268, 5.120822429656982, 5.250584602355957, 5.104434967041016, 5.205284595489502, 5.102535247802734, 5.084970474243164, 5.135120391845703, 5.03942346572876, 5.101258277893066, 5.158454895019531, 5.112144470214844, 5.077472686767578, 4.975350379943848, 5.010241508483887, 5.097453594207764, 5.161167144775391, 5.105349063873291, 5.047947406768799, 5.080127239227295, 4.998537063598633, 5.178304195404053, 5.093526363372803, 5.108732223510742, 5.203039169311523, 5.2258806228637695, 4.982892036437988, 5.076203346252441, 5.08620548248291, 5.091593265533447, 5.15758752822876, 5.183252811431885, 5.166133880615234, 5.18825626373291, 5.075552463531494, 5.036526203155518, 5.281835079193115, 5.17945671081543, 5.148460865020752, 5.070529937744141, 5.1179375648498535, 4.969023704528809, 5.123521327972412, 5.115360736846924, 5.066847324371338, 5.102442741394043, 4.950264930725098, 5.0724287033081055, 5.035679817199707, 5.0537495613098145, 5.099001407623291, 5.04428243637085, 5.026350021362305, 5.133052349090576, 5.100903511047363, 5.100801467895508, 5.135501861572266, 5.119860649108887, 5.084311485290527, 5.083897590637207, 5.121557235717773, 5.096335411071777, 5.122765064239502, 5.056388854980469, 5.059482574462891, 5.07061767578125, 5.020430564880371, 4.959234237670898, 5.138241291046143, 5.104704856872559, 5.142254829406738, 5.069844722747803, 5.147563457489014, 5.134819030761719, 5.121507167816162, 5.084631443023682, 5.169153213500977, 4.988794803619385, 5.054814338684082, 5.192131042480469, 5.203691482543945, 5.0950517654418945, 5.088620662689209, 5.1479811668396, 5.11812686920166, 5.142547607421875, 5.185515880584717, 5.062168121337891, 5.152942657470703, 5.14774751663208, 5.061108589172363, 5.152657508850098, 5.176388263702393, 5.122917652130127, 5.079136848449707, 5.141512870788574, 5.2297587394714355, 5.151732444763184, 5.164706707000732, 5.126144886016846, 5.188257217407227, 5.1360859870910645, 5.077672004699707, 5.054124355316162, 5.113885879516602, 5.03499174118042, 4.984869480133057, 5.12117862701416, 5.129626750946045, 5.126064777374268, 5.1854567527771, 5.1711106300354, 5.312638759613037, 4.9837141036987305, 5.111286640167236, 5.10313081741333, 5.054281234741211, 5.0634965896606445, 5.126626968383789, 5.150445461273193, 5.102447032928467, 5.062716007232666, 5.131282806396484, 5.07989501953125, 5.134274482727051, 5.054690837860107, 5.057131767272949, 5.042933464050293, 5.004655838012695, 5.055675983428955, 5.001618385314941, 5.0565290451049805, 5.001523017883301, 5.053028583526611, 5.153775691986084, 5.154058933258057, 5.064425945281982, 5.082856178283691, 5.0756049156188965, 5.150933742523193, 5.088393211364746, 5.070839881896973, 5.060095310211182, 5.115260601043701, 5.04893159866333, 5.109467506408691, 5.093715190887451, 5.097836971282959, 5.064497947692871, 5.081056118011475, 4.997109413146973, 5.1966729164123535, 5.07309627532959, 4.954489231109619, 5.01098108291626, 5.040531158447266, 4.9766011238098145, 5.100923538208008, 5.028225421905518, 5.1541619300842285, 5.054742813110352, 5.1593017578125, 5.218190670013428, 5.049604892730713, 5.01654577255249, 5.166703701019287, 5.006158828735352, 5.0432844161987305, 5.158650875091553, 5.10422420501709, 5.191450119018555, 5.103417873382568, 5.212345123291016, 5.0999884605407715, 5.066626071929932, 5.176186561584473, 5.026881217956543, 5.044893264770508, 5.0567240715026855, 5.219268321990967, 5.2092413902282715, 5.033197402954102, 5.07576322555542, 5.162753105163574, 5.171223163604736, 4.975015640258789, 5.0980753898620605, 5.054532051086426, 5.047536373138428, 5.085355758666992, 5.1260151863098145, 4.98714017868042, 5.028598308563232, 5.071532249450684, 5.138857841491699, 5.025747776031494, 5.143035411834717, 5.038466930389404, 5.080650329589844, 5.168362140655518, 5.194246292114258, 5.118185043334961, 4.932322978973389, 5.067911624908447, 5.017870903015137, 5.032261371612549, 5.057627201080322, 5.065161228179932, 5.088154315948486, 5.065286636352539, 5.103732109069824, 5.014655590057373, 5.058692455291748, 5.104012966156006, 5.0109171867370605, 5.145289897918701, 4.963100910186768, 5.042890548706055, 4.951660633087158, 5.0868024826049805, 4.924895286560059, 5.005107879638672, 5.059410095214844, 5.04888391494751, 5.043885231018066, 5.1430768966674805, 4.941164970397949, 5.082263946533203, 5.052253246307373, 5.102015972137451, 4.9786176681518555, 5.002883434295654, 5.079586505889893, 5.0816240310668945, 4.976253986358643, 5.017635822296143, 5.139643669128418, 5.041958808898926, 5.115825176239014, 5.069083213806152, 5.163089752197266, 5.044268608093262, 5.117805004119873, 5.171130180358887, 5.111710071563721, 5.054625511169434, 5.181240558624268, 5.1253204345703125, 4.954080104827881, 5.215869903564453, 5.101139068603516, 5.037430763244629, 5.082584857940674, 5.026843547821045, 5.12532377243042, 5.096677780151367, 5.061293125152588, 4.984640121459961, 5.042877674102783, 4.951709747314453, 5.117777347564697, 4.900991916656494, 5.0353875160217285, 5.081849575042725, 5.149602890014648, 5.111669063568115, 4.97843074798584, 4.954042434692383, 5.062149524688721, 5.042043209075928, 5.043684005737305, 5.068158149719238, 5.142223358154297, 5.110682964324951, 5.121072769165039, 5.090827941894531, 5.056396484375, 4.896790027618408, 5.0047478675842285, 4.992343425750732, 5.2172417640686035, 5.132129669189453, 4.961034774780273, 4.991921424865723, 5.156734943389893, 5.148207187652588, 4.873829364776611, 5.208347797393799, 5.121588230133057, 4.896961212158203, 5.104525089263916, 5.0752692222595215, 5.071362495422363, 5.070430755615234, 5.038708209991455, 5.02680778503418, 5.140035152435303, 5.122538089752197, 5.022012233734131, 5.013402462005615, 5.032656192779541, 5.013853549957275, 5.13699197769165, 4.994458198547363, 5.088533878326416, 5.124344825744629, 5.020832538604736, 5.032531261444092, 4.927250862121582, 4.981982707977295, 5.1323747634887695, 5.0316290855407715, 4.964798927307129, 5.007187366485596, 5.012656211853027, 5.128040790557861, 5.041016101837158, 5.1111040115356445, 5.127653121948242, 5.285308361053467, 5.097660541534424, 5.127091407775879, 5.081724643707275, 5.136663913726807, 5.0483856201171875, 5.097935676574707, 4.94276237487793, 5.051621913909912, 5.144641876220703, 5.070560932159424, 5.061872959136963, 5.008387565612793, 5.068545341491699, 4.966875076293945, 5.00119161605835, 5.081888198852539, 5.109441757202148, 5.126335620880127, 5.124243259429932, 5.06351375579834, 5.082547664642334, 5.042436122894287, 5.052864074707031, 5.022939682006836, 5.060793399810791, 5.009886264801025, 5.102940082550049, 5.068975448608398, 5.08101224899292, 4.9406328201293945, 5.170356273651123, 5.060845851898193, 4.988647937774658, 4.994218349456787, 5.050575256347656, 5.064130783081055, 5.025718688964844, 5.175014495849609, 5.128224849700928, 5.030203342437744, 5.176417350769043, 4.997093200683594, 5.129679203033447, 5.02952766418457, 5.026839733123779, 5.048173427581787, 5.078283786773682, 5.087146759033203, 5.073241710662842, 5.1000566482543945, 5.240017414093018, 5.098388195037842, 5.113519668579102, 5.020894527435303, 5.131671905517578, 5.068026542663574, 5.12087869644165, 5.130118370056152, 4.98833703994751, 4.97971773147583, 5.11524772644043, 5.0761942863464355, 5.116557598114014, 5.160855293273926, 5.083840847015381, 4.967228412628174, 4.987300395965576, 5.08057165145874, 5.0374674797058105, 5.058391571044922, 5.152771949768066, 5.10926628112793, 5.1621856689453125, 5.135197639465332, 5.0295023918151855, 4.961662769317627, 5.178417682647705, 5.062472820281982, 5.03054666519165, 5.138991832733154, 5.099856376647949, 4.995266437530518, 5.073820114135742, 5.02230167388916, 5.080322742462158, 5.0513596534729, 5.1261491775512695, 5.068329334259033, 5.01358699798584, 5.155892848968506, 5.140587329864502, 5.141698360443115, 5.137113571166992, 5.07696533203125, 5.119223594665527, 5.046604633331299, 5.062077045440674, 5.151256561279297, 5.059586048126221, 5.030032634735107, 5.039534091949463, 4.947309970855713, 5.003542900085449, 5.0472331047058105, 5.044814586639404, 5.011179447174072, 5.044807434082031, 5.086468696594238, 5.12315559387207, 5.110725402832031, 5.06287145614624, 5.15842866897583, 5.0983147621154785, 5.0116705894470215, 5.095738887786865, 5.11448335647583, 5.0579681396484375, 5.112096309661865, 5.056918621063232, 5.172642707824707, 4.953116416931152, 5.141961097717285, 4.912134170532227, 5.169106960296631, 5.226731777191162, 5.151944160461426, 5.1107563972473145, 5.013769149780273, 5.107092380523682, 5.15905237197876, 5.202730178833008, 5.087356090545654, 5.080808162689209, 5.127819538116455, 5.034516334533691, 5.140923023223877, 5.010946273803711, 5.107316017150879, 5.048058986663818, 5.023265838623047, 4.943914890289307, 5.087220191955566, 5.208073616027832, 5.111449718475342, 5.074573516845703, 5.007142543792725, 5.0461578369140625, 5.066411972045898, 5.047394752502441, 5.09772253036499, 4.955150604248047, 5.055754661560059, 5.104404449462891, 5.138025283813477, 5.049747467041016, 5.170516014099121, 5.129077434539795, 5.03870964050293, 5.10416841506958, 4.944838047027588, 5.0548553466796875, 4.968484878540039, 5.083979606628418, 5.162471771240234, 5.229080677032471, 4.992595672607422, 5.015288829803467, 5.137239456176758, 5.096656322479248, 5.021998405456543, 5.07172966003418, 5.0454511642456055, 5.019261360168457, 5.111198425292969, 5.088510513305664, 5.160177230834961, 4.9931159019470215, 5.041088581085205, 4.9807891845703125, 5.014791965484619, 5.118438243865967, 4.918691635131836, 5.107204914093018, 5.117813587188721, 5.059309005737305, 5.075270652770996, 5.115664005279541, 5.049164772033691, 5.183528900146484, 5.074508190155029, 5.044834136962891, 5.114071369171143, 4.956662178039551, 5.0758538246154785, 5.0715436935424805, 4.994810581207275, 5.024170875549316, 5.093641757965088, 4.991873264312744, 5.126237392425537, 4.9898505210876465, 5.130701541900635, 4.984707355499268, 5.077791690826416, 5.069178581237793, 4.997895240783691, 4.984282493591309, 5.114479064941406, 5.0992655754089355, 5.160429000854492, 5.016383171081543, 5.049966335296631, 5.177704811096191, 5.05694580078125, 5.070888519287109, 5.014119625091553, 5.141985893249512, 5.1088151931762695, 4.981945037841797, 5.084839820861816, 4.989696979522705, 4.992334842681885, 4.992635250091553, 5.174238681793213, 5.044108867645264, 5.1302714347839355, 5.154841423034668, 4.975456237792969, 5.094991207122803, 5.059206485748291, 5.006957054138184, 5.112251281738281, 5.1259870529174805, 4.975253105163574, 5.042425155639648, 5.085867881774902, 5.053335666656494, 5.025979995727539, 5.078409194946289, 5.107987880706787, 5.084924697875977, 5.164058685302734, 5.08298921585083, 5.073821544647217, 5.065057754516602, 5.0403876304626465, 5.040591239929199, 5.0250654220581055, 5.0879902839660645, 5.034120559692383, 5.089416027069092, 5.058636665344238, 5.088274955749512, 5.08997106552124, 5.075143337249756, 4.996827125549316, 5.020158767700195, 4.9990081787109375, 4.99125862121582, 5.037965297698975, 4.985800266265869, 5.032297611236572, 5.068728446960449, 5.048259735107422, 5.003060817718506, 5.06571102142334, 5.014339923858643, 5.002676486968994, 5.042248249053955, 5.0595808029174805, 5.005681037902832, 5.026631832122803, 4.857640743255615, 4.874436855316162, 4.967803001403809, 4.957747459411621, 5.010184288024902, 5.094765663146973, 4.970669746398926, 4.977096080780029, 5.039660930633545, 4.986490249633789, 5.03006649017334, 5.015430927276611, 5.049033164978027, 5.0314202308654785, 4.976127624511719, 5.006554126739502, 5.057400226593018, 5.1353349685668945, 5.06606912612915, 5.101664066314697, 5.0831756591796875, 5.092893123626709, 5.019636631011963, 4.981656074523926, 5.1029486656188965, 4.9460978507995605, 5.004793643951416, 5.018178462982178, 5.0474042892456055, 5.013774394989014, 5.082121849060059, 5.070317268371582, 5.0472941398620605, 5.030077934265137, 4.965318202972412, 4.908332824707031, 4.9914774894714355, 4.938823699951172, 5.030402183532715, 4.958513259887695, 4.8885626792907715, 5.093892574310303, 5.003453731536865, 4.958369731903076, 4.90991735458374, 4.961025238037109, 5.011542320251465, 4.946988105773926, 5.065950393676758, 5.015255928039551, 4.961984157562256, 5.1034369468688965, 4.8990349769592285, 5.0051727294921875, 5.065785884857178, 5.008462429046631, 4.949898719787598, 5.045255661010742, 5.036993026733398, 4.987165451049805, 5.0487565994262695, 5.055112361907959, 4.984477519989014, 5.151113033294678, 5.043564319610596, 5.118282794952393, 5.062506198883057, 5.061272621154785, 5.104269981384277, 5.012401580810547, 5.087377071380615, 4.937222957611084, 5.022836208343506, 5.037211894989014, 5.1352362632751465, 5.042358875274658, 5.053724765777588, 5.095324516296387, 5.059115409851074, 4.917922496795654, 5.00302267074585, 5.05898904800415, 4.9767045974731445, 5.0369181632995605, 5.072190284729004, 5.013729572296143, 4.99932861328125, 5.085384845733643, 5.01651668548584, 5.063941955566406, 4.95551061630249, 4.992409706115723, 4.981595039367676, 5.095590114593506, 5.003809452056885, 4.890808582305908, 4.983657360076904, 5.053862571716309, 5.057385444641113, 5.106755256652832, 5.0381340980529785, 4.982072830200195, 5.04302978515625, 5.006078720092773, 5.064157962799072, 4.972661972045898, 4.921231746673584, 5.10011625289917, 5.100903034210205, 4.98997688293457, 5.00302267074585, 4.981502056121826, 5.090822219848633, 4.992743015289307, 4.939709186553955, 5.052500247955322, 4.9962053298950195, 5.077709197998047, 4.970909118652344, 4.88710355758667, 4.97971248626709, 5.053184509277344, 5.029101371765137, 5.095326900482178, 4.963109493255615, 5.0461649894714355, 5.0451765060424805, 5.069021701812744, 4.943665027618408, 4.962070465087891, 5.0977396965026855, 5.002686500549316, 5.143746376037598, 5.037815570831299, 5.029797077178955, 5.176032543182373, 5.138861656188965, 5.15816593170166, 5.055328369140625, 5.000563144683838, 5.07913875579834, 5.161181449890137, 5.054999828338623, 5.076598644256592, 5.069539546966553, 5.080983638763428, 4.985257625579834, 4.972701072692871, 5.029062747955322, 5.071628093719482, 4.955687999725342, 5.041800022125244, 5.041684627532959, 5.11020040512085, 5.203186988830566, 5.1392059326171875, 5.046344757080078, 5.143012523651123, 5.074822425842285, 4.963891983032227, 5.000725746154785, 5.080048084259033, 5.098740577697754, 5.018115520477295, 5.032963275909424, 5.062225818634033, 4.955178737640381, 5.136371612548828, 5.161409378051758, 4.917276859283447, 5.056568622589111, 5.09540319442749, 5.0891523361206055, 4.883988857269287, 5.0085344314575195, 5.105564594268799, 4.920080661773682, 4.998841285705566, 5.003450393676758, 5.019016265869141, 4.947851657867432, 5.021030426025391, 5.031030654907227, 4.9481730461120605, 5.055790424346924, 4.979504108428955, 4.96213436126709, 5.137111186981201, 5.009637355804443, 5.075551509857178, 5.019366264343262, 4.955805778503418, 5.0952653884887695, 5.012154579162598, 4.987689971923828, 4.948159694671631, 4.923583030700684, 4.994983196258545, 5.086772441864014, 4.960235118865967, 5.0250244140625, 4.986857891082764, 5.12804651260376, 4.935276985168457, 5.0752272605896, 5.112885475158691, 5.0639424324035645, 5.080020904541016, 5.108363628387451, 5.008559226989746, 5.064291000366211, 5.067222595214844, 5.041441917419434, 5.02651834487915, 5.03440523147583, 5.027258396148682, 5.102963924407959, 5.034508228302002, 5.044392108917236, 5.121564865112305, 4.9013352394104, 5.082082748413086, 5.099370956420898, 5.038877487182617, 5.027350425720215, 5.052207946777344, 4.981299877166748, 5.063747882843018, 5.017722129821777, 5.048176288604736, 5.103857517242432, 5.040081024169922, 5.133556842803955, 4.975644588470459, 5.032930374145508, 4.957932949066162, 4.988559722900391, 5.0332489013671875, 4.941562175750732, 5.045677661895752, 5.062482833862305, 4.9745588302612305, 5.142624855041504, 4.932258129119873, 5.098836898803711, 4.9828972816467285, 4.940098762512207, 5.009433269500732, 4.912526607513428, 5.139223098754883, 4.979633808135986, 5.069577217102051, 5.023449897766113, 4.9630656242370605, 5.106064319610596, 5.141201972961426, 5.0560407638549805, 5.057263374328613, 5.037358283996582, 5.058022975921631, 5.0623273849487305, 5.131831169128418, 4.970988750457764, 5.037252426147461, 5.097074031829834, 4.991948127746582, 5.067626476287842, 4.944474697113037, 5.013760566711426, 5.018257141113281, 5.052423477172852, 5.017868518829346, 5.064515590667725, 4.872405529022217, 5.005266189575195, 5.131531238555908, 4.98582124710083, 4.991931915283203, 5.078152656555176, 5.020628452301025, 4.9973649978637695, 4.998865127563477, 5.002796173095703, 5.002553462982178, 5.004866600036621, 5.130319118499756, 5.0627899169921875, 5.0488691329956055, 5.0425286293029785, 4.964710712432861, 4.925966262817383, 5.014705181121826, 5.051224231719971, 5.018683433532715, 5.002961158752441, 5.053595542907715, 4.958400726318359, 5.111698627471924, 4.979265213012695, 4.9492058753967285, 5.1259894371032715, 5.071792125701904, 5.021058082580566, 5.082280158996582, 5.017077445983887, 5.1372151374816895, 5.046806812286377, 5.150572299957275, 5.085312366485596, 4.9973297119140625, 5.077146053314209, 4.963637828826904, 5.08650016784668, 4.9864373207092285, 5.1069416999816895, 5.081167221069336, 4.90593957901001, 5.0589919090271, 5.107691287994385, 5.089235782623291, 4.965149402618408, 5.044192790985107, 5.027831077575684, 5.053631782531738, 5.039163112640381, 4.976100921630859, 4.986249923706055, 4.949883937835693, 5.074118137359619, 4.94989538192749, 5.009640216827393, 5.02183198928833, 5.040413856506348, 5.029144763946533, 5.043534755706787, 5.106803894042969, 5.001559734344482, 4.983634948730469, 5.05979061126709, 4.911082744598389, 4.995195388793945, 4.9489946365356445, 4.912224769592285, 4.9565629959106445, 5.090746879577637, 5.011681079864502, 5.062196254730225, 5.152187824249268, 5.107710838317871, 5.015438556671143, 5.040533542633057, 5.116030216217041, 5.039032936096191, 5.048155307769775, 5.039116859436035, 5.0036940574646, 5.110872268676758, 4.986785888671875, 5.153556823730469, 5.029226303100586, 5.059974670410156, 4.993466854095459, 5.040268421173096, 4.970649719238281, 5.142583847045898, 4.899189472198486, 5.185562610626221, 5.108626365661621, 5.009435653686523, 5.059875965118408, 5.048978805541992, 4.99160623550415, 5.018877029418945, 5.047561168670654, 5.179580211639404, 5.120395183563232, 5.091992378234863, 5.027674198150635, 5.005347728729248, 4.903754711151123, 5.089537143707275, 4.867083549499512, 4.9011921882629395, 4.9583258628845215, 4.9219136238098145, 5.072526454925537, 5.063417911529541, 5.0199737548828125, 5.015941619873047, 5.050521373748779, 4.9980950355529785, 4.992090702056885, 4.948973655700684, 4.950108051300049, 4.8620405197143555, 5.155733585357666, 5.101099967956543, 4.901058197021484, 4.938230991363525, 5.055323123931885, 4.948394298553467, 4.996959686279297, 4.91579532623291, 4.909782409667969, 5.0151448249816895, 5.017711162567139, 4.948268890380859, 4.9267754554748535, 4.970288276672363, 5.055106163024902, 4.926589012145996, 5.02354097366333, 4.9739861488342285, 4.897282123565674, 4.897366046905518, 4.947678089141846, 5.056419849395752, 4.730964660644531, 5.029538154602051, 5.164451599121094, 4.891812324523926, 5.025802135467529, 5.016669750213623, 5.067577838897705, 4.936591625213623, 5.16854190826416, 4.897361755371094, 5.016805171966553, 5.046435356140137, 5.011987209320068, 4.9203643798828125, 5.140929698944092, 4.956625938415527, 4.919227123260498, 4.988791465759277, 5.076420783996582, 5.105867862701416, 5.053079605102539, 4.98191499710083, 4.999533653259277, 4.978664875030518, 4.93365478515625, 5.059452533721924, 4.891541481018066, 4.905974864959717, 5.037999153137207, 4.931731224060059, 4.941499710083008, 4.996856689453125, 4.992913722991943, 4.989817142486572, 5.069957256317139, 4.924479007720947, 5.00252103805542, 4.999913215637207, 4.917458534240723, 4.974031925201416, 4.988680839538574, 4.915070533752441, 4.8927435874938965, 5.1007256507873535, 5.054222583770752, 4.983636856079102, 4.965003490447998, 5.182154655456543, 4.963362693786621, 4.974939823150635, 5.044450283050537, 5.0498552322387695, 5.02484130859375, 4.941207408905029, 5.041008472442627, 4.924511432647705, 4.937825679779053, 5.032718658447266, 5.033885478973389, 4.950406551361084, 4.999401092529297, 5.001219272613525, 5.045216083526611, 5.20738410949707, 5.030359745025635, 5.035000324249268, 4.839244842529297, 4.93433141708374, 4.950984477996826, 4.971785068511963, 4.9326019287109375, 5.056307792663574, 4.981637001037598, 4.891500949859619, 5.042438983917236, 5.043973922729492, 4.857066631317139, 5.045089244842529, 5.051811695098877, 5.092068672180176, 4.960610389709473, 5.007262229919434, 5.0245561599731445, 5.041716575622559, 4.969931125640869, 5.130226135253906, 4.971500873565674, 5.052959442138672, 5.012231826782227, 5.015207767486572, 5.093179225921631, 4.958615303039551, 4.967628479003906, 4.930647850036621, 4.939530849456787, 5.002882480621338, 4.919186592102051, 5.011383533477783, 4.910377025604248, 5.053656101226807, 5.045291423797607, 4.987605094909668, 4.98135232925415, 4.888338565826416, 5.065038204193115, 5.141307830810547, 5.098134994506836, 5.063894748687744, 5.044849395751953, 4.989516258239746, 5.051555633544922, 5.006726264953613, 4.895468235015869, 5.026968955993652, 4.784138202667236, 5.016543388366699, 4.964046001434326, 5.024962425231934, 5.110755920410156, 5.020102024078369, 4.970774173736572, 5.030130386352539, 5.000986099243164, 5.086503028869629, 5.043472766876221, 5.101118087768555, 4.993122100830078, 4.925665378570557, 4.954987525939941, 5.058037757873535, 4.959476947784424, 5.010735511779785, 4.904275894165039, 4.963563919067383, 5.036750793457031, 4.972292900085449, 5.069508075714111, 4.990875244140625, 4.970814228057861, 4.90089750289917, 5.102139949798584, 5.056968688964844, 4.967871189117432, 5.044879913330078, 4.980545997619629, 4.987391471862793, 4.9997992515563965, 4.940117835998535, 5.160159587860107, 5.016635894775391, 5.050359725952148, 5.072866439819336, 5.093690395355225, 5.0676751136779785, 4.963008403778076, 5.04487943649292, 5.045454502105713, 5.018226623535156, 5.019319534301758, 5.0634331703186035, 5.004143714904785, 4.994508266448975, 5.018255710601807, 4.909858703613281, 4.993706226348877, 4.960485935211182, 5.049823760986328, 4.948578834533691, 4.887810707092285, 4.983515739440918, 5.048814296722412, 4.986802101135254, 4.979955196380615, 4.967483043670654, 5.115811347961426, 5.071063995361328, 5.006346225738525, 5.0295915603637695, 4.9836297035217285, 5.12713623046875, 4.880715847015381, 5.1606245040893555, 5.084107398986816, 5.013923645019531, 5.052304744720459, 5.093484401702881, 5.0569167137146, 4.9603424072265625, 4.935153961181641, 5.1194047927856445, 4.981880187988281, 5.0767436027526855, 5.099833965301514, 5.073678970336914, 5.015866279602051, 5.008337020874023, 5.037854194641113, 5.093967914581299, 5.046932220458984, 5.028827667236328, 4.914188861846924, 4.9934210777282715, 4.992981910705566, 5.018460273742676, 4.92183256149292, 4.9778289794921875, 4.987979412078857, 4.9815192222595215, 5.108808994293213, 4.993465423583984, 5.031970024108887, 5.2182769775390625, 4.916235446929932, 5.02034854888916, 4.976181507110596, 5.12871789932251, 5.026808261871338, 5.115142345428467, 5.154012203216553, 5.061851978302002, 5.050221920013428, 4.960277557373047, 5.0250020027160645, 5.110541820526123, 5.0529327392578125, 5.143413543701172, 5.071182727813721, 5.018212795257568, 4.958600044250488, 5.032243251800537, 5.018763065338135, 4.942820072174072, 4.999009132385254, 5.040749549865723, 5.039734363555908, 4.993244647979736, 4.904304027557373, 5.0129523277282715, 5.015803337097168, 4.992204666137695, 4.935588359832764, 5.058395862579346, 5.0514421463012695, 5.006984233856201, 5.012502670288086, 4.967823505401611, 5.005518913269043, 5.0186848640441895, 5.1220269203186035, 5.056248664855957, 4.99720573425293, 4.954910755157471, 5.091053485870361, 4.994647026062012, 5.08571720123291, 5.0488600730896, 4.900104522705078, 4.98280668258667, 5.085639953613281, 5.0903191566467285, 5.091516494750977, 5.012943267822266, 5.050313472747803, 4.996679306030273, 4.938483238220215, 4.988763332366943, 5.068056106567383, 5.036076545715332, 4.89887809753418, 4.987742900848389, 4.915388107299805, 4.94095516204834, 5.064558029174805, 5.050074577331543, 4.982822895050049, 5.091454029083252, 5.052383899688721, 4.91402006149292, 4.924510478973389, 5.012549877166748, 5.069534778594971, 4.977093696594238, 4.913655757904053, 5.048643589019775, 4.980197429656982, 4.891108512878418, 4.982562065124512, 5.004229545593262, 5.081959247589111, 5.016591548919678, 5.026130199432373, 5.014623165130615, 5.106215476989746, 5.077215671539307, 4.937361717224121, 5.133333683013916, 5.131042003631592, 4.964324951171875, 5.032149314880371, 5.036716461181641, 4.929697513580322, 5.1528191566467285, 4.991275310516357, 5.052208423614502, 5.149942398071289, 5.058495998382568, 5.029818534851074, 4.978570938110352, 4.973016738891602, 5.063127040863037, 4.973548889160156, 4.995561599731445, 5.023623466491699, 5.098440170288086, 4.902228355407715, 4.926737308502197, 5.015020847320557, 5.06935453414917, 4.957910060882568, 5.009071350097656, 5.075433731079102, 4.934953689575195, 4.954110622406006, 5.029961585998535, 4.9624409675598145, 4.965603828430176, 5.052676200866699, 5.066681385040283, 5.055289268493652, 5.0529704093933105, 4.973842144012451, 4.985132217407227, 5.014791965484619, 4.989516258239746, 5.0857672691345215, 5.118680000305176, 5.093124866485596, 5.046652317047119, 5.020203113555908, 5.043217658996582, 5.013010501861572, 4.9850287437438965, 5.0552077293396, 5.0514235496521, 4.973156452178955, 5.002014636993408, 5.060275554656982, 4.942436218261719, 4.935061931610107, 4.9772138595581055, 4.965264320373535, 4.983154773712158, 5.049792766571045, 5.024639129638672, 4.980345249176025, 4.962483882904053, 5.008030891418457, 4.949915409088135, 4.988520622253418, 4.883365154266357, 4.962235927581787, 5.010594844818115, 4.890234470367432, 5.016411781311035, 4.995741367340088, 4.858365535736084, 4.945213794708252, 4.878089904785156, 4.879917621612549, 5.002828598022461, 4.8366265296936035, 4.830390930175781, 4.925051689147949, 4.965939521789551, 4.956550598144531, 4.978528022766113, 4.9991230964660645, 4.951032638549805, 4.861510276794434, 4.8559746742248535, 4.944636344909668, 4.9683966636657715, 4.974352836608887, 5.023471832275391, 4.993495464324951, 4.944660663604736, 5.054471492767334, 5.030761241912842, 4.901214599609375, 4.931101322174072, 4.940799236297607, 4.9917402267456055, 4.937198162078857, 4.965048789978027, 4.968164443969727, 4.952188491821289, 4.932253360748291, 4.8870038986206055, 4.931947708129883, 4.986170291900635, 4.905422210693359, 4.90749454498291, 5.047730922698975, 4.9687652587890625, 4.9548211097717285, 5.078806400299072, 4.996374130249023, 4.958448886871338, 5.05795431137085, 4.941001892089844, 4.9649577140808105, 4.947263717651367, 5.192986965179443, 4.951440811157227, 4.9888153076171875, 4.94506311416626, 4.899328708648682, 5.022781848907471, 4.924780368804932, 5.040235996246338, 5.070126533508301, 4.973217010498047, 4.955665588378906, 4.953850746154785, 5.005595684051514, 5.003353118896484, 4.97074556350708, 5.04958963394165, 4.951763153076172, 4.936731815338135, 4.97987174987793, 4.992500305175781, 4.938338756561279, 5.026481628417969, 5.065902233123779, 5.038293838500977, 5.01010274887085, 4.866671085357666, 4.999938488006592, 4.898752212524414, 4.947991371154785, 4.912561416625977, 4.96919584274292, 4.817594051361084, 4.999773025512695, 4.896054744720459, 4.938597679138184, 4.981225967407227, 4.90109920501709, 5.019794940948486, 4.992711067199707, 5.028841495513916, 5.139899730682373, 5.006896495819092, 5.021480560302734, 4.98062801361084, 5.009635925292969, 5.004870891571045, 4.998114109039307, 4.979240894317627, 4.951540946960449, 5.115072250366211, 4.932577610015869, 4.930963039398193, 4.93736457824707, 4.978086471557617, 5.01005744934082, 5.048142910003662, 5.098389148712158, 4.974658489227295, 5.097557544708252, 5.063405513763428, 4.924088001251221, 4.916743278503418, 4.9805097579956055, 4.938393592834473, 5.0257792472839355, 5.070084571838379, 4.924953937530518, 5.009970188140869, 5.018374443054199, 5.03193473815918, 4.959890842437744, 4.904953956604004, 5.027960777282715, 4.999417304992676, 5.040713787078857, 5.0410542488098145, 4.989370822906494, 5.0288472175598145, 4.976566314697266, 4.974684238433838, 5.034385681152344, 4.869409561157227, 5.027768611907959, 4.978054046630859, 4.945793151855469, 5.0159807205200195, 4.982978820800781, 4.9574785232543945, 4.977630138397217, 5.053302764892578, 4.961481094360352, 5.073164463043213, 4.949436664581299, 4.962596416473389, 4.985484600067139, 4.963822364807129, 4.961490631103516, 4.926499843597412, 4.961022853851318, 4.90620231628418, 4.864013195037842, 4.931518077850342, 4.916012287139893, 5.093154430389404, 4.9573283195495605, 5.052692413330078, 4.935510635375977, 4.991114616394043, 4.912469863891602, 4.902822494506836, 4.991641521453857, 5.022724151611328, 4.960938930511475, 5.032978057861328, 4.871957778930664, 5.0613179206848145, 4.9405927658081055, 4.9904465675354, 4.9679365158081055, 5.02031946182251, 5.0492682456970215, 5.047794342041016, 5.0609941482543945, 5.047645092010498, 5.054134368896484, 5.0288405418396, 5.05149507522583, 4.925475597381592, 4.932723045349121, 5.0022759437561035, 4.954539775848389, 5.016256809234619, 4.919728755950928, 4.970185279846191, 4.973268032073975, 4.958648204803467, 5.08270788192749, 5.122330665588379, 5.05231237411499, 4.870297431945801, 5.048439979553223, 5.013110637664795, 5.039506912231445, 4.962224006652832, 5.063894271850586, 4.949188232421875, 5.027321815490723, 5.021031856536865, 4.983952522277832, 4.936061382293701, 5.105228900909424, 5.066244602203369, 4.978072166442871, 5.081867218017578, 4.9912638664245605, 4.924539566040039, 4.973028659820557, 5.022202491760254, 5.066867351531982, 4.9475998878479, 4.8606157302856445, 5.0205078125, 4.996829986572266, 4.917346000671387, 5.0760626792907715, 4.926127910614014, 5.0104594230651855, 4.995805740356445, 5.1055474281311035, 5.011673450469971, 4.999208450317383, 5.078714847564697, 4.9951887130737305, 4.9294538497924805, 4.924287796020508, 4.976858615875244, 5.042034149169922, 4.959369659423828, 5.053218364715576, 4.912607669830322, 5.004772186279297, 5.030138969421387, 5.0660319328308105, 4.829568386077881, 4.9549994468688965, 5.090761661529541, 5.069759845733643, 5.053536415100098, 5.086113929748535, 5.09265661239624, 4.927175521850586, 4.952844619750977, 4.989029884338379, 5.056144714355469, 4.863468647003174, 4.93922233581543, 4.966413497924805, 4.929712772369385, 4.994508743286133, 4.987219333648682, 5.030337810516357, 5.040253639221191, 5.060940742492676, 5.066727161407471, 4.976138114929199, 4.930806636810303, 4.906879901885986, 4.881617069244385, 4.9798150062561035, 4.917813777923584, 5.0690999031066895, 5.043557167053223, 4.97892951965332, 4.8921332359313965, 5.023718357086182, 5.0823469161987305, 5.000978469848633, 4.994089126586914, 5.035132884979248, 5.052857875823975, 4.847125053405762, 4.924917697906494, 5.028567790985107, 4.960086822509766, 5.0014824867248535, 5.018768310546875, 5.076145648956299, 5.002113342285156, 5.019748687744141, 4.833134174346924, 4.945346832275391, 4.947546005249023, 4.961905479431152, 4.9763641357421875, 4.906004428863525, 5.002082347869873, 4.986517429351807, 4.945826053619385, 4.98345422744751, 4.990505695343018, 4.956113815307617, 4.970771789550781, 4.952503204345703, 4.991625785827637, 4.951639175415039, 4.9710001945495605, 5.003046989440918, 4.998926162719727, 5.000876426696777, 5.026406288146973, 4.9696784019470215, 5.0693440437316895, 5.002276420593262, 4.984867572784424, 4.9808783531188965, 4.979598045349121, 4.935155391693115, 5.08489990234375, 4.952549457550049, 4.974399089813232, 4.950076580047607, 4.969736576080322, 5.014013767242432, 4.992680549621582, 5.0224199295043945, 4.92325496673584, 4.843652725219727, 5.024772644042969, 4.992002010345459, 5.094447612762451, 4.98964262008667, 4.919829845428467, 5.016873836517334, 4.840054988861084, 5.002509593963623, 4.967257976531982, 4.810880184173584, 4.9488525390625, 4.940320014953613, 4.978326797485352, 4.985742092132568, 5.00618839263916, 4.974853992462158, 4.857780456542969, 4.972586154937744, 4.907170295715332, 5.049874305725098, 4.975936412811279, 5.105810165405273, 4.956576824188232, 4.938046932220459, 4.992639064788818, 5.036555767059326, 4.86268424987793, 5.039475440979004, 5.046907424926758, 4.94242525100708, 4.93503999710083, 5.02182149887085, 4.938635349273682, 5.021735668182373, 4.934558868408203, 5.036938667297363, 4.903741836547852, 5.0022735595703125, 5.000861167907715, 5.11536169052124, 5.005431175231934, 4.9614667892456055, 4.925163269042969, 5.01645040512085, 4.917313098907471, 5.016574859619141, 4.928261756896973, 4.899396896362305, 4.937732696533203, 4.905861854553223, 4.966712951660156, 5.020357131958008, 4.905457019805908, 4.9664788246154785, 4.971745014190674, 5.01620626449585, 5.012083530426025, 4.947654724121094, 4.964322566986084, 4.960538864135742, 4.889131546020508, 5.027210712432861, 4.894674301147461, 4.869778633117676, 4.8863301277160645, 4.977694511413574, 4.9426188468933105, 4.782264232635498, 4.852706432342529, 4.888758182525635, 4.902441501617432, 4.970114231109619, 4.881181716918945, 5.038543224334717, 5.068089008331299, 4.897085189819336, 4.868249416351318, 5.024144172668457, 4.792172908782959, 4.974990367889404, 4.920929431915283, 4.978382587432861, 5.04499626159668, 4.92738676071167, 4.995224475860596, 4.925126552581787, 4.8423357009887695, 4.885798454284668, 4.885477542877197, 5.028703212738037, 4.915075302124023, 4.985935211181641, 4.914222240447998, 4.965477466583252, 4.963438987731934, 4.923077583312988, 4.910000801086426, 5.016136646270752, 5.061807632446289, 4.996702671051025, 4.9696760177612305, 5.0548577308654785, 4.87581729888916, 4.989319801330566, 5.012621879577637, 5.00744104385376, 4.973340034484863, 4.965198040008545, 4.908365726470947, 4.875178337097168, 4.932324409484863, 4.815824508666992, 4.918010234832764, 5.024925231933594, 5.004168510437012, 5.088259220123291, 4.881625175476074, 4.952531814575195, 4.886679172515869, 5.000157356262207, 5.000959873199463, 5.015301704406738, 5.067275047302246, 4.952904224395752, 4.974565505981445, 4.919016361236572, 4.999773979187012, 5.002223968505859, 4.9583210945129395, 4.957941055297852, 5.127509593963623, 4.973592758178711, 4.990121841430664, 5.071634769439697, 4.948246479034424, 5.0334320068359375, 5.041015148162842, 4.995912075042725, 4.931830406188965, 4.884828090667725, 4.987970352172852, 4.907416343688965, 4.965073585510254, 4.8870930671691895, 4.9482831954956055, 4.956165313720703, 4.95678186416626, 4.831587314605713, 4.8171186447143555, 4.963742256164551, 4.984439373016357, 4.966762542724609, 4.898277759552002, 4.927478313446045, 5.096192836761475, 4.882021903991699, 4.940690040588379, 4.927853584289551, 4.962589740753174, 5.0121941566467285, 5.026054859161377, 5.034323215484619, 4.8745222091674805, 4.888566493988037, 4.917056083679199, 4.899240016937256, 5.00599479675293, 4.849743366241455, 4.9448113441467285, 4.969487190246582, 5.144164562225342, 4.905589580535889, 4.925196647644043, 4.966137409210205, 5.016306400299072, 4.956055641174316, 4.782194137573242, 4.881176471710205, 4.923593521118164, 4.896352291107178, 5.03780460357666, 4.991576671600342, 4.8837971687316895, 4.929459571838379, 5.03495979309082, 4.998364448547363, 4.8939433097839355, 5.076082229614258, 4.963697910308838, 5.0085649490356445, 4.905532360076904, 4.913168907165527, 4.963623046875, 4.971207618713379, 4.9361066818237305, 5.134913921356201, 4.98821496963501, 4.965232849121094, 4.977269649505615, 4.950525760650635, 4.8921685218811035, 5.0321946144104, 4.989041805267334, 4.857113361358643, 4.912977695465088, 4.903334617614746, 4.969778537750244, 4.980486869812012, 4.85936975479126, 4.98128080368042, 4.893517971038818, 5.059482574462891, 5.025978088378906, 4.994807243347168, 4.942057132720947, 5.029653072357178, 5.0557098388671875, 4.9597954750061035, 5.009261608123779, 4.921208381652832, 4.924917221069336, 4.942326068878174, 4.902170658111572, 4.918715476989746, 4.863924980163574, 5.093376159667969, 4.92810583114624, 4.998902797698975, 4.965114593505859, 5.027240753173828, 4.990233898162842, 4.974608898162842, 5.025284767150879, 4.9941182136535645, 5.120692729949951, 4.9308037757873535, 4.953329563140869, 4.992992401123047, 4.985764026641846, 4.901823043823242, 4.92561674118042, 4.939123153686523, 4.893445014953613, 5.043524265289307, 5.020732879638672, 4.988388538360596, 4.99404239654541, 4.980713844299316, 4.8651251792907715, 4.9289093017578125, 4.999646186828613, 4.976927757263184, 4.926449775695801, 4.9563775062561035, 5.061770439147949, 5.095432758331299, 4.996396064758301, 4.843544006347656, 5.003884315490723, 5.084574222564697, 5.017426490783691, 4.906978130340576, 5.011138439178467, 5.03004264831543, 4.923383712768555, 4.926341533660889, 4.928745746612549, 4.796111106872559, 4.878020763397217, 4.8163580894470215, 4.9208807945251465, 4.971370697021484, 5.031728744506836, 4.851126670837402, 4.91883659362793, 4.966855525970459, 4.925799369812012, 5.020575046539307, 4.9829230308532715, 5.014262676239014, 5.060160160064697, 4.953629970550537, 4.970383167266846, 4.948391914367676, 4.995918273925781, 4.9636311531066895, 5.006007194519043, 4.849740982055664, 4.895243167877197, 4.951188087463379, 4.922767162322998, 5.037987232208252, 4.986008167266846, 4.960094451904297, 5.017633438110352, 4.899217128753662, 4.958040237426758, 4.952840805053711, 4.933000087738037, 5.012646675109863, 4.9096879959106445, 4.992782115936279, 4.942448616027832, 5.047231197357178, 4.857154846191406, 4.939213752746582, 4.820139408111572, 5.001986026763916, 4.951052665710449, 4.914669513702393, 4.961517333984375, 5.104991436004639, 4.890095233917236, 4.959665775299072, 5.000171661376953, 4.958468914031982, 4.955416679382324, 4.94329833984375, 4.999761581420898, 4.962195873260498, 5.013495445251465, 4.927600383758545, 5.052314758300781, 4.997306823730469, 4.931943416595459, 4.825196266174316, 4.925782680511475, 4.97957706451416, 4.996072292327881, 5.020247936248779, 4.997684001922607, 5.0209503173828125, 4.8740129470825195, 5.160366535186768, 5.101718425750732, 5.1090874671936035, 5.05682897567749, 5.0090837478637695, 5.058211803436279, 4.982892990112305, 4.880886077880859, 5.091257095336914, 5.008242607116699, 5.032578945159912, 4.927041053771973, 4.934237957000732, 4.931814193725586, 4.961042404174805, 4.949717998504639, 4.992801666259766, 5.068017959594727, 4.977011680603027, 5.0049967765808105, 4.9636616706848145, 5.006895065307617, 4.94412899017334, 4.851569175720215, 4.9829535484313965, 4.947524547576904, 4.843503475189209, 4.9500885009765625, 4.972961902618408, 5.007575035095215, 4.974891185760498, 5.050439834594727, 4.911462783813477, 4.8994879722595215, 4.931474685668945, 4.8771233558654785, 5.0459675788879395, 4.896871089935303, 4.98675537109375, 5.029891014099121, 4.9955267906188965, 5.028542995452881, 4.890542507171631, 4.864313125610352, 4.991518974304199, 5.017881393432617, 5.0160088539123535, 4.957919597625732, 4.988502502441406, 4.999327182769775, 4.824965476989746, 4.967496395111084, 4.975959300994873, 4.8633131980896, 4.983938217163086, 4.896637916564941, 4.954305171966553, 4.993402004241943, 4.893454551696777, 5.027675628662109, 4.9961724281311035, 5.038001537322998, 4.857475280761719, 4.924642562866211, 4.9494404792785645, 4.977662086486816, 4.926176071166992, 4.89328145980835, 5.081470012664795, 4.989567279815674, 4.974532127380371, 4.96653413772583, 4.947287559509277, 4.995874881744385, 4.942842483520508, 4.96738338470459, 4.908100128173828, 4.917196273803711, 5.037930965423584, 4.950003623962402, 5.0210981369018555, 4.978286266326904, 5.006699562072754, 4.964325428009033, 4.905552387237549, 4.934362888336182, 4.970407485961914, 4.949709892272949, 4.976037979125977, 4.922275543212891, 4.975436687469482, 5.022165298461914, 5.014391899108887, 4.992630481719971, 4.943563938140869, 4.990992546081543, 4.992807388305664, 5.045759201049805, 4.947936534881592, 4.957600116729736, 4.888309955596924, 5.054262638092041, 4.962713241577148, 4.818694114685059, 4.9471635818481445, 4.78803825378418, 4.989321231842041, 4.933298110961914, 4.967597007751465, 4.984384536743164, 4.978687763214111, 4.901001453399658, 4.874415397644043, 5.03473424911499, 4.976856231689453, 4.95452356338501, 4.929500102996826, 4.929783821105957, 4.934418201446533, 4.937244892120361, 4.919628143310547, 4.850538730621338, 4.980398178100586, 5.027759075164795, 4.942476272583008, 4.964543342590332, 4.9773783683776855, 4.897644996643066, 4.976475715637207, 4.987308502197266, 4.895096302032471, 4.996474266052246, 4.872060298919678, 4.861509323120117, 4.8394646644592285, 4.802978038787842, 4.789054870605469, 4.924591541290283, 4.937376499176025, 5.0475687980651855, 4.9746246337890625, 4.882261276245117, 4.846037864685059, 4.897374153137207, 4.964109897613525, 4.778466701507568, 4.89517879486084, 5.060970783233643, 4.896169185638428, 4.936001300811768, 4.975339412689209, 5.001868724822998, 4.96645975112915, 4.834192752838135, 4.9801344871521, 4.97543478012085, 4.908212661743164, 4.873600006103516, 5.137638568878174, 4.91657018661499, 5.035239219665527, 4.875647068023682, 5.0485992431640625, 4.759982585906982, 4.896581649780273, 4.888559341430664, 5.04304838180542, 4.868586540222168, 4.9506916999816895, 4.928487300872803, 4.877651214599609, 4.911718368530273, 4.910983085632324, 5.048320293426514, 4.910162448883057, 4.90849494934082, 4.93573522567749, 4.961613655090332, 4.98220157623291, 4.92678165435791, 4.978219032287598, 4.863873481750488, 4.919640064239502, 4.931506633758545, 4.899935245513916, 5.0086469650268555, 4.954383373260498, 5.073048114776611, 5.0339508056640625, 4.923983097076416, 4.9614667892456055, 4.924482345581055, 4.931307315826416, 4.9148736000061035, 4.914619445800781, 4.856184005737305, 5.082188129425049, 4.931700706481934, 4.983832359313965, 4.955916404724121, 4.903957366943359, 4.8866868019104, 4.973477363586426, 4.9073076248168945, 4.859070301055908, 4.888674259185791, 4.866827964782715, 4.97240686416626, 4.984952926635742, 4.966945171356201, 4.937411785125732, 4.85355281829834, 4.818155765533447, 5.030117034912109, 4.982758045196533, 4.937895774841309, 4.913136959075928, 4.928244590759277, 4.891416549682617, 4.9284257888793945, 4.839151382446289, 4.965198993682861, 4.882021903991699, 4.981858730316162, 4.867608070373535, 4.9101715087890625, 4.971916675567627, 4.943783760070801, 4.926671028137207, 4.917361259460449, 4.974147319793701, 4.945847034454346, 4.9536967277526855, 4.925326824188232, 4.901026725769043, 4.989156246185303, 4.922365188598633, 4.886037826538086, 4.913901329040527, 5.007624626159668, 4.960046768188477, 4.973853588104248, 4.963706016540527, 4.985542297363281, 4.947930812835693, 5.007596969604492, 4.923189640045166, 4.899028301239014, 4.945561408996582, 4.976705074310303, 5.007969856262207, 4.991919040679932, 4.963531970977783, 4.97657585144043, 4.9325947761535645, 4.820969104766846, 4.9658589363098145, 4.812595844268799, 5.010621547698975, 5.004640579223633, 5.048857688903809, 4.7555108070373535, 4.927280426025391, 4.9610114097595215, 5.015758991241455, 4.999602794647217, 4.876636028289795, 4.892936706542969, 4.888307571411133, 5.003889083862305, 4.894437313079834, 4.994896411895752, 5.000464916229248, 4.8436784744262695, 4.894679546356201, 4.984979152679443, 4.900495529174805, 5.005739688873291, 4.926941871643066, 5.086522579193115, 4.943329811096191, 5.019355297088623, 4.975757598876953, 5.043859481811523, 4.846291542053223, 4.92007303237915, 4.961885929107666, 4.998263835906982, 4.919050216674805, 4.868809700012207, 4.950705051422119, 5.0492634773254395, 4.819847583770752, 4.961291313171387, 5.0768280029296875, 4.8047261238098145, 5.031464576721191, 4.938014507293701, 5.010997295379639, 5.0271430015563965, 4.926207065582275, 4.905160427093506, 4.901975154876709, 4.960592269897461, 5.002832412719727, 4.900146484375, 4.9307780265808105, 4.941236972808838, 4.896615982055664, 4.850005149841309, 4.905359745025635, 4.9770827293396, 4.988255500793457, 4.895577907562256, 5.034602642059326, 4.924160957336426, 4.951878070831299, 5.08449125289917, 4.891936302185059, 4.872621536254883, 5.031449317932129, 4.8662519454956055, 5.042853832244873, 4.9242095947265625, 4.997951984405518, 4.8535895347595215, 4.823317050933838, 4.878305912017822, 4.885885238647461, 4.930635929107666, 4.931649208068848, 4.961727619171143, 4.910370826721191, 4.968111991882324, 5.036783218383789, 4.937234878540039, 4.840873718261719, 4.915085315704346, 4.990442276000977, 4.989967346191406, 4.986052989959717, 4.950201511383057, 4.988671779632568, 4.948416233062744, 5.084385395050049, 4.855879306793213, 5.024571895599365, 4.912702560424805, 4.974305629730225, 4.844123363494873, 5.017249584197998, 5.040754318237305, 5.0645060539245605, 4.807194709777832, 4.921788692474365, 4.976273059844971, 4.981338024139404, 4.938204288482666, 4.975030422210693, 4.954463481903076, 4.857298851013184, 4.933824062347412, 5.042684555053711, 4.908282279968262, 5.003532409667969, 4.945412635803223, 4.926410675048828, 4.970233917236328, 4.844182014465332, 5.0254974365234375, 4.920832633972168, 4.959865570068359, 4.956708908081055, 4.90851354598999, 4.952712535858154, 4.989346504211426, 4.998819828033447, 4.87220573425293, 4.789865493774414, 4.81707763671875, 4.995551586151123, 4.894355297088623, 4.975818634033203, 4.969203472137451, 4.982141971588135, 5.00114107131958, 4.958469390869141, 5.018736362457275, 5.025760650634766, 4.977754592895508, 4.936202049255371, 5.065083026885986, 4.980835437774658, 4.944136142730713, 4.974760055541992, 4.879751682281494, 5.041704177856445, 4.858138084411621, 5.0188822746276855, 4.9983673095703125, 5.028432369232178, 4.956916332244873, 5.0027666091918945, 5.021335601806641, 4.963376522064209, 4.968388557434082, 4.989557266235352, 4.868832588195801, 4.899094104766846, 4.997931480407715, 4.928704738616943, 4.920577526092529, 5.048723220825195, 4.952315807342529, 4.94235897064209, 4.921489238739014, 4.949582576751709, 4.961442947387695, 4.923938274383545, 4.8860697746276855, 4.852241039276123, 4.815260410308838, 4.9303812980651855, 4.895758152008057, 4.825149059295654, 4.944158554077148, 4.949416637420654, 4.9548773765563965, 4.93006706237793, 4.855398178100586, 4.956674098968506, 4.943084239959717, 4.977464199066162, 4.969766616821289, 4.924816608428955, 4.907088279724121, 5.024608135223389, 4.846715927124023, 4.953217029571533, 4.982212543487549, 4.914878845214844, 5.004013538360596, 4.906949996948242, 4.906761169433594, 4.937623023986816, 4.939582824707031, 4.894787311553955, 4.951380252838135, 5.00748872756958, 4.886655807495117, 5.025705814361572, 4.887383937835693, 5.00481653213501, 4.871407508850098, 4.910401344299316, 4.968441963195801, 4.87282657623291, 4.982426643371582, 4.999372959136963, 4.847953796386719, 4.963164806365967, 4.998142719268799, 4.894781112670898, 5.031301975250244, 4.9795823097229, 4.982969760894775, 5.023718357086182, 4.967299461364746, 4.876336574554443, 4.984649658203125, 4.948513031005859, 4.9754509925842285, 4.936971664428711, 4.9847941398620605, 4.985286712646484, 4.9250969886779785, 4.82895040512085, 4.94228982925415, 5.042602062225342, 4.996068954467773, 4.894037246704102, 4.899211406707764, 4.883430480957031, 4.92357873916626, 4.9532880783081055, 4.864986419677734, 5.0083231925964355, 4.933035373687744, 4.973959922790527, 4.890359401702881, 4.897861957550049, 4.8277435302734375, 4.762787818908691, 4.885956764221191, 4.919417858123779, 4.932093143463135, 4.876988887786865, 4.961827754974365, 4.876826763153076, 4.921898365020752, 4.84257698059082, 4.863893032073975, 5.068836212158203, 4.722794532775879, 4.870562553405762, 4.970249652862549, 4.878203868865967, 4.914318084716797, 4.985161781311035, 4.922948837280273, 4.936561584472656, 4.876773357391357, 4.937811851501465, 4.769721508026123, 4.820988178253174, 4.898430824279785, 4.8777666091918945, 4.872521877288818, 4.933555603027344, 4.926553249359131, 4.860536575317383, 4.9259772300720215, 4.848116874694824, 4.856812477111816, 4.827147960662842, 4.843184471130371, 4.933161735534668, 4.893131732940674, 4.878708362579346, 4.899528503417969, 4.769265651702881, 4.972081184387207, 4.866634845733643, 4.943177223205566, 4.960468292236328, 4.888442516326904, 4.809024810791016, 4.97682523727417, 4.965071678161621, 4.90757942199707, 4.8290019035339355, 4.911185264587402, 4.870372295379639, 4.83659553527832, 4.888606071472168, 4.970308780670166, 4.902104377746582, 4.8370208740234375, 4.854704856872559, 4.91433048248291, 4.934968948364258, 4.883913993835449, 4.970768451690674, 4.963308334350586, 4.9835734367370605, 4.922272205352783, 4.87059211730957, 4.939539909362793, 4.960046768188477, 4.81904935836792, 4.982594966888428, 4.8702497482299805, 4.923870086669922, 4.93553352355957, 4.924711227416992, 5.0144476890563965, 4.83562707901001, 4.924078941345215, 4.8464884757995605, 4.929063320159912, 4.981749057769775, 4.898928165435791, 4.876130104064941, 4.959153652191162, 4.9510321617126465, 4.95308780670166, 5.008418083190918, 4.919137477874756, 4.861616134643555, 4.836365222930908, 4.909766674041748, 4.969447612762451, 4.840845108032227, 4.905994415283203, 4.90811824798584, 4.9057230949401855, 4.800783157348633, 4.978230953216553, 5.044882774353027, 4.960365295410156, 4.924398899078369, 4.801008224487305, 4.91776704788208, 4.916971683502197, 4.840181350708008, 4.8674540519714355, 4.877053260803223, 4.8933868408203125, 4.869500160217285, 4.850069522857666, 4.95773983001709, 4.962763786315918, 4.914594650268555, 5.024524211883545, 4.890512466430664, 4.930303573608398, 5.013998031616211, 5.006582736968994, 4.978552341461182, 4.968418121337891, 5.04871129989624, 5.078671455383301, 4.8846755027771, 4.862117767333984, 4.963212013244629, 4.957320213317871, 4.9479193687438965, 4.926538944244385, 4.981374263763428, 4.941572189331055, 4.869579792022705, 4.958649158477783, 4.944040775299072, 4.966729640960693, 4.853438377380371, 4.847561359405518, 4.902217864990234, 4.933016300201416, 5.024677276611328, 4.975361347198486, 4.987998962402344, 4.959752559661865, 4.9662652015686035, 4.949268341064453, 4.758133888244629, 5.0072736740112305, 4.894530296325684, 4.972720623016357, 4.926171779632568, 4.940413951873779, 4.888678550720215, 4.937240123748779, 4.9090776443481445, 4.862614154815674, 4.962278366088867, 4.947683334350586, 4.840275287628174, 4.960289001464844, 4.776504993438721, 4.927945613861084, 4.984050750732422, 4.948198318481445, 4.901870250701904, 4.946103572845459, 4.895820617675781, 4.91041898727417, 4.899585247039795, 4.986522197723389, 4.827357292175293, 4.754541873931885, 4.880688667297363, 4.9194231033325195, 4.916265964508057, 4.893229961395264, 4.926973819732666, 4.961471080780029, 4.822632789611816, 4.994741439819336, 4.959444999694824, 5.048455238342285, 4.8947367668151855, 4.9389801025390625, 4.965902328491211, 4.923940658569336, 4.992906093597412, 4.935815811157227, 4.887268543243408, 4.854035377502441, 5.002678871154785, 4.746675968170166, 4.911276340484619, 4.983945369720459, 5.011510848999023, 4.851071834564209, 4.917254447937012, 4.878173828125, 5.010141372680664, 4.91924524307251, 4.894441604614258, 4.985677242279053, 4.841073989868164, 4.997155666351318, 4.8935699462890625, 4.8590803146362305, 4.933778285980225, 4.984387397766113, 5.101422309875488, 5.00687313079834, 4.944008827209473, 5.01504373550415, 5.007777214050293, 4.946865558624268, 5.0028557777404785, 4.903278827667236, 4.87006139755249, 4.904008388519287, 4.943122863769531, 4.958315372467041, 5.0210700035095215, 4.876163482666016, 4.9493937492370605, 4.923379898071289, 4.872397422790527, 4.978474140167236, 4.920152187347412, 4.952560901641846, 4.978357791900635, 4.915820121765137, 4.959965705871582, 4.938021183013916, 4.918924331665039, 5.075094699859619, 5.082298278808594, 4.97939920425415, 4.881295204162598, 4.868098735809326, 4.893848896026611, 4.914985656738281, 4.984767913818359, 4.9507951736450195, 4.913227558135986, 4.9842658042907715, 4.936153888702393, 4.876456260681152, 4.824811935424805, 4.911952018737793, 4.895686626434326, 4.897861957550049, 4.985930442810059, 4.987597465515137, 5.0170369148254395, 4.896895408630371, 4.856420040130615, 4.896911144256592, 4.999355792999268, 4.914607048034668, 4.95817232131958, 4.961242198944092, 4.991232872009277, 4.918064117431641, 5.01907205581665, 4.881279468536377, 4.895923137664795, 4.95667839050293, 4.81698751449585, 4.91314697265625, 4.956338405609131, 4.957546234130859, 4.954637050628662, 4.992398738861084, 4.934433937072754, 4.974682331085205, 4.965364456176758, 4.9188432693481445, 4.9493184089660645, 4.83411979675293, 4.920511722564697, 5.025212287902832, 4.914563179016113, 4.882439136505127, 4.892178535461426, 4.851789474487305, 4.901623249053955, 4.782371520996094, 4.922400951385498, 4.9768171310424805, 5.003383636474609, 4.856851577758789, 4.874485015869141, 4.880032062530518, 4.770549297332764, 4.955348491668701, 4.921505451202393, 5.011343955993652, 4.744582176208496, 4.9120025634765625, 4.806056976318359, 4.917524337768555, 4.968932628631592, 4.9030914306640625, 4.963365077972412, 5.017597198486328, 4.9269537925720215, 5.020038604736328, 4.868032455444336, 4.989462852478027, 4.844724655151367, 4.878674507141113, 4.9901909828186035, 4.950978755950928, 4.9402923583984375, 4.820298194885254, 4.954967975616455, 4.982522487640381, 4.849285125732422, 4.957355976104736, 4.842810153961182, 4.862997055053711, 4.871519565582275, 4.862836837768555, 4.953889846801758, 5.019614219665527, 4.96714448928833, 4.953525543212891, 4.863588333129883, 4.842889308929443, 4.943131923675537, 4.975956439971924, 4.880048751831055, 5.003060817718506, 4.865175247192383, 4.7767534255981445, 4.895843505859375, 4.914100646972656, 4.9721550941467285, 4.958516597747803, 4.965888023376465, 4.801241874694824, 4.914768695831299, 4.930152416229248, 4.9065842628479, 4.939199447631836, 4.967658519744873, 4.999499320983887, 4.988640785217285, 4.978537082672119, 4.993361473083496, 5.002898693084717, 4.954850196838379, 4.992389678955078, 4.909278392791748, 4.852059841156006, 4.961584091186523, 4.935543537139893, 4.952071189880371, 4.8593902587890625, 4.888871192932129, 4.950204372406006, 4.827768325805664, 4.912464618682861, 4.8779497146606445, 4.893193244934082, 4.933138370513916, 4.9656572341918945, 5.0034332275390625, 4.997326374053955, 4.922544479370117, 4.874359130859375, 5.003875255584717, 4.845848560333252, 5.001990795135498, 5.021299362182617, 5.084356784820557, 4.752383708953857, 4.873448371887207, 4.862302303314209, 4.97860860824585, 4.82269811630249, 5.003000259399414, 4.928323745727539, 5.0652241706848145, 4.835341930389404, 4.905423164367676, 4.882763862609863, 4.907308578491211, 4.922796249389648, 4.886186599731445, 4.966782093048096, 4.805593967437744, 4.802304267883301, 4.915924549102783, 4.85817813873291, 4.90622615814209, 4.849710941314697, 4.920443058013916, 4.868321895599365, 4.8390936851501465, 4.862220287322998, 4.891552925109863, 5.006811141967773, 4.892484188079834, 4.86151123046875, 4.879514217376709, 4.753676414489746, 4.979982852935791, 4.892947673797607, 4.944387435913086, 4.881816387176514, 4.863809585571289, 4.905012130737305, 4.898165702819824, 4.890848636627197, 4.922137260437012, 4.838888168334961, 4.866270542144775, 5.03269624710083, 5.008836269378662, 4.790981292724609, 4.854127407073975, 4.793951034545898, 4.855476379394531, 4.98074197769165, 4.8796210289001465, 4.962986469268799, 4.899839878082275, 4.8476104736328125, 5.018298149108887, 5.073876857757568, 4.896056652069092, 4.928830623626709, 4.800293445587158, 4.89324951171875, 4.873211860656738, 4.787356853485107, 4.879787921905518, 4.908672332763672, 4.83547306060791, 4.820506572723389, 4.80237340927124, 4.875979900360107, 4.927907466888428, 4.974154472351074, 4.853138446807861, 4.874004364013672, 4.849225044250488, 4.9333648681640625, 4.931994915008545, 4.943655014038086, 4.858835697174072, 4.990893363952637, 4.782809257507324, 4.905570983886719, 4.869732856750488, 4.894434452056885, 4.834747314453125, 4.9740400314331055, 4.846944808959961, 4.952322959899902, 4.903404235839844, 4.868828773498535, 4.897487640380859, 4.973891735076904, 4.843690872192383, 4.776181221008301, 4.988147735595703, 4.8612895011901855, 4.853695869445801, 4.892333030700684, 4.943194389343262, 4.934117317199707, 4.929194450378418, 4.872711658477783, 4.942936897277832, 4.813764572143555, 4.881772994995117, 4.887350082397461, 4.973370552062988, 4.857959747314453, 4.755878925323486, 4.7912397384643555, 4.96980094909668, 4.878520488739014, 4.854729175567627, 4.968067169189453, 4.9720330238342285, 4.912790775299072, 4.882132530212402, 4.992648124694824, 4.821513652801514, 4.8822855949401855, 4.8988728523254395, 4.93375825881958, 4.872641086578369, 4.876935958862305, 4.996301651000977, 4.965932846069336, 4.833630084991455, 4.848067283630371, 4.9206767082214355, 4.911226749420166, 4.8370232582092285, 4.856605529785156, 4.776092529296875, 4.912770748138428, 4.938124179840088, 4.962904930114746, 4.9780755043029785, 4.905827045440674, 4.915613174438477, 4.896952152252197, 4.761230945587158, 4.900665760040283, 4.950409412384033, 4.900535583496094, 4.847106456756592, 4.943696022033691, 4.844359874725342, 4.863388538360596, 4.993399620056152, 4.954034805297852, 4.940029144287109, 4.893276214599609, 4.966423034667969, 4.812931537628174, 4.81483793258667, 4.928697109222412, 4.899088382720947, 4.903030872344971, 4.844606876373291, 4.861832618713379, 4.824080944061279, 4.875062942504883, 4.954420566558838, 5.036807537078857, 4.957311630249023, 4.980761528015137, 4.890167236328125, 4.790041923522949, 4.957834720611572, 4.913344383239746, 4.9211320877075195, 4.949204921722412, 4.822423934936523, 4.918859004974365, 4.809241771697998, 4.913434028625488, 5.00571870803833, 4.880107402801514, 4.898038864135742, 4.980283737182617, 4.938294887542725, 5.103334426879883, 4.884979248046875, 4.856334686279297, 5.025505542755127, 4.814518928527832, 4.920433521270752, 4.872063636779785, 4.868256568908691, 4.864229202270508, 4.848077774047852, 5.0019121170043945, 4.857184886932373, 4.82837438583374, 5.001158714294434, 4.8275628089904785, 4.879643440246582, 4.993269920349121, 4.969857692718506, 4.770172595977783, 4.888447284698486, 4.860080718994141, 4.904473781585693, 4.991361141204834, 4.963590621948242, 5.015798091888428, 4.850830554962158, 4.896554946899414, 4.925769805908203, 4.876825332641602, 5.053816795349121, 4.895838737487793, 4.901177883148193, 4.904449462890625, 4.964714050292969, 4.908547401428223, 4.847038269042969, 4.907985210418701, 4.938867568969727, 4.950468063354492, 4.815253734588623, 4.966860771179199, 4.9430718421936035, 4.97266960144043, 4.901185035705566, 4.935125350952148, 4.97723388671875, 4.894994258880615, 4.883851051330566, 4.926826477050781, 4.971197128295898, 4.8685197830200195, 4.889992713928223, 4.892339706420898, 4.9026288986206055, 4.891701698303223, 4.815354824066162, 4.898288249969482, 4.871974468231201, 4.888347148895264, 4.766295909881592, 4.995767116546631, 4.862185478210449, 4.974031925201416, 4.897656440734863, 4.857031345367432, 4.807046890258789, 4.919581413269043, 4.911401271820068, 4.871829986572266, 4.990525722503662, 4.966103553771973, 4.842297554016113, 4.976928234100342, 4.908296585083008, 5.013797283172607, 4.857050895690918, 4.890883922576904, 4.927721977233887, 4.926368713378906, 4.8903045654296875, 4.934024810791016, 4.787292003631592, 4.950881481170654, 4.9407219886779785, 4.901219367980957, 4.818751811981201, 4.943642616271973, 4.992426872253418, 4.97230863571167, 4.902654647827148, 5.001905918121338, 4.870368957519531, 4.798729419708252, 4.840269088745117, 4.961389064788818, 4.906682968139648, 4.905811786651611, 4.915902614593506, 4.95831823348999, 4.966032028198242, 4.871260166168213, 4.940184116363525, 4.883145332336426, 4.956840515136719, 4.8784308433532715, 4.926107883453369, 4.888700485229492, 4.93724250793457, 5.062353134155273, 4.806008815765381, 4.806628227233887, 5.056016445159912, 4.896742343902588, 4.813808917999268, 4.996468544006348, 5.058345794677734, 5.079024791717529, 4.951005935668945, 4.932590484619141, 4.853977203369141, 4.902068138122559, 4.949056625366211, 4.940695285797119, 4.891818046569824, 4.805400848388672, 4.995072841644287, 4.904260635375977, 4.934145450592041, 4.841568470001221, 4.920701026916504, 4.969374179840088, 4.94491720199585, 4.949703216552734, 4.833543300628662, 4.873051643371582, 4.8950347900390625, 4.9923505783081055, 4.992121696472168, 4.982940196990967, 4.871838569641113, 4.9514570236206055, 4.865113735198975, 4.871805191040039, 4.848067283630371, 4.761064529418945, 4.83922004699707, 4.923643589019775, 4.809518814086914, 4.847621917724609, 4.976240158081055, 4.915953636169434, 4.6986985206604, 4.994992733001709, 5.066389083862305, 4.888831615447998, 4.88892936706543, 4.942380428314209, 4.841838836669922, 4.901994705200195, 4.862434387207031, 4.850788116455078, 4.871474742889404, 4.878909111022949, 4.886585235595703, 4.915016174316406, 4.955362319946289, 4.866936683654785, 5.014885902404785, 4.920339107513428, 4.86598539352417, 4.845813274383545, 4.921267986297607, 4.9895710945129395, 4.863342761993408, 4.920961856842041, 4.904900074005127, 4.802836894989014, 4.874762058258057, 4.91285514831543, 4.974816799163818, 4.9976019859313965, 4.921937465667725, 4.917470455169678, 4.980071067810059, 4.865151882171631, 4.963329792022705, 4.915211200714111, 4.943300724029541, 5.0624003410339355, 4.914085388183594, 4.961049556732178, 5.022918224334717, 4.971013069152832, 4.944555282592773, 5.048784255981445, 4.914230823516846, 4.9003682136535645, 4.871559143066406, 4.758089065551758, 4.95759391784668, 4.883603572845459, 4.946624755859375, 4.973618030548096, 4.803013801574707, 4.832011699676514, 4.867931365966797, 4.850942134857178, 4.8663506507873535, 4.884688854217529, 4.936345100402832, 4.996852874755859, 4.89597749710083, 4.817352294921875, 4.867404460906982, 4.819675445556641, 4.960005760192871, 4.846620082855225, 4.901474952697754, 4.870785236358643, 4.770725250244141, 4.817105770111084, 4.919443130493164, 4.928952217102051, 4.839849948883057, 4.879354476928711, 4.8091959953308105, 4.951451301574707, 4.941372871398926, 4.850196838378906, 4.929182052612305, 4.756619930267334, 4.790576457977295, 4.798430919647217, 4.827554702758789, 4.978164196014404, 4.759052276611328, 4.899224758148193, 4.942396640777588, 4.826308727264404, 4.846064567565918, 4.916286945343018, 4.914759635925293, 4.860780239105225, 4.901933193206787, 4.86171293258667, 4.8409552574157715, 4.827430248260498, 4.860991954803467, 4.9161248207092285, 4.939598560333252, 4.874975681304932, 4.881664752960205, 4.955634593963623, 4.8934221267700195, 4.795629024505615, 4.942298889160156, 4.896872043609619, 4.782072067260742, 4.917994499206543, 4.900660991668701, 4.864825248718262, 4.857180595397949, 5.001534461975098, 4.921944618225098, 4.923937797546387, 4.957085132598877, 4.86588716506958, 4.921971321105957, 4.939939975738525, 4.879443645477295, 4.8279948234558105, 4.903779983520508, 4.813776016235352, 4.848621845245361, 4.7757792472839355, 4.79950475692749, 4.853287696838379, 4.927164077758789, 5.006765842437744, 4.960547924041748, 4.9285807609558105, 4.853923797607422, 4.819681644439697, 4.943042755126953, 4.958333492279053, 4.8216938972473145, 4.996865749359131, 4.685633182525635, 4.887627124786377, 4.7834553718566895, 4.899941921234131, 4.864227294921875, 4.852216720581055, 4.8270583152771, 4.835079193115234, 4.79865837097168, 4.810888290405273, 4.96005916595459, 4.953841209411621, 4.814243793487549, 4.9880499839782715, 4.853330612182617, 4.881016731262207, 4.87367057800293, 4.9301838874816895, 4.943449974060059, 4.9185686111450195, 4.836637496948242, 4.922826290130615, 4.904172420501709, 4.896892547607422, 4.809222221374512, 4.953869819641113, 4.8332839012146, 4.856303691864014, 4.792980194091797, 4.86024808883667, 4.873465061187744, 4.905503273010254, 4.904015064239502, 4.714166164398193, 4.862686634063721, 4.648736000061035, 4.831335067749023, 4.872927665710449, 4.8890485763549805, 4.9655046463012695, 4.89847993850708, 4.978837966918945, 4.944694995880127, 4.764337539672852, 4.983794212341309, 4.902233600616455, 4.898459434509277, 4.925099849700928, 4.869845390319824, 4.845991134643555, 4.98366641998291, 4.837271690368652, 4.948486328125, 4.865730285644531, 4.9030680656433105, 4.7940473556518555, 4.864532947540283, 4.896587371826172, 5.027436256408691, 4.943702220916748, 4.8536763191223145, 4.948235988616943, 5.069384574890137, 4.823081016540527, 4.842264652252197, 4.8679680824279785, 4.894678115844727, 4.833433628082275, 4.939597129821777, 4.928283214569092, 4.926374435424805, 4.91375207901001, 4.881885051727295, 4.799407958984375, 4.882909297943115, 4.897727012634277, 4.90764856338501, 4.8569440841674805, 4.746968746185303, 4.948598384857178, 4.890381336212158, 4.885437965393066, 4.950041770935059, 4.87621545791626, 4.831341743469238, 4.760087013244629, 4.804460048675537, 4.818896770477295, 4.819736480712891, 4.863376617431641, 4.888994216918945, 4.997714996337891, 4.885311603546143, 4.867582321166992, 4.899121284484863, 4.826955318450928, 4.797175884246826, 4.850833415985107, 4.9101409912109375, 4.960180759429932, 4.888149261474609, 4.858279705047607, 4.948055744171143, 4.863680362701416, 4.898510932922363, 4.842319011688232, 4.878087043762207, 4.855621814727783, 4.895126819610596, 4.831532001495361, 4.831380367279053, 4.953796863555908, 4.867951393127441, 4.821597099304199, 4.9213433265686035, 4.923490047454834, 4.743719100952148, 4.723165035247803, 4.903354644775391, 4.946929931640625, 4.884657382965088, 4.894920349121094, 4.855666160583496, 4.897403240203857, 4.953181266784668, 4.915560245513916, 4.8982648849487305, 4.825591564178467, 4.91871452331543, 4.9021220207214355, 4.888091564178467, 4.873440742492676, 4.775516033172607, 4.882426738739014, 4.962653636932373, 4.98557186126709, 4.764155864715576, 4.77681827545166, 4.788945198059082, 4.802405834197998, 4.947314262390137, 4.892167568206787, 4.887746334075928, 4.933324813842773, 4.788999080657959, 4.941283226013184, 4.93131685256958, 4.971072196960449, 4.894463062286377, 4.880687236785889, 4.970360279083252, 4.980961322784424, 4.889490127563477, 4.928253650665283, 4.930694580078125, 4.883682727813721, 4.968028545379639, 4.976841926574707, 5.003654479980469, 4.838758945465088, 4.873185157775879, 4.808470249176025, 4.8822855949401855, 4.910243034362793, 4.929502964019775, 4.92366361618042, 4.839321613311768, 4.841276168823242, 4.9559831619262695, 4.838737487792969, 4.901673793792725, 4.825760841369629, 4.917690753936768, 4.957679748535156, 4.867112159729004, 4.818571090698242, 4.9496660232543945, 4.994750022888184, 4.990013599395752, 4.883103370666504, 4.852741241455078, 4.76380729675293, 4.95118522644043, 4.8143534660339355, 5.010997295379639, 4.837874889373779, 4.845041275024414, 4.889285564422607, 4.839477062225342, 4.900843620300293, 4.828541278839111, 4.838283538818359, 4.893955230712891, 4.953701496124268, 4.783194065093994, 4.806336879730225, 4.930206298828125, 4.930172920227051, 4.949583530426025, 4.915225028991699, 4.906491279602051, 4.985191345214844, 4.983859539031982, 4.946934223175049, 4.935151100158691, 4.938436031341553, 4.880544185638428, 5.008333683013916, 4.876108169555664, 4.859554767608643, 4.889162063598633, 4.962778091430664, 4.869723796844482, 4.9035468101501465, 4.923681735992432, 4.947947025299072, 4.8631391525268555, 5.000333786010742, 4.87966775894165, 4.760215759277344, 4.910788536071777, 5.039022445678711, 4.813831806182861, 4.96634578704834, 4.951341152191162, 4.889724254608154, 4.791192531585693, 4.898263454437256, 4.977583408355713, 4.918190002441406, 4.812041759490967, 4.949338436126709, 4.864002227783203, 4.799114227294922, 4.969630241394043, 4.912208080291748, 4.993715286254883, 4.8710618019104, 4.815088748931885, 4.900462627410889, 4.899162769317627, 4.916893005371094, 4.7685112953186035, 4.914619445800781, 4.870177745819092, 4.847654819488525, 4.892068386077881, 4.866057872772217, 4.859439849853516, 4.9068450927734375, 4.9917497634887695, 4.9965057373046875, 4.956943511962891, 4.913632869720459, 4.845186233520508, 4.857028961181641, 4.824224948883057, 4.912134647369385, 4.929744243621826, 4.995976448059082, 4.824138164520264, 4.980903148651123, 4.791463851928711, 5.016006946563721, 4.9699883460998535, 4.878817081451416, 4.781630039215088, 4.843050003051758, 4.789815425872803, 4.938623428344727, 4.943211555480957, 4.922057151794434, 4.97844934463501, 4.84959077835083, 4.943127632141113, 4.978542327880859, 5.024108409881592, 4.90229606628418, 4.856884479522705, 4.925436496734619, 4.88140869140625, 4.939654350280762, 4.9203057289123535, 4.927477836608887, 4.883703231811523, 4.81861686706543, 4.860049724578857, 4.837671756744385, 4.978684425354004, 4.950139045715332, 4.862612247467041, 4.994072437286377, 4.9453325271606445, 5.06652307510376, 4.9137749671936035, 4.822870254516602, 4.944118022918701, 5.13334846496582, 5.003112316131592, 4.823483943939209, 4.716048717498779, 4.920161724090576, 4.822371959686279, 4.917235374450684, 4.93725061416626, 4.874003887176514, 4.8300299644470215, 4.901110649108887, 4.919404029846191, 4.753973007202148, 4.808444499969482, 4.791975021362305, 4.862890720367432, 4.949774742126465, 4.876415252685547, 4.887725353240967, 4.891026973724365, 4.827203273773193, 4.837413311004639, 4.871373176574707, 4.729327201843262, 4.746743679046631, 4.888442516326904, 4.883500099182129, 4.812256336212158, 4.78464412689209, 4.838969707489014, 4.766477584838867, 4.8926777839660645, 4.846127986907959, 4.818938732147217, 4.876603126525879, 4.838778495788574, 4.8460307121276855, 4.903037071228027, 4.822206020355225, 4.949164390563965, 4.923161029815674, 4.985838413238525, 4.771646022796631, 4.774212837219238, 4.836686134338379, 4.76687479019165, 4.92614221572876, 4.948086738586426, 4.876954555511475, 4.91823148727417, 4.901369571685791, 4.847285747528076, 4.890349864959717, 4.822180271148682, 4.880300998687744, 4.8247528076171875, 4.902961254119873, 4.858182430267334, 4.7777886390686035, 4.890269756317139, 4.901861667633057, 4.900943279266357, 4.9029340744018555, 4.934661388397217, 4.893970489501953, 4.886022567749023, 4.80172872543335, 4.860645294189453, 4.846485614776611, 4.918673038482666, 4.850295066833496, 4.8295512199401855, 4.693012237548828, 4.862020492553711, 4.901546955108643, 4.949133396148682, 4.791850566864014, 4.9264373779296875, 4.882476329803467, 4.80396842956543, 4.907531261444092, 4.9425859451293945, 4.833450794219971, 4.805462837219238, 4.87256383895874, 4.893215656280518, 4.862165451049805, 5.044244289398193, 4.854252338409424, 5.002622604370117, 4.9764299392700195, 4.7609758377075195, 4.789590358734131, 4.801975727081299, 4.804122447967529, 4.831060409545898, 4.875150203704834, 4.893903732299805, 4.869454383850098, 4.857730865478516, 4.9389495849609375, 4.896855354309082, 4.868544101715088, 4.913255214691162, 4.890020370483398, 4.9210615158081055, 4.84401273727417, 4.927212715148926, 4.852281093597412, 4.870790481567383, 4.952054977416992, 4.808557987213135, 4.7648701667785645, 4.841576099395752, 4.889148712158203, 4.97851037979126, 4.916610240936279, 4.812675952911377, 4.842319488525391, 4.795619964599609, 4.891040802001953, 4.868681907653809, 4.879026412963867, 4.946522235870361, 4.725960731506348, 4.813481330871582, 4.967848300933838, 4.897266387939453, 4.926647186279297, 4.806458473205566, 4.845122814178467, 4.852108478546143, 4.924471378326416, 4.9605183601379395, 4.709822177886963, 4.853322505950928, 4.870786666870117, 4.935675144195557, 4.802259922027588, 4.929752826690674, 4.967813968658447, 4.764205455780029, 4.877542972564697, 4.947376251220703, 4.873669147491455, 4.945877552032471, 4.892094135284424, 4.996575832366943, 4.843852519989014, 4.84350061416626, 4.947906970977783, 4.802596092224121, 4.912077903747559, 4.936138153076172, 4.9688568115234375, 4.87070369720459, 4.830840110778809, 4.917657852172852, 4.918461799621582, 4.854057788848877, 4.929684638977051, 4.962615966796875, 4.879430770874023, 4.867808818817139, 4.854809284210205, 4.922379016876221, 4.785296440124512, 4.905129432678223, 4.907716274261475, 4.906766891479492, 4.8625311851501465, 4.922272682189941, 4.921911239624023, 4.839898586273193, 4.883213520050049, 4.9686970710754395, 4.806587219238281, 4.798434257507324, 4.857518196105957, 5.003295421600342, 4.929102420806885, 4.989328861236572, 4.735458850860596, 4.869791507720947, 4.922611236572266, 4.768295764923096, 4.969519138336182, 4.85045862197876, 4.845791816711426, 4.8917083740234375, 4.9505486488342285, 4.740806579589844, 4.877224922180176, 4.945792198181152, 4.868434906005859, 4.803871154785156, 4.788195610046387, 4.936666965484619, 4.8438897132873535, 4.889598369598389, 4.9226789474487305, 4.859239101409912, 4.841094493865967, 4.887673377990723, 4.802587985992432, 4.819475173950195, 4.93917179107666, 4.949487209320068, 4.900585651397705, 4.875754356384277, 4.844491004943848, 4.936711311340332, 4.875606060028076, 4.793257713317871, 4.715994358062744, 4.773782730102539, 4.774390697479248, 4.727761268615723, 4.848161697387695, 5.011590480804443, 4.823584079742432, 4.936368465423584, 4.850308418273926, 4.867132186889648, 4.879162311553955, 4.905265808105469, 4.8312273025512695, 4.82078742980957, 4.828995704650879, 4.9654741287231445, 4.8777852058410645, 4.854597091674805, 4.849154472351074, 4.821096897125244, 4.842273712158203, 4.891049385070801, 4.929014682769775, 4.8157243728637695, 4.9083333015441895, 4.97103214263916, 4.8912811279296875, 4.8790388107299805, 4.937124252319336, 4.893054962158203, 4.900733947753906, 4.882698059082031, 4.881298542022705, 4.899934768676758, 4.829482555389404, 5.031279563903809, 4.954646110534668, 4.922995567321777, 4.867561340332031, 4.846858501434326, 4.911961078643799, 4.871889114379883, 4.877349376678467, 4.870997905731201, 4.913655757904053, 4.857708930969238, 5.016178607940674, 4.880086898803711, 4.848535060882568, 4.90861177444458, 4.8547139167785645, 4.867849826812744, 4.918298721313477, 4.860633850097656, 4.912063121795654, 5.0332489013671875, 4.884756565093994, 4.840091705322266, 4.83870267868042, 4.851728439331055, 4.885140419006348, 4.770608901977539, 4.79905366897583, 4.828357219696045, 4.88072395324707, 4.896234512329102, 4.906597137451172, 4.841283321380615, 4.909534454345703, 4.9303412437438965, 4.876459121704102, 4.962399482727051, 4.933877944946289, 4.811789035797119, 4.871360778808594, 4.87047815322876, 4.856540203094482, 5.001745700836182, 4.903210163116455, 4.927414417266846, 4.883660793304443, 4.935699939727783, 4.867556571960449, 4.871368408203125, 4.886244297027588, 4.817302703857422, 4.914434909820557, 4.831781387329102, 4.78006649017334, 4.771236419677734, 4.945817947387695, 4.969285011291504, 4.872706890106201, 4.955821990966797, 4.8982367515563965, 4.8565754890441895, 4.859782695770264, 4.860430717468262, 4.955296039581299, 4.86258602142334, 4.919615268707275, 4.927480220794678, 4.902257919311523, 4.806680679321289, 4.900599002838135, 4.8610382080078125, 4.907657146453857, 4.836539268493652, 4.842682361602783, 4.716615200042725, 4.988602638244629, 4.822509288787842, 4.934675216674805, 4.840277671813965, 4.777775287628174, 4.82147216796875, 4.724679470062256, 4.8006672859191895, 4.808967590332031, 4.894789695739746, 4.845268726348877, 4.893013954162598, 4.837106227874756, 4.825738430023193, 4.761004447937012, 4.854033946990967, 4.936506748199463, 4.908095359802246, 4.8745503425598145, 4.773889064788818, 4.922525405883789, 4.90641975402832, 4.832537651062012, 4.886936187744141, 4.930257320404053, 4.84379768371582, 4.946736812591553, 4.783857345581055, 5.053682804107666, 4.8345441818237305, 4.822573184967041, 4.913159370422363, 4.817836284637451, 4.8839921951293945, 4.984190464019775, 4.934511184692383, 4.8988447189331055, 4.995888710021973, 4.7720537185668945, 4.7916059494018555, 4.891476154327393, 4.961843967437744, 4.918889045715332, 4.801358699798584, 4.8510966300964355, 4.911102771759033, 4.999842643737793, 4.907729148864746, 4.874120235443115, 4.910382270812988, 4.88629674911499, 4.889813423156738, 4.828311443328857, 4.8999223709106445, 4.901928901672363, 4.791332721710205, 4.909956455230713, 4.991495609283447, 4.830391883850098, 4.8335981369018555, 4.902815341949463, 4.853151321411133, 4.878110408782959, 4.818283557891846, 4.751744270324707, 4.878836154937744, 4.875787734985352, 4.919647693634033, 4.757185935974121, 4.865231037139893, 4.845237731933594, 4.838174343109131, 4.955695152282715, 4.849865436553955, 4.808369159698486, 4.812378406524658, 4.831778049468994, 4.842561721801758, 4.879626274108887, 4.889873027801514, 4.836140155792236, 4.8658342361450195, 4.834107398986816, 4.809937953948975, 4.870406150817871, 4.920887470245361, 4.901606559753418, 4.840475559234619, 4.888912200927734, 4.74683952331543, 4.851123809814453, 4.867687225341797, 4.860867500305176, 4.900669574737549, 4.864663600921631, 4.756543159484863, 4.842048645019531, 4.929083347320557, 4.884213924407959, 4.760628700256348, 4.804105758666992, 4.86354923248291, 4.871464729309082, 4.7830305099487305, 4.892913818359375, 4.833276271820068, 4.821417808532715, 4.710818767547607, 4.771402359008789, 4.872328281402588, 4.930479049682617, 4.791100025177002, 4.82274866104126, 4.96299409866333, 4.819822311401367, 4.792586326599121, 4.910296440124512, 4.696526050567627, 4.854454040527344, 4.782198429107666, 4.822271823883057, 4.794348239898682, 4.910171985626221, 4.920320987701416, 4.838248252868652, 4.936834812164307, 4.866594314575195, 4.819888591766357, 4.765002250671387, 4.805246829986572, 4.805348873138428, 4.875428199768066, 4.804742813110352, 4.947995185852051, 4.943109512329102, 5.083520889282227, 4.856529712677002, 4.720452785491943, 4.860985279083252, 4.810492038726807, 4.827596187591553, 4.8116254806518555, 4.819401741027832, 4.842075824737549, 4.859553337097168, 4.89556360244751, 4.9142961502075195, 4.821622848510742, 4.758822917938232, 4.911553859710693, 4.8438873291015625, 4.859830856323242, 4.8649749755859375, 4.832747459411621, 4.82585334777832, 4.744243621826172, 4.8644843101501465, 4.924594879150391, 4.823812007904053, 4.784400463104248, 4.831709384918213, 4.823390007019043, 4.969475269317627, 4.86437463760376, 4.835861682891846, 4.9686079025268555, 4.835447788238525, 4.817216396331787, 4.832159996032715, 4.877904415130615, 4.946994781494141, 4.904160976409912, 4.887962341308594, 4.834598541259766, 4.876931667327881, 4.924239635467529, 4.779361248016357, 4.814981460571289, 4.855080604553223, 4.896204948425293, 4.893839359283447, 4.869166851043701, 4.797436714172363, 4.860449314117432, 4.913446426391602, 4.75857400894165, 4.7852888107299805, 4.856353759765625, 4.914336204528809, 4.731876850128174, 4.874124050140381, 4.861536502838135, 4.982520580291748, 4.9403462409973145, 4.770420551300049, 4.835333347320557, 4.874242782592773, 4.9451212882995605, 4.8558502197265625, 4.85775089263916, 4.857047080993652, 4.833951473236084, 4.881712913513184, 4.801251411437988, 5.0349602699279785, 4.930005073547363, 4.944651126861572, 4.807460784912109, 4.825420379638672, 4.910171985626221, 4.737399101257324, 4.848338603973389, 4.758881568908691, 4.92136287689209, 5.02147912979126, 4.922266960144043, 4.980642795562744, 4.828031063079834, 4.816422939300537, 4.897756099700928, 4.82815408706665, 4.7783284187316895, 4.850587368011475, 4.8190388679504395, 4.932765007019043, 4.789235591888428, 4.856668949127197, 4.87489128112793, 4.900196552276611, 4.87824821472168, 4.8856425285339355, 4.905471324920654, 4.878089904785156, 4.959542274475098, 4.76859188079834, 4.828726291656494, 4.811233997344971, 4.9409260749816895, 4.927656650543213, 4.946078300476074, 4.812801361083984, 4.876086711883545, 4.870182514190674, 4.808470249176025, 4.950254917144775, 4.918832302093506, 4.861520767211914, 4.9912238121032715, 4.88970947265625, 4.784064292907715, 4.957602500915527, 4.833719730377197, 4.907054424285889, 4.813693523406982, 4.839022159576416, 4.8399577140808105, 4.943746566772461, 4.837770938873291, 4.951495170593262, 4.802027225494385, 4.907681941986084, 4.906921863555908, 4.877254009246826, 4.913194179534912, 4.73716402053833, 4.825443267822266, 4.865025043487549, 4.8434319496154785, 4.848198890686035, 4.904893398284912, 4.79799222946167, 5.059597969055176, 4.918156623840332, 5.0521321296691895, 4.880068302154541, 4.757834434509277, 4.88178825378418, 4.884820938110352, 4.8237714767456055, 4.863774299621582, 4.901845455169678, 4.888493537902832, 4.878185749053955, 4.803146839141846, 4.952394485473633, 4.924290180206299, 4.80988073348999, 4.907046794891357, 4.7640156745910645, 4.849261283874512, 4.798798561096191, 4.786898612976074, 4.8144211769104, 4.933008670806885, 4.876448154449463, 5.015315055847168, 4.91981315612793, 4.756645202636719, 4.919371604919434, 4.797398567199707, 4.8154683113098145, 4.91386079788208, 4.940546035766602, 4.89979887008667, 4.8684468269348145, 4.754439353942871, 4.825164318084717, 4.798534393310547, 4.901948928833008, 4.84556770324707, 4.839719295501709, 4.821548938751221, 4.864154815673828, 4.805217742919922, 4.973429203033447, 4.948133945465088, 4.919921875, 4.8954973220825195, 5.0078558921813965, 4.878530502319336, 4.962950229644775, 4.844453811645508, 4.9260711669921875, 5.021081447601318, 4.916919231414795, 4.829580307006836, 4.752929210662842, 4.83723783493042, 4.983016014099121, 4.917207717895508, 4.790843963623047, 4.8652191162109375, 4.9118266105651855, 4.7700300216674805, 4.745323181152344, 4.8297505378723145, 4.953956604003906, 4.865365028381348, 4.824878215789795, 4.8457722663879395, 4.760199546813965, 4.931208610534668, 4.835966110229492, 4.85445499420166, 4.818655014038086, 4.894769668579102, 4.825626850128174, 4.934839248657227, 4.875279426574707, 4.867791652679443, 4.843210220336914, 4.775238990783691, 4.839821815490723, 4.916961669921875, 4.85160493850708, 4.933276176452637, 4.892066478729248, 4.992361545562744, 4.845871925354004, 4.728898525238037, 4.87913703918457, 4.869662761688232, 4.782116889953613, 4.9397125244140625, 4.973838806152344, 4.845550537109375, 4.8351359367370605, 4.983901500701904, 4.955358505249023, 4.792426586151123, 4.981412887573242, 4.8061370849609375, 4.90642786026001, 4.93939733505249, 4.895284175872803, 4.806963920593262, 4.764598846435547, 4.941695213317871, 4.743542671203613, 4.881083011627197, 4.855757713317871, 4.842230796813965, 4.8309197425842285, 4.888029098510742, 4.85994815826416, 4.808689117431641, 4.827342987060547, 4.971181869506836, 4.877379894256592, 4.906525135040283, 4.8262038230896, 4.842548370361328, 4.827516555786133, 4.865109920501709, 4.895608901977539, 4.909603595733643, 4.965835094451904, 4.882005214691162, 4.9148736000061035, 4.829676151275635, 4.915556907653809, 4.899298667907715, 4.730803966522217, 4.925942897796631, 4.8746161460876465, 4.9035420417785645, 4.9886698722839355, 4.827916622161865, 4.797538757324219, 4.909006595611572, 4.940279960632324, 4.80405855178833, 4.81431245803833, 4.832810401916504, 4.866424083709717, 4.761612415313721, 4.946340084075928, 4.853999614715576, 4.975898742675781, 4.82049560546875, 4.851005554199219, 4.878528594970703, 4.824472427368164, 4.686456203460693, 4.840475559234619, 4.916637420654297, 4.815329074859619, 4.844736576080322, 4.934788227081299, 4.950232028961182, 4.887815475463867, 4.738741874694824, 4.9106550216674805, 4.946232795715332, 4.802672386169434, 4.769126892089844, 4.887026786804199, 4.787379741668701, 4.794181823730469, 4.837869167327881, 4.839322566986084, 4.8774614334106445, 4.764730453491211, 4.804715156555176, 4.882596492767334, 4.801532745361328, 4.673066139221191, 4.751674175262451, 4.881581783294678, 4.809831142425537, 4.762453556060791, 4.8340559005737305, 4.844150543212891, 4.8049492835998535, 4.7687177658081055, 4.734593391418457, 4.822126865386963, 4.813628196716309, 4.807999610900879, 4.785088539123535, 4.800175189971924, 4.821258544921875, 4.8322930335998535, 4.865684986114502, 4.793747901916504, 4.759378910064697, 4.803195476531982, 4.864797592163086, 4.842605113983154, 4.881780624389648, 4.812037944793701, 4.923056602478027, 4.738692760467529, 4.809855937957764, 4.814454078674316, 4.861755847930908, 4.80941104888916, 4.870310306549072, 4.65643310546875, 4.880051612854004, 4.728463649749756, 4.749197959899902, 4.908890247344971, 4.836093425750732, 4.879449844360352, 4.856843948364258, 4.86760139465332, 4.868003845214844, 4.856388092041016, 4.94140100479126, 4.820206642150879, 4.840038299560547, 4.682637691497803, 4.891485691070557, 4.825162887573242, 4.883935451507568, 4.915433406829834, 4.853048324584961, 4.801823616027832, 4.82379150390625, 4.801651954650879, 4.885471343994141, 4.814839839935303, 4.789261817932129, 4.843873023986816, 4.927031517028809, 4.900231838226318, 4.8330793380737305, 4.810492515563965, 4.85267448425293, 4.865561485290527, 4.910068988800049, 4.878089904785156, 4.863035202026367, 4.732556343078613, 4.817443370819092, 4.838001728057861, 4.764689922332764, 4.841923236846924, 4.7621684074401855, 4.859535217285156, 4.759782791137695, 4.898131847381592, 4.90079927444458, 4.82672643661499, 4.906373023986816, 4.919938087463379, 4.872889995574951, 4.912691593170166, 4.711155414581299, 4.897216796875, 4.879454612731934, 4.898777008056641, 4.699225902557373, 4.893317222595215, 4.890058994293213, 4.852548599243164, 4.915860652923584, 4.830841064453125, 4.939830780029297, 4.918283462524414, 4.8723320960998535, 4.824277877807617, 4.8421630859375, 4.853506565093994, 4.836259365081787, 4.803094863891602, 4.887228488922119, 4.82480001449585, 4.799657344818115, 4.969848155975342, 4.788515567779541, 5.022122383117676, 4.861042499542236, 4.872814178466797, 4.893377780914307, 4.865381717681885, 4.798778057098389, 4.827652454376221, 4.885100841522217, 4.888241767883301, 5.003188133239746, 4.921889781951904, 4.817026615142822, 4.849453449249268, 4.90490198135376, 4.802981853485107, 4.855968952178955, 4.897836685180664, 4.883013725280762, 4.797155857086182, 4.820096015930176, 4.8676838874816895, 4.929611682891846, 4.835259437561035, 4.718380928039551, 4.896850109100342, 4.869869709014893, 4.752435207366943, 4.891533851623535, 4.934380054473877, 4.83993673324585, 4.773418426513672, 4.854658126831055, 4.833808898925781, 4.8818511962890625, 4.842679500579834, 4.901165008544922, 4.811239242553711, 4.802448272705078, 4.8220415115356445, 4.976884841918945, 4.7774858474731445, 4.876353740692139, 4.812864303588867, 4.855774402618408, 4.8553667068481445, 4.97098970413208, 4.793642520904541, 4.874973773956299, 5.047219276428223, 4.729806423187256, 4.859814167022705, 4.85491418838501, 4.827335834503174, 4.859525203704834, 4.772456645965576, 4.9026312828063965, 4.705295085906982, 4.7040910720825195, 4.82593297958374, 4.851779937744141, 4.79957914352417, 4.788229465484619, 4.785287857055664, 4.944897651672363, 4.808586597442627, 4.824522495269775, 4.839033126831055, 4.834292411804199, 4.8254804611206055, 4.79249382019043, 4.882357597351074, 4.853402137756348, 4.966312408447266, 4.92747688293457, 4.909244060516357, 4.773983001708984, 4.84788703918457, 4.783075332641602, 4.76386833190918, 4.974985599517822, 4.926156520843506, 4.827281951904297, 4.830122947692871, 4.961782455444336, 4.839893817901611, 4.852648735046387, 4.702381610870361, 4.8012895584106445, 4.853269100189209, 4.902720928192139, 4.876455783843994, 4.833233833312988, 4.887685775756836, 4.851063251495361, 4.9232563972473145, 4.8775105476379395, 4.824687480926514, 4.8049116134643555, 4.897795677185059, 4.761314392089844, 4.898879528045654, 4.7974748611450195, 4.857295036315918, 4.939022064208984, 4.843832015991211, 4.901634216308594, 4.993139266967773, 4.816427230834961, 4.832822799682617, 4.813759803771973, 4.974849700927734, 4.840861797332764, 4.907691955566406, 4.783428192138672, 4.952331066131592, 4.820048809051514, 4.913443088531494, 4.818689346313477, 4.761056423187256, 4.747991561889648, 4.782337665557861, 4.878904819488525, 4.797984600067139, 4.83819055557251, 4.793034553527832, 4.941020965576172, 4.7953877449035645, 4.750432968139648, 4.869312763214111, 4.925178527832031, 4.836082935333252, 4.678973197937012, 4.876046180725098, 4.907458305358887, 4.797548770904541, 4.82274055480957, 4.675562858581543, 4.815150260925293, 4.880678176879883, 4.802886486053467, 4.908803939819336, 4.844786167144775, 4.891916751861572, 4.678261756896973, 4.802772045135498, 4.819203853607178, 4.870265483856201, 4.816773891448975, 4.824573516845703, 4.912925720214844, 4.865950584411621, 4.726179122924805, 4.915645599365234, 4.908998012542725, 4.79317569732666, 4.817050933837891, 4.915483474731445, 4.878637790679932, 4.787909030914307, 4.866672039031982, 4.930050849914551, 5.002846717834473, 4.777572154998779, 4.90887451171875, 4.849958419799805, 4.844382286071777, 4.84801721572876, 4.923741340637207, 4.820446014404297, 4.91481876373291, 4.949663162231445, 4.8841023445129395, 4.798093318939209, 4.916027069091797, 4.842621803283691, 4.8828911781311035, 4.932918548583984, 4.951177597045898, 4.841980934143066, 4.929410934448242, 4.759603023529053, 4.852071285247803, 5.000982761383057, 4.828977584838867, 4.8308186531066895, 4.807191371917725, 4.866469383239746, 4.742134094238281, 4.797996997833252, 4.870357513427734, 4.879240989685059, 4.888856887817383, 4.954572677612305, 4.895749568939209, 4.785181999206543, 4.950079917907715, 4.953993797302246, 4.8825249671936035, 4.769543647766113, 4.896444797515869, 4.931936264038086, 4.844465255737305, 4.854308605194092, 4.867304801940918, 4.968872547149658, 4.950467586517334, 4.8791327476501465, 4.792228698730469, 4.883793830871582, 4.766447067260742, 4.823673248291016, 4.945896148681641, 4.89971399307251, 4.848799705505371, 4.89505672454834, 4.723287582397461, 4.875021934509277, 4.8715410232543945, 4.887722015380859, 4.836912155151367, 4.775534629821777, 4.904572486877441, 4.816929817199707, 4.884159564971924, 4.933274269104004, 4.881485939025879, 4.835901737213135, 4.914312362670898, 4.781702995300293, 4.839941024780273, 4.803649425506592, 4.939069747924805, 4.8791422843933105, 4.818188667297363, 4.874729156494141, 4.910892963409424, 4.892488479614258, 4.902370929718018, 4.7946672439575195, 4.869176864624023, 4.840289115905762, 4.899303436279297, 4.758558750152588, 4.8677754402160645, 4.888888835906982, 4.821842670440674, 4.964450359344482, 4.882828235626221, 4.85622501373291, 4.985407829284668, 4.817615032196045, 4.782218933105469, 4.860935688018799, 4.901948928833008, 4.829059600830078, 4.891164779663086, 4.813241958618164, 4.905459880828857, 4.770997524261475, 4.746230602264404, 4.791659355163574, 4.794923305511475, 4.848184108734131, 4.965882778167725, 4.906782627105713, 4.750880241394043, 4.897047996520996, 4.807642936706543, 4.825407981872559, 4.762338161468506, 4.905653953552246, 4.648809432983398, 4.858669281005859, 4.9292826652526855, 4.8633623123168945, 4.854798316955566, 4.841109275817871, 4.831830024719238, 4.86745023727417, 4.859500408172607, 4.9012370109558105, 4.742773532867432, 4.769526958465576, 4.944560527801514, 4.8203125, 4.760529041290283, 4.857380390167236, 4.8306565284729, 4.768825531005859, 4.737567901611328, 4.69056510925293, 4.939002990722656, 4.7632551193237305, 4.857315540313721, 4.885426998138428, 4.857985019683838, 4.795654773712158, 4.779412269592285, 4.759252071380615, 4.880303382873535, 4.860304355621338, 4.735280990600586, 4.894298553466797, 4.796688556671143, 4.910068511962891, 4.911683559417725, 4.733862400054932, 4.940908432006836, 4.843239784240723, 4.8489227294921875, 4.902942657470703, 4.788958549499512, 4.781800746917725, 4.786755561828613, 4.808946132659912, 4.744804382324219, 4.79578971862793, 4.775950908660889, 4.756513595581055, 4.78296422958374, 4.762527942657471, 4.793301582336426, 4.79094934463501, 4.8867316246032715, 4.933816432952881, 4.759626865386963, 4.607350826263428, 4.824253559112549, 4.9256134033203125, 4.803305149078369, 4.782049655914307, 4.884846210479736, 4.81625509262085, 4.797407150268555, 4.888795375823975, 4.889471530914307, 4.8552398681640625, 4.7857136726379395, 4.8275041580200195, 4.873769760131836, 4.832357883453369, 4.818140029907227, 4.818542003631592, 4.78530216217041, 4.817835807800293, 4.6620192527771, 4.832632064819336, 4.8850297927856445, 4.772639274597168, 4.790335655212402, 4.865182399749756, 4.697738170623779, 4.837405681610107, 4.802388668060303, 4.868335247039795, 4.793386459350586, 4.894861221313477, 4.975340366363525, 4.902939319610596, 4.770997524261475, 4.886842250823975, 4.847508430480957, 4.896791934967041, 5.006865501403809, 4.866957664489746, 4.828102111816406, 4.9233012199401855, 4.841499328613281, 4.747579097747803, 4.72463846206665, 4.933633804321289, 4.709819793701172, 4.797914028167725, 4.863771438598633, 4.8575053215026855, 4.895333290100098, 4.909451484680176, 4.76099157333374, 4.940927982330322, 4.836759567260742, 4.808100700378418, 4.904654026031494, 4.8393778800964355, 4.880383491516113, 4.882748126983643, 4.896777153015137, 4.780174255371094, 4.702268123626709, 4.857829570770264, 4.708143711090088, 4.659078598022461, 4.9063005447387695, 4.890495777130127, 4.94380521774292, 4.90543794631958, 4.8375091552734375, 4.763367652893066, 4.854715347290039, 4.927399158477783, 4.913882255554199, 4.882619857788086, 4.874111175537109, 4.9469475746154785, 4.877527713775635, 4.89772367477417, 4.822397232055664, 4.912977695465088, 4.758584976196289, 4.7763495445251465, 4.822893142700195, 4.709293842315674, 4.9177632331848145, 4.8913068771362305, 4.9059953689575195, 4.8549041748046875, 4.833131313323975, 4.811676979064941, 4.764834880828857, 4.84208345413208, 4.874990463256836, 4.936155796051025, 4.786190509796143, 4.6714911460876465, 4.8190484046936035, 4.803847312927246, 4.901443958282471, 4.78421688079834, 4.859528064727783, 4.82462215423584, 4.833911418914795, 4.863439559936523, 4.906443119049072, 4.796447277069092, 4.790439128875732, 4.8591179847717285, 4.814329624176025, 4.919761657714844, 4.732603073120117, 4.824761390686035, 4.9689412117004395, 4.879420757293701, 4.869341850280762, 4.859965801239014, 4.802783012390137, 4.865593910217285, 4.821858882904053, 4.765462875366211, 4.8837151527404785, 4.836376190185547, 4.911751747131348, 4.921957492828369, 4.851776123046875, 4.782120704650879, 4.830127239227295, 4.7290754318237305, 4.835810661315918, 4.878484725952148, 4.859806537628174, 4.815279006958008, 4.953805923461914, 4.8008527755737305, 4.823178291320801, 4.807424068450928, 4.742578506469727, 4.889729022979736, 4.9083991050720215, 4.924835205078125, 4.757925033569336, 4.843230724334717, 4.81773042678833, 4.89130163192749, 4.853316307067871, 4.829145431518555, 4.778080940246582, 4.833314895629883, 4.834995746612549, 4.904907703399658, 4.854455471038818, 4.854618072509766, 4.781472682952881, 4.832798957824707, 4.916926383972168, 4.790922164916992, 4.869419097900391, 4.790396213531494, 4.854255676269531, 4.854339122772217, 4.81939172744751, 4.829434871673584, 4.7949700355529785, 4.751157283782959, 4.8637919425964355, 4.783251762390137, 4.864389896392822, 4.798785209655762, 4.845241069793701, 4.9331841468811035, 4.733676910400391, 4.83854866027832, 4.866591930389404, 4.911269187927246, 4.842573642730713, 4.774113178253174, 4.919121742248535, 4.825484275817871, 4.766871452331543, 4.892041206359863, 4.744531154632568, 4.821028232574463, 4.807464122772217, 4.883005142211914, 4.885221481323242, 4.821829319000244, 4.968293190002441, 4.778769016265869, 4.77195930480957, 4.751158237457275, 4.868057727813721, 4.855902671813965, 4.873260021209717, 4.83455753326416, 4.882694244384766, 4.881396770477295, 4.811819076538086, 4.867271900177002, 4.872406959533691, 4.920124053955078, 4.922109127044678, 4.87286901473999, 4.873693466186523, 4.755307197570801, 4.784885406494141, 4.801884174346924, 4.864116191864014, 4.940226078033447, 4.843896389007568, 4.902440071105957, 4.938408374786377, 4.793850421905518, 4.785761833190918, 4.781912326812744, 4.929149150848389, 4.802725315093994, 4.891035556793213, 4.846883296966553, 4.8229804039001465, 4.935868263244629, 4.8933210372924805, 4.8363494873046875, 4.786289691925049, 4.7749342918396, 4.665464878082275, 4.713998317718506, 4.856065273284912, 4.891546249389648, 4.905802249908447, 4.926560878753662, 4.870016098022461, 4.7561354637146, 4.817163467407227, 4.911851406097412, 4.771780490875244, 4.715936183929443, 4.833085536956787, 4.713986396789551, 4.807867527008057, 4.947119235992432, 4.916979789733887, 4.8646721839904785, 4.752282619476318, 4.927019119262695, 4.890949726104736, 4.859268665313721, 4.882287979125977, 4.959912300109863, 4.824305057525635, 4.916269302368164, 4.849269866943359, 4.913722991943359, 4.890888214111328, 4.7906575202941895, 4.886157989501953, 4.862149238586426, 4.710906505584717, 4.900624752044678, 4.75678825378418, 4.815167427062988, 4.8259453773498535, 4.936716079711914, 4.842923164367676, 4.789116382598877, 4.805242538452148, 4.888435363769531, 4.756189346313477, 4.810695171356201, 4.712912559509277, 4.882394790649414, 4.824094295501709, 4.93450927734375, 4.775650501251221, 4.838364124298096, 4.732556343078613, 4.897453308105469, 4.868024826049805, 4.776336193084717, 4.746780872344971, 4.799464225769043, 4.763225555419922, 4.858549118041992, 4.790897846221924, 4.913957595825195, 4.874830722808838, 4.87829065322876, 4.713160037994385, 4.853560447692871, 4.941206455230713, 4.851144313812256, 4.784614562988281, 4.856471538543701, 4.872464179992676, 4.844805717468262, 4.890933036804199, 4.824191093444824, 4.755197048187256, 4.865743160247803, 4.7897539138793945, 4.846513748168945, 4.950214385986328, 4.786863803863525, 4.890566349029541, 4.9066901206970215, 4.847647666931152, 4.898045063018799, 4.784005641937256, 4.790971279144287, 4.873379230499268, 4.7740607261657715, 4.859528064727783, 4.8140788078308105, 4.984000205993652, 4.8393964767456055, 4.798671245574951, 4.8474626541137695, 4.9166998863220215, 4.773155689239502, 4.879419326782227, 4.824878215789795, 4.821681499481201, 4.83626651763916, 4.733418941497803, 4.9552083015441895, 4.818183898925781, 4.953197956085205, 4.828980922698975, 4.743403434753418, 4.855042934417725, 4.830893516540527, 4.968329429626465, 4.875264644622803, 4.73989725112915, 4.699889183044434, 4.824827194213867, 4.737056732177734, 4.799526691436768, 4.825939178466797, 4.8834404945373535, 4.789836406707764, 4.655129909515381, 4.791043758392334, 4.88975191116333, 4.839767932891846, 4.7610578536987305, 4.81103515625, 4.792829990386963, 4.7188334465026855, 4.800577163696289, 4.905542850494385, 4.835968494415283, 4.840913772583008, 4.969505786895752, 4.7705888748168945, 4.819191932678223, 4.774082660675049, 4.769400596618652, 4.863890171051025, 4.684505939483643, 4.7814836502075195, 4.837710857391357, 4.899929523468018, 4.779330730438232, 4.755056858062744, 4.795898914337158, 4.779785633087158, 4.794444561004639, 4.982183933258057, 4.779638290405273, 4.912032127380371, 4.910146236419678, 4.70402717590332, 4.865236282348633, 4.841840744018555, 4.839434623718262, 4.791862487792969, 4.891151428222656, 4.77591609954834, 4.741637229919434, 4.727278709411621, 4.8381123542785645, 4.826906681060791, 4.798211574554443, 4.807526588439941, 4.761916160583496, 4.819869041442871, 4.834083557128906, 4.9016804695129395, 4.776462554931641, 4.756295204162598, 4.866795539855957, 4.852887153625488, 4.7873148918151855, 4.735569477081299, 4.89040470123291, 4.807897090911865, 4.855635166168213, 4.8030571937561035, 4.904766082763672, 4.839906692504883, 4.867035388946533, 4.823183536529541, 4.8222270011901855, 4.865875244140625, 4.832998752593994, 4.778191566467285, 4.81538724899292, 4.891678333282471, 4.812200546264648, 4.860654830932617, 4.749661922454834, 4.772092342376709, 4.818675518035889, 4.798846244812012, 4.8086066246032715, 4.92678689956665, 4.843393325805664, 4.884401321411133, 4.854401111602783, 4.837274551391602, 4.839450836181641, 4.774590015411377, 4.797180652618408, 4.831225872039795, 4.805508136749268, 4.774319648742676, 4.766042232513428, 4.803051948547363, 4.845571041107178, 4.782941818237305, 4.8108062744140625, 4.794126033782959, 4.836755275726318, 4.864394664764404, 4.789539813995361, 4.904484748840332, 4.838911056518555, 4.892211437225342, 4.778229713439941, 4.77695369720459, 4.798354148864746, 4.87391471862793, 4.938305377960205, 4.8025383949279785, 4.829061031341553, 4.905151844024658, 4.838942527770996, 4.903544902801514, 4.78971004486084, 4.732415676116943, 4.87819242477417, 4.79896354675293, 4.765902519226074, 4.844178676605225, 4.872705936431885, 4.730236530303955, 4.810978412628174, 4.872995376586914, 4.840141773223877, 4.789061546325684, 4.8927788734436035, 4.805081367492676, 4.8301239013671875, 4.896827220916748, 4.770757675170898, 4.916293621063232, 4.8277268409729, 4.868854999542236, 4.867018222808838, 4.884819030761719, 4.943188190460205, 4.82028341293335, 4.680870056152344, 4.8314595222473145, 4.837993144989014, 4.79744815826416, 4.771928310394287, 4.954782962799072, 4.860163688659668, 4.751735687255859, 4.802441120147705, 4.924278736114502, 4.8405914306640625, 4.957080841064453, 4.7730512619018555, 4.921009540557861, 4.698594093322754, 4.768269062042236, 4.8757758140563965, 4.906754493713379, 4.8881683349609375, 4.854280471801758, 4.829346656799316, 4.851230144500732, 4.905082702636719, 4.856551647186279, 4.814427852630615, 4.86320161819458, 4.84402322769165, 4.720552444458008, 4.791871547698975, 4.84375, 4.999447345733643, 4.850488662719727, 4.834073066711426, 4.79643440246582, 4.785367012023926, 4.776050567626953, 4.863195896148682, 4.825395584106445, 4.780338764190674, 4.8311309814453125, 4.7952961921691895, 4.705255508422852, 4.871591091156006, 4.77263879776001, 4.8720903396606445, 4.795870780944824, 4.838876247406006, 4.825616836547852, 4.911108016967773, 4.923099040985107, 4.834341049194336, 4.7479777336120605, 4.839833736419678, 4.82489538192749, 4.787630081176758, 4.874621391296387, 4.85670280456543, 4.773149013519287, 4.7544708251953125, 4.817400932312012, 4.771960258483887, 4.871713161468506, 4.819103240966797, 4.830869197845459, 4.727407932281494, 4.823063373565674, 4.816189765930176, 4.705353736877441, 4.830514907836914, 4.822275161743164, 4.733928203582764, 4.844264030456543, 4.878850936889648, 4.725183486938477, 4.8158345222473145, 4.838863372802734, 4.7556352615356445, 4.9683122634887695, 4.836187839508057, 4.780163764953613, 4.7464189529418945, 4.781931400299072, 4.874740123748779, 4.7458930015563965, 4.947321891784668, 4.869536399841309, 4.864182472229004, 4.884196758270264, 4.813488483428955, 4.833069801330566, 4.765624046325684, 4.822562217712402, 4.783058166503906, 4.8560662269592285, 4.723001956939697, 4.733715057373047, 4.826972007751465, 4.754524230957031, 4.761021614074707, 4.721850395202637, 4.7485527992248535, 4.762107849121094, 4.834003448486328, 4.826010227203369, 4.806638240814209, 4.750273704528809, 4.804813861846924, 4.741723537445068, 4.910881996154785, 4.706399917602539, 4.836953639984131, 4.738336086273193, 4.758205413818359, 4.825708866119385, 4.801435947418213, 4.8761115074157715, 4.714305400848389, 4.935677528381348, 4.721004009246826, 4.83288049697876, 4.921912670135498, 4.888293266296387, 4.752623558044434, 4.797386169433594, 4.753691673278809, 4.8751397132873535, 4.842586994171143, 4.863215923309326, 4.662665843963623, 4.911645889282227, 4.759326934814453, 4.890373229980469, 4.805963039398193, 4.844931602478027, 4.854585647583008, 4.787087440490723, 4.777761936187744, 4.795852184295654, 4.891236305236816, 4.664552211761475, 4.72359037399292, 4.897494316101074, 4.82371187210083, 4.885921478271484, 4.855569362640381, 4.891402721405029, 4.887581825256348, 4.9156036376953125, 4.912714004516602, 4.984847068786621, 4.79600191116333, 4.868266582489014, 4.7859392166137695, 4.76132345199585, 4.845649242401123, 4.9463300704956055, 4.745434761047363, 4.844191074371338, 4.804884910583496, 4.879143714904785, 4.856383323669434, 4.814650058746338, 4.8962016105651855, 4.909089088439941, 4.930022716522217, 4.8285369873046875, 4.733543395996094, 4.78867244720459, 4.879879951477051, 4.846470832824707, 4.8256635665893555, 4.924936771392822, 4.7796173095703125, 4.750665664672852, 4.901312351226807, 4.875109672546387, 4.751408100128174, 4.871664524078369, 4.86297082901001, 4.881565570831299, 4.817345142364502, 4.830617427825928, 4.731964588165283, 4.65443754196167, 5.004392623901367, 4.773487567901611, 4.858396053314209, 4.857815742492676, 4.86646032333374, 4.7556562423706055, 4.838788032531738, 4.87311315536499, 4.888926982879639, 4.834142208099365, 4.798056125640869, 4.822442531585693, 4.8868818283081055, 4.883594036102295, 4.912562370300293, 4.8270583152771, 4.770772457122803, 4.861596584320068, 4.839592933654785, 4.876279830932617, 4.88249397277832, 4.856444835662842, 4.86055850982666, 4.848978519439697, 4.912145614624023, 4.826595783233643, 4.762537956237793, 4.847026824951172, 4.736030101776123, 4.816193580627441, 4.916171073913574, 4.821888446807861, 4.714942455291748, 4.7922563552856445, 4.90358829498291, 4.8240838050842285, 4.8542351722717285, 4.810698986053467, 4.914123058319092, 4.956613540649414, 4.720030307769775, 4.799814224243164, 4.842127799987793, 4.818126201629639, 4.845421314239502, 4.8671040534973145, 4.938202381134033, 4.901981353759766, 4.881035327911377, 4.878206253051758, 4.817067623138428, 4.818682670593262, 4.828665256500244, 4.852987289428711, 4.810901641845703, 4.84903621673584, 4.831801891326904, 4.87125825881958, 4.79993200302124, 4.731997966766357, 4.7385053634643555, 4.8652448654174805, 4.868107795715332, 4.750460624694824, 4.803986549377441, 4.747467041015625, 4.787830352783203, 4.857786655426025, 4.671363353729248, 4.852052688598633, 4.8487091064453125, 4.693595886230469, 4.705691337585449, 4.747490882873535, 4.770328044891357, 4.864826679229736, 4.876755237579346, 4.829020977020264, 4.928863048553467, 4.767594337463379, 4.835102558135986, 4.782027721405029, 4.7875657081604, 4.776266574859619, 4.790836811065674, 4.742147922515869, 4.90365743637085, 4.755409240722656, 4.848273754119873, 4.758874893188477, 4.796352863311768, 4.925868511199951, 4.786463260650635, 4.766545295715332, 4.868382453918457, 4.752586364746094, 4.741992950439453, 4.7506561279296875, 4.867632865905762, 4.792440891265869, 4.839855670928955, 4.9711408615112305, 4.8802809715271, 4.691012382507324, 4.746859073638916, 4.8414106369018555, 4.87611198425293, 4.681796073913574, 4.782177448272705, 4.804525375366211, 4.805183410644531, 4.794999599456787, 4.800467014312744, 4.805129051208496, 4.758359909057617, 4.746248245239258, 4.773757457733154, 4.8594207763671875, 4.845602512359619, 4.77982759475708, 4.8447113037109375, 4.723321914672852, 4.900358200073242, 4.766088962554932, 4.82737922668457, 4.7519402503967285, 4.822145462036133, 4.824987411499023, 4.753425598144531, 4.73422908782959, 4.808566093444824, 4.839122295379639, 4.826008319854736, 4.825377464294434, 4.684747219085693, 4.826940059661865, 4.74062442779541, 4.821803569793701, 4.757188320159912, 4.781225681304932, 4.832304000854492, 4.751348495483398, 4.77564001083374, 4.924625396728516, 4.830671787261963, 4.771043300628662, 4.870584011077881, 4.803794860839844, 4.740513324737549, 4.736172676086426, 4.828243255615234, 4.781787395477295, 4.795602798461914, 4.773228645324707, 4.841553688049316, 4.806216716766357, 4.889655113220215, 4.662258625030518, 4.773787498474121, 4.839893817901611, 4.853984832763672, 4.811526775360107, 4.789446830749512, 4.85184383392334, 4.840548992156982, 4.85059928894043, 4.741846084594727, 4.862005233764648, 4.81890869140625, 4.800565719604492, 4.800572872161865, 4.811330795288086, 4.9125776290893555, 4.899311065673828, 4.775638580322266, 4.710405349731445, 4.748432159423828, 4.93544864654541, 4.861023426055908, 4.718595027923584, 4.801329135894775, 4.865469932556152, 4.842944622039795, 4.713483810424805, 4.807219982147217, 4.773689270019531, 4.825727462768555, 4.81510591506958, 4.960687160491943, 4.903701305389404, 4.848629474639893, 4.816990375518799, 4.888415336608887, 4.764049530029297, 4.9446940422058105, 4.913020133972168, 4.891474723815918, 4.68803071975708, 4.8236589431762695, 4.81992244720459, 4.9307026863098145, 4.759706020355225, 4.921875953674316, 4.85634183883667, 4.7311320304870605, 4.84871244430542, 4.888009071350098, 4.859841823577881, 4.633357048034668, 4.826054096221924, 4.751587867736816, 4.871850490570068, 4.893454074859619, 4.863617897033691, 4.868524551391602, 4.774337291717529, 4.770803451538086, 4.80612325668335, 4.902905464172363, 4.855523586273193, 4.75935173034668, 4.795341491699219, 4.882132530212402, 4.876303672790527, 4.826478958129883, 4.928280353546143, 4.764355182647705, 4.807290077209473, 4.884308815002441, 4.803774833679199, 4.810513019561768, 4.728023052215576, 4.921850204467773, 4.9224677085876465, 4.805739879608154, 4.728636741638184, 4.821305274963379, 4.900711536407471, 4.88390588760376, 4.757929801940918, 4.873119831085205, 4.830153942108154, 4.928500175476074, 4.870057582855225, 4.89252233505249, 4.771366596221924, 4.780323028564453, 4.827484607696533, 4.7861008644104, 4.867420196533203, 4.756629943847656, 4.793567180633545, 4.898709297180176, 4.86448860168457, 4.752852439880371, 4.990368366241455, 4.87169075012207, 4.738615989685059, 4.8653998374938965, 4.944952011108398, 4.863600730895996, 4.838530540466309, 4.910077095031738, 4.678445339202881, 4.844358444213867, 4.73849630355835, 4.832615375518799, 4.758068561553955, 4.825400352478027, 4.864711761474609, 4.796087265014648, 4.886467933654785, 4.810873985290527, 4.784257888793945, 4.744582653045654, 4.800525665283203, 4.815892219543457, 4.736977577209473, 4.886894702911377, 4.736435413360596, 4.816871166229248, 4.8285813331604, 4.7313008308410645, 4.760485649108887, 4.914010047912598, 4.8228983879089355, 4.846202373504639, 4.759392261505127, 4.687159061431885, 4.782242298126221, 4.777229309082031, 4.836838722229004, 4.775763034820557, 4.903476715087891, 4.779079914093018, 4.865459442138672, 4.751250743865967, 4.859694957733154, 4.791357040405273, 4.841097354888916, 4.77797269821167, 4.804595470428467, 4.848756313323975, 4.9249749183654785, 4.8505539894104, 4.92626428604126, 4.89929723739624, 4.816235542297363, 4.826192855834961, 4.83161735534668, 4.863003730773926, 4.854067325592041, 4.823472499847412, 4.861075401306152, 4.8155131340026855, 4.8138628005981445, 4.723974704742432, 4.874903202056885, 4.721106052398682, 4.812886714935303, 4.910632610321045, 4.843811988830566, 4.808434009552002, 4.8690876960754395, 4.865192413330078, 4.84380578994751, 4.820966720581055, 4.74557638168335, 4.750101566314697, 4.853944778442383, 4.8513875007629395, 4.810389995574951, 4.7512078285217285, 4.786469459533691, 4.767729759216309, 4.8638129234313965, 4.846114158630371, 4.767184734344482, 4.814321994781494, 4.784125328063965, 4.817802429199219, 4.75649356842041, 5.012356281280518, 4.920048236846924, 4.822834014892578, 4.766849994659424, 4.850961208343506, 4.669877529144287, 4.788994789123535, 4.78460168838501, 4.730081558227539, 4.745307445526123, 4.794916152954102, 4.839033126831055, 4.813632965087891, 4.809210300445557, 4.787467956542969, 4.825591087341309, 4.865495681762695, 4.754632472991943, 4.778063774108887, 4.807288646697998, 4.773774147033691, 4.5859198570251465, 4.774238586425781, 4.868199825286865, 4.959882736206055, 4.701474666595459, 4.8003411293029785, 4.781289100646973, 4.833988666534424, 4.847079753875732, 4.723559379577637, 4.78497838973999, 4.7860941886901855, 4.760801792144775, 4.8291778564453125, 4.807311058044434, 4.850118637084961, 4.853046894073486, 4.916219711303711, 4.825254440307617, 4.735849380493164, 4.941239356994629, 4.805269241333008, 4.827906131744385, 4.868570327758789, 4.902175426483154, 4.755367755889893, 4.892598628997803, 4.862571716308594, 4.8114237785339355, 4.909365653991699, 4.777781963348389, 4.625261306762695, 4.78904914855957, 4.888308525085449, 4.873528480529785, 4.919342041015625, 4.738706588745117, 4.787466526031494, 4.8031792640686035, 4.910958766937256, 4.851860046386719, 4.792237281799316, 4.872034072875977, 4.839148998260498, 4.836943626403809, 4.696610450744629, 4.822842597961426, 4.887689113616943, 4.8237762451171875, 4.727697849273682, 4.7983574867248535, 4.830580711364746, 4.764801025390625, 4.704514980316162, 4.817266464233398, 4.958461761474609, 4.825216770172119, 4.844812393188477, 4.761081695556641, 4.852016925811768, 4.747012615203857, 4.737245082855225, 4.821605205535889, 4.785433292388916, 4.910451412200928, 4.740899085998535, 4.794012069702148, 4.903879165649414, 4.9331536293029785, 4.781252384185791, 4.776491641998291, 4.837671279907227, 4.726921558380127, 4.80131196975708, 4.880722522735596, 4.857602596282959, 4.822319984436035, 4.913118362426758, 4.794339656829834, 4.892498016357422]}

==> figure/WikiText2/cbow/sgd/loss.json <==
{"train": [8.309712228202322, 6.2887005183466425, 5.791849177437725, 5.704510986338085, 5.658070352619061, 5.627176645841673, 5.603765208789636, 5.583260998090938, 5.568625593309926, 5.5548690006564865, 5.544423201687965, 5.534875295803379, 5.526145862848267, 5.519603505147033, 5.513217217617185, 5.508802914432695, 5.505840779595836, 5.501900269530772, 5.498245932725951, 5.497656349102448], "val": [8.309689744313557, 5.81478377978007, 5.681083472569783, 5.621335744857788, 5.58585295677185, 5.561334276199341, 5.540388107299805, 5.521089172363281, 5.50704927444458, 5.498092699050903, 5.485262823104859, 5.476956764856975, 5.472615321477254, 5.466068840026855, 5.456595325469971, 5.454479821523031, 5.452232106526693, 5.445134449005127, 5.442355012893676, 5.438912582397461], "train_iter": [8.309784889221191, 8.30815315246582, 8.309846878051758, 8.30860710144043, 8.308860778808594, 8.30914306640625, 8.308173179626465, 8.310056686401367, 8.310226440429688, 8.309758186340332, 8.309256553649902, 8.309454917907715, 8.309953689575195, 8.3089017868042, 8.310431480407715, 8.31032657623291, 8.309250831604004, 8.309287071228027, 8.310641288757324, 8.310182571411133, 8.309016227722168, 8.311300277709961, 8.310641288757324, 8.309943199157715, 8.308964729309082, 8.30961799621582, 8.309647560119629, 8.30877685546875, 8.309536933898926, 8.30970287322998, 8.307920455932617, 8.309438705444336, 8.310212135314941, 8.310306549072266, 8.30983829498291, 8.310096740722656, 8.309943199157715, 8.310633659362793, 8.309757232666016, 8.310542106628418, 8.309324264526367, 8.308656692504883, 8.312826156616211, 8.310296058654785, 8.310791969299316, 8.309844017028809, 8.308517456054688, 8.309539794921875, 8.310032844543457, 8.309113502502441, 8.309919357299805, 8.309274673461914, 8.309276580810547, 8.308937072753906, 8.311185836791992, 8.309195518493652, 8.309857368469238, 8.309806823730469, 8.309372901916504, 8.309917449951172, 8.310491561889648, 8.311553001403809, 8.309266090393066, 8.30901050567627, 8.309328079223633, 8.310394287109375, 8.309942245483398, 8.309971809387207, 8.30837631225586, 8.309162139892578, 8.310954093933105, 8.309357643127441, 8.310826301574707, 8.309237480163574, 8.308960914611816, 8.308976173400879, 8.30996322631836, 8.310295104980469, 8.310111045837402, 8.308754920959473, 8.310379981994629, 8.308576583862305, 8.310132026672363, 8.309189796447754, 8.309065818786621, 8.308561325073242, 8.309632301330566, 8.312028884887695, 8.308524131774902, 8.310210227966309, 8.31153678894043, 8.309698104858398, 8.309388160705566, 8.308721542358398, 8.309236526489258, 8.310287475585938, 8.308772087097168, 8.309048652648926, 8.308732032775879, 8.31011962890625, 8.309818267822266, 8.310284614562988, 8.309225082397461, 8.310946464538574, 8.309797286987305, 8.308748245239258, 8.308892250061035, 8.309673309326172, 8.309942245483398, 8.30846118927002, 8.309186935424805, 8.309885025024414, 8.310171127319336, 8.308670997619629, 8.310083389282227, 8.30903434753418, 8.309061050415039, 8.309467315673828, 8.310371398925781, 8.309001922607422, 8.310325622558594, 8.309001922607422, 8.309452056884766, 8.309732437133789, 8.309253692626953, 8.310023307800293, 8.309661865234375, 8.309974670410156, 8.309331893920898, 8.310568809509277, 8.309659004211426, 8.310803413391113, 8.310197830200195, 8.309926986694336, 8.31032943725586, 8.310035705566406, 8.310090065002441, 8.309630393981934, 8.310246467590332, 8.309245109558105, 8.308128356933594, 8.309163093566895, 8.309683799743652, 8.309981346130371, 8.3092041015625, 8.310020446777344, 8.309823036193848, 8.309232711791992, 8.309276580810547, 8.310014724731445, 8.308387756347656, 8.309853553771973, 8.309178352355957, 8.309521675109863, 8.30870246887207, 8.31020736694336, 8.310099601745605, 8.309160232543945, 8.308584213256836, 8.310980796813965, 8.309118270874023, 8.310331344604492, 8.310996055603027, 8.309745788574219, 8.311114311218262, 8.311530113220215, 8.311484336853027, 8.309038162231445, 8.310559272766113, 8.310541152954102, 8.308574676513672, 8.30988597869873, 8.309815406799316, 8.3095703125, 8.309179306030273, 8.310144424438477, 8.308771133422852, 8.309782028198242, 8.30903148651123, 8.309328079223633, 8.309347152709961, 8.309223175048828, 8.309995651245117, 8.310256004333496, 8.310635566711426, 8.309369087219238, 8.30988597869873, 8.309250831604004, 8.309416770935059, 8.310100555419922, 8.30882740020752, 8.31050968170166, 8.309469223022461, 8.310637474060059, 8.308987617492676, 8.310159683227539, 8.308688163757324, 8.309488296508789, 8.310394287109375, 8.311710357666016, 8.308846473693848, 8.310295104980469, 8.309783935546875, 8.310663223266602, 8.310219764709473, 8.310836791992188, 8.30887222290039, 8.309423446655273, 8.309439659118652, 8.309161186218262, 8.309439659118652, 8.310521125793457, 8.310724258422852, 8.309222221374512, 8.310145378112793, 8.30992317199707, 8.309918403625488, 8.309866905212402, 8.310799598693848, 8.311302185058594, 8.30912971496582, 8.310436248779297, 8.308954238891602, 8.30952262878418, 8.309504508972168, 8.309958457946777, 8.309736251831055, 8.310650825500488, 8.309608459472656, 8.308451652526855, 8.309191703796387, 8.308329582214355, 8.310465812683105, 8.309486389160156, 8.309377670288086, 8.310579299926758, 8.310224533081055, 8.309920310974121, 8.311224937438965, 8.308247566223145, 8.310235023498535, 8.310870170593262, 8.307397842407227, 8.31137752532959, 8.310839653015137, 8.30927562713623, 8.308616638183594, 8.309042930603027, 8.309988021850586, 8.309983253479004, 8.310147285461426, 8.308363914489746, 8.310798645019531, 8.310606956481934, 8.309049606323242, 8.309280395507812, 8.309579849243164, 8.309335708618164, 8.310232162475586, 8.310359001159668, 8.30915641784668, 8.310173034667969, 8.308756828308105, 8.30956745147705, 8.310196876525879, 8.309832572937012, 8.309743881225586, 8.309795379638672, 8.31020736694336, 8.310365676879883, 8.308043479919434, 8.30963134765625, 8.310860633850098, 8.309098243713379, 8.309005737304688, 8.309176445007324, 8.309322357177734, 8.309625625610352, 8.309432983398438, 8.30884838104248, 8.309661865234375, 8.309146881103516, 8.30948543548584, 8.309133529663086, 8.31053638458252, 8.31040096282959, 8.309386253356934, 8.30954360961914, 8.30880355834961, 8.30984115600586, 8.308841705322266, 8.309727668762207, 8.309155464172363, 8.308712005615234, 8.310165405273438, 8.309676170349121, 8.310409545898438, 8.308745384216309, 8.310127258300781, 8.310857772827148, 8.309969902038574, 8.310033798217773, 8.30968189239502, 8.308908462524414, 8.310643196105957, 8.310663223266602, 8.310219764709473, 8.309160232543945, 8.309358596801758, 8.309676170349121, 8.30931568145752, 8.309773445129395, 8.309621810913086, 8.310166358947754, 8.310091018676758, 8.309730529785156, 8.30978012084961, 8.309767723083496, 8.309096336364746, 8.310367584228516, 8.309561729431152, 8.308311462402344, 8.3092679977417, 8.309321403503418, 8.309170722961426, 8.311113357543945, 8.310338020324707, 8.30786418914795, 8.310250282287598, 8.310040473937988, 8.310392379760742, 8.308572769165039, 8.311386108398438, 8.310760498046875, 8.309347152709961, 8.309897422790527, 8.310218811035156, 8.308899879455566, 8.310494422912598, 8.310035705566406, 8.309366226196289, 8.30931282043457, 8.310869216918945, 8.310260772705078, 8.309563636779785, 8.31052017211914, 8.308572769165039, 8.30930233001709, 8.310277938842773, 8.309029579162598, 8.309582710266113, 8.308626174926758, 8.308911323547363, 8.31005573272705, 8.310672760009766, 8.3091459274292, 8.309530258178711, 8.310236930847168, 8.310089111328125, 8.308676719665527, 8.309962272644043, 8.309664726257324, 8.31005573272705, 8.310944557189941, 8.309236526489258, 8.307435989379883, 8.308732986450195, 8.30993366241455, 8.309896469116211, 8.311259269714355, 8.310531616210938, 8.308629989624023, 8.30984115600586, 8.309940338134766, 8.308485984802246, 8.31217098236084, 8.309704780578613, 8.310129165649414, 8.310400009155273, 8.30718994140625, 8.310723304748535, 8.308126449584961, 8.31102180480957, 8.310073852539062, 8.273458480834961, 8.2296724319458, 8.19872760772705, 8.162631034851074, 8.117252349853516, 8.093879699707031, 8.035024642944336, 8.00633716583252, 7.939087390899658, 7.886505603790283, 7.891108989715576, 7.857321739196777, 7.824860095977783, 7.773863792419434, 7.710514068603516, 7.680727481842041, 7.642124652862549, 7.634466171264648, 7.596993446350098, 7.601474285125732, 7.472691059112549, 7.460434436798096, 7.403601169586182, 7.292999744415283, 7.399838447570801, 7.3810954093933105, 7.313714981079102, 7.2669148445129395, 7.28629207611084, 7.165329933166504, 7.170326232910156, 7.111203670501709, 7.109653949737549, 7.1070756912231445, 6.989049911499023, 6.982121467590332, 6.97362756729126, 6.913035869598389, 6.95306396484375, 7.023596286773682, 7.010818958282471, 6.9143900871276855, 6.861843585968018, 7.004799842834473, 6.83607816696167, 6.976292133331299, 6.80643367767334, 6.800478458404541, 6.833571910858154, 6.889655113220215, 6.750319480895996, 6.797897815704346, 6.835334300994873, 6.692310333251953, 6.807549953460693, 6.714883804321289, 6.643563270568848, 6.7956061363220215, 6.671031951904297, 6.615109443664551, 6.795843601226807, 6.855031490325928, 6.706874847412109, 6.708296775817871, 6.579929828643799, 6.446219444274902, 6.6846394538879395, 6.537810325622559, 6.680152416229248, 6.529584884643555, 6.585597515106201, 6.668671131134033, 6.5280280113220215, 6.595417499542236, 6.589613437652588, 6.540341854095459, 6.5828680992126465, 6.544865131378174, 6.534302711486816, 6.563551425933838, 6.463490962982178, 6.542550086975098, 6.454996585845947, 6.442155838012695, 6.600795745849609, 6.547034740447998, 6.475987434387207, 6.524501800537109, 6.377511978149414, 6.535959720611572, 6.536503791809082, 6.406256675720215, 6.508825778961182, 6.393346309661865, 6.363223075866699, 6.4718732833862305, 6.355913162231445, 6.264310836791992, 6.4358391761779785, 6.375943183898926, 6.298519134521484, 6.35778284072876, 6.370139122009277, 6.370723724365234, 6.423245906829834, 6.29445743560791, 6.349652290344238, 6.305032253265381, 6.3272705078125, 6.222692012786865, 6.376145839691162, 6.26435661315918, 6.284811973571777, 6.2029314041137695, 6.206020355224609, 6.106319904327393, 6.304778575897217, 6.121981620788574, 6.301531791687012, 6.158735752105713, 6.287780284881592, 6.255570411682129, 6.20667028427124, 6.203712463378906, 6.125011920928955, 6.324169158935547, 6.34027624130249, 6.110505104064941, 6.168742656707764, 6.2947916984558105, 6.2882080078125, 6.263383388519287, 6.076236724853516, 6.337897777557373, 6.076350688934326, 6.358015537261963, 6.141082763671875, 6.310585975646973, 6.189764976501465, 6.179223537445068, 6.273777961730957, 6.201243877410889, 6.210370063781738, 6.200374603271484, 6.174375534057617, 6.09069299697876, 6.080532550811768, 6.217172145843506, 6.103758811950684, 6.3555908203125, 6.22818660736084, 6.315883636474609, 6.135745525360107, 6.275259494781494, 6.12600040435791, 6.276505947113037, 6.183537006378174, 6.108428955078125, 6.063504219055176, 6.222029685974121, 6.006138801574707, 6.0812201499938965, 6.121230125427246, 6.18196964263916, 6.153011798858643, 6.229418754577637, 6.0922698974609375, 6.316647529602051, 6.119215488433838, 5.968297958374023, 6.152143478393555, 6.076470851898193, 6.1623125076293945, 6.108241081237793, 6.062751293182373, 6.094837665557861, 6.1010637283325195, 6.187903881072998, 6.189980983734131, 6.059666156768799, 6.030094623565674, 6.053128242492676, 6.098116874694824, 6.163438320159912, 6.0948076248168945, 6.061955451965332, 6.059078693389893, 6.112489700317383, 6.060857772827148, 6.151378154754639, 5.945679664611816, 6.24281120300293, 6.04422664642334, 6.021359443664551, 6.056880474090576, 6.051914691925049, 6.146234512329102, 6.158247947692871, 5.970396518707275, 6.204374313354492, 6.096458435058594, 6.059630393981934, 6.102025508880615, 6.039786338806152, 5.979437828063965, 6.062641620635986, 5.964168548583984, 6.129199981689453, 6.053905010223389, 6.064295291900635, 6.009215831756592, 6.028454303741455, 5.962118148803711, 6.171342372894287, 6.086312770843506, 6.024505138397217, 6.041109085083008, 5.86974573135376, 6.076433181762695, 6.00116491317749, 6.022961139678955, 5.9536638259887695, 6.0000529289245605, 6.1081695556640625, 5.963282585144043, 5.95271110534668, 6.070305824279785, 6.00779914855957, 5.924655437469482, 6.096482276916504, 6.0317769050598145, 5.9943366050720215, 5.982965469360352, 5.887152194976807, 5.996541976928711, 6.056212425231934, 5.9042649269104, 5.944032192230225, 6.106874942779541, 5.964721202850342, 6.057021617889404, 6.081223011016846, 6.0416059494018555, 5.915530204772949, 6.008047103881836, 6.111669063568115, 6.020723342895508, 5.917531967163086, 5.960037708282471, 5.893543243408203, 5.9995903968811035, 5.992518901824951, 5.9496235847473145, 5.97725772857666, 5.8871169090271, 5.851605415344238, 5.804053783416748, 6.005881309509277, 5.895003795623779, 5.960444927215576, 5.861551761627197, 5.970062255859375, 5.998348712921143, 5.9990644454956055, 5.952836036682129, 6.0497050285339355, 6.02622127532959, 5.924963474273682, 5.887961387634277, 5.928081512451172, 5.936745643615723, 5.833549976348877, 6.0203657150268555, 5.951592922210693, 6.004252910614014, 5.93999719619751, 5.986733436584473, 5.91288948059082, 5.9814934730529785, 6.05206298828125, 5.946247577667236, 5.953206539154053, 5.888359546661377, 5.902609348297119, 5.912525177001953, 5.944067001342773, 5.991148471832275, 6.13365364074707, 5.955018520355225, 5.971031188964844, 5.918259620666504, 5.858426094055176, 5.799417495727539, 5.848925590515137, 5.955562591552734, 5.975711822509766, 6.011082172393799, 5.8301310539245605, 5.979118347167969, 5.965397357940674, 5.998782634735107, 5.907195091247559, 5.935867786407471, 5.984275817871094, 5.99169397354126, 6.004378795623779, 5.814356327056885, 6.01980447769165, 5.985871315002441, 5.935718536376953, 5.939497470855713, 5.866036891937256, 5.981368541717529, 5.975316047668457, 5.9429426193237305, 6.037694454193115, 6.015295505523682, 6.0661821365356445, 5.91831636428833, 5.907280445098877, 5.880733013153076, 5.8622636795043945, 5.894122123718262, 5.937411308288574, 5.877450466156006, 5.954220294952393, 5.849493980407715, 5.84634256362915, 5.887331008911133, 5.885106563568115, 5.963630676269531, 5.9147186279296875, 5.987271785736084, 5.948476314544678, 5.9699482917785645, 5.998243808746338, 5.857889652252197, 6.024945259094238, 5.806021213531494, 5.963252544403076, 5.933044910430908, 5.93223762512207, 6.005410671234131, 5.968564510345459, 5.796026229858398, 5.9250054359436035, 5.938169002532959, 5.928277492523193, 5.84763765335083, 5.851588249206543, 5.913563251495361, 5.861814498901367, 5.871738910675049, 5.889294624328613, 5.957892417907715, 5.835057735443115, 5.871419429779053, 6.007543563842773, 5.8674798011779785, 5.843472957611084, 5.941572189331055, 5.84035587310791, 5.703624725341797, 5.807103633880615, 5.845982074737549, 5.870055198669434, 5.86013126373291, 5.953024387359619, 5.756290912628174, 5.866408348083496, 5.953647136688232, 5.851834297180176, 5.834064483642578, 5.854705333709717, 5.859950542449951, 5.881509304046631, 5.857028484344482, 5.946256637573242, 5.847440719604492, 5.798513412475586, 5.8507490158081055, 5.8759989738464355, 5.995948314666748, 5.900928497314453, 5.973172664642334, 5.922852516174316, 5.8876566886901855, 5.840041637420654, 5.793525695800781, 5.865925312042236, 6.012031078338623, 5.823482990264893, 5.930434226989746, 5.877579689025879, 5.781060695648193, 5.867537975311279, 5.811779022216797, 5.820559978485107, 5.910642147064209, 5.857847213745117, 5.8952107429504395, 5.89157772064209, 5.905514240264893, 5.873315811157227, 5.971312999725342, 5.778476715087891, 5.793397903442383, 5.832014083862305, 5.840333461761475, 5.8796844482421875, 5.738777160644531, 5.766939640045166, 5.841742038726807, 5.953715801239014, 5.876254081726074, 5.823256015777588, 5.689030170440674, 5.82495641708374, 5.666543006896973, 5.779998302459717, 5.813571453094482, 5.83831787109375, 5.9837422370910645, 5.928218364715576, 5.87928581237793, 5.87263298034668, 5.671113014221191, 5.77951192855835, 5.733144760131836, 5.741153240203857, 5.8186235427856445, 5.839818954467773, 5.797020435333252, 5.757378101348877, 5.812108516693115, 5.8853631019592285, 5.9765543937683105, 5.880338668823242, 5.833808898925781, 5.717057704925537, 5.836575031280518, 5.765571117401123, 5.9565911293029785, 5.9221930503845215, 5.876579284667969, 5.722039699554443, 5.8470139503479, 5.801290512084961, 5.7837018966674805, 5.861025333404541, 5.909090995788574, 5.768974304199219, 5.933457374572754, 5.764729976654053, 5.854022026062012, 5.918681621551514, 5.969940662384033, 5.9425249099731445, 5.687611103057861, 5.821481227874756, 5.859610080718994, 5.770483016967773, 5.930295944213867, 5.72602653503418, 5.7621750831604, 5.767851829528809, 5.675198078155518, 5.9720940589904785, 5.777498245239258, 5.787177085876465, 5.887454509735107, 5.721311092376709, 5.906940937042236, 5.773702144622803, 5.7060017585754395, 5.8044610023498535, 5.6999688148498535, 5.8836798667907715, 5.922098159790039, 5.684285640716553, 5.843893051147461, 5.927460670471191, 5.735738277435303, 5.882487773895264, 5.751827716827393, 5.798032283782959, 5.900153636932373, 5.940512657165527, 5.924900531768799, 5.8547773361206055, 5.9303741455078125, 5.7663397789001465, 5.8274827003479, 5.920549392700195, 5.7831034660339355, 5.737407684326172, 5.791329383850098, 5.882457256317139, 5.963011264801025, 5.757630348205566, 5.834299087524414, 5.744007110595703, 5.831658363342285, 5.834301948547363, 5.850234031677246, 5.845131874084473, 5.779953479766846, 5.837113380432129, 5.823005676269531, 5.879205703735352, 5.783426761627197, 5.887336730957031, 5.905086994171143, 5.7246832847595215, 5.816645622253418, 5.841037273406982, 5.8246331214904785, 5.767574310302734, 5.750927925109863, 5.832761287689209, 5.78212308883667, 5.737735748291016, 5.687885761260986, 5.695888519287109, 5.664027690887451, 5.828071594238281, 5.738824844360352, 5.752018451690674, 5.760511875152588, 5.756886959075928, 5.737478733062744, 5.7787933349609375, 5.726311683654785, 5.830561637878418, 5.952958106994629, 5.872798919677734, 5.76893949508667, 5.955934047698975, 5.72932243347168, 5.841598987579346, 5.912568092346191, 5.776793003082275, 5.813655853271484, 5.7721943855285645, 5.649595737457275, 5.749154090881348, 5.799623966217041, 5.750357151031494, 5.729804039001465, 5.7052435874938965, 5.780296325683594, 5.779552459716797, 5.85830545425415, 5.795980453491211, 5.846045017242432, 5.876885414123535, 5.8064494132995605, 5.6444993019104, 5.844719886779785, 5.840083122253418, 5.791955471038818, 5.783148765563965, 5.762698173522949, 5.815382480621338, 5.755829334259033, 5.726713180541992, 5.837714672088623, 5.751394271850586, 5.760972499847412, 5.855802536010742, 5.730923652648926, 5.886316776275635, 5.708369731903076, 5.731616497039795, 5.742557048797607, 5.734714984893799, 5.692307949066162, 5.829326152801514, 5.792079448699951, 5.857684135437012, 5.7531585693359375, 5.791015625, 5.800427436828613, 5.765531539916992, 5.6953606605529785, 5.7939229011535645, 5.895423412322998, 5.7812604904174805, 5.749778747558594, 5.938839435577393, 5.792238712310791, 5.805328369140625, 5.920608043670654, 5.8340983390808105, 5.771486759185791, 5.678104400634766, 5.867255687713623, 5.7587432861328125, 5.670083999633789, 5.802412986755371, 5.609013080596924, 5.761123180389404, 5.833319187164307, 5.794661045074463, 5.861982345581055, 5.6859917640686035, 5.723707675933838, 5.912741661071777, 5.872213840484619, 5.68678617477417, 5.81219482421875, 5.7743425369262695, 5.718691349029541, 5.780822277069092, 5.782976150512695, 5.702709197998047, 5.830144882202148, 5.828002452850342, 5.807331085205078, 5.780770301818848, 5.814330101013184, 5.745212554931641, 5.674840927124023, 5.750319004058838, 5.797811985015869, 5.735916614532471, 5.818832874298096, 5.807792663574219, 5.8871307373046875, 5.762907981872559, 5.75196647644043, 5.74973726272583, 5.838337421417236, 5.885955810546875, 5.760626316070557, 5.81380033493042, 5.605751991271973, 5.697628974914551, 5.772509574890137, 5.818233489990234, 5.780797481536865, 5.795982360839844, 5.732044219970703, 5.719597339630127, 5.7593994140625, 5.653262615203857, 5.755908489227295, 5.775699138641357, 5.797117710113525, 5.731090545654297, 5.77964448928833, 5.632525444030762, 5.777523994445801, 5.793346405029297, 5.798660755157471, 5.7234063148498535, 5.833979606628418, 5.800989627838135, 5.786910533905029, 5.715571880340576, 5.875494003295898, 5.775503158569336, 5.849547863006592, 5.739345073699951, 5.795764446258545, 5.744182109832764, 5.851214408874512, 5.80588960647583, 5.767589569091797, 5.8343095779418945, 5.763428211212158, 5.771421432495117, 5.773556709289551, 5.842465400695801, 5.663241386413574, 5.659748554229736, 5.575131893157959, 5.731487274169922, 5.7564921379089355, 5.755672931671143, 5.7850871086120605, 5.6740946769714355, 5.722351551055908, 5.80980920791626, 5.816030502319336, 5.798687934875488, 5.747071743011475, 5.806447982788086, 5.803912162780762, 5.799962043762207, 5.737160682678223, 5.700812339782715, 5.6717000007629395, 5.882916450500488, 5.675682067871094, 5.687101364135742, 5.794450759887695, 5.940964698791504, 5.7709455490112305, 5.756707191467285, 5.818206310272217, 5.710382461547852, 5.738766670227051, 5.658962249755859, 5.719558238983154, 5.752295970916748, 5.799180507659912, 5.651834964752197, 5.74925422668457, 5.8632941246032715, 5.73106575012207, 5.867876052856445, 5.807397842407227, 5.83185338973999, 5.736924171447754, 5.712604522705078, 5.789495944976807, 5.751229763031006, 5.8204803466796875, 5.810503005981445, 5.726579189300537, 5.572431564331055, 5.7162299156188965, 5.782081604003906, 5.828191757202148, 5.7257080078125, 5.693178653717041, 5.73438835144043, 5.835575580596924, 5.793009281158447, 5.73567533493042, 5.729339599609375, 5.804661750793457, 5.816401958465576, 5.726529121398926, 5.7556657791137695, 5.619583606719971, 5.747854709625244, 5.705822944641113, 5.8222575187683105, 5.7387309074401855, 5.759413719177246, 5.810068607330322, 5.622219085693359, 5.6873979568481445, 5.858885765075684, 5.638738632202148, 5.791298866271973, 5.759490013122559, 5.804550647735596, 5.650238990783691, 5.713813781738281, 5.792701721191406, 5.5844855308532715, 5.726266860961914, 5.731368541717529, 5.641895294189453, 5.7235918045043945, 5.846828460693359, 5.619056224822998, 5.731531143188477, 5.642275810241699, 5.766121864318848, 5.654805660247803, 5.813328742980957, 5.763805389404297, 5.624694347381592, 5.667158126831055, 5.751471519470215, 5.790518760681152, 5.754148483276367, 5.644148349761963, 5.68887996673584, 5.768686294555664, 5.678183078765869, 5.788010120391846, 5.655574798583984, 5.873162746429443, 5.684089660644531, 5.718519687652588, 5.890931129455566, 5.66595458984375, 5.766960620880127, 5.707047939300537, 5.700645923614502, 5.750760555267334, 5.793610572814941, 5.626935005187988, 5.800610065460205, 5.700590133666992, 5.6501359939575195, 5.742799758911133, 5.813876628875732, 5.807541370391846, 5.764283180236816, 5.793232440948486, 5.787354469299316, 5.836806297302246, 5.72084903717041, 5.718193531036377, 5.681039810180664, 5.774717330932617, 5.747502326965332, 5.7319488525390625, 5.749640464782715, 5.652097702026367, 5.7761969566345215, 5.693290710449219, 5.714537620544434, 5.726390361785889, 5.6731061935424805, 5.86692476272583, 5.8404645919799805, 5.745012283325195, 5.761015892028809, 5.605151176452637, 5.542766571044922, 5.663987159729004, 5.649328231811523, 5.8935770988464355, 5.7649149894714355, 5.847188949584961, 5.6092658042907715, 5.596853733062744, 5.729267120361328, 5.742900848388672, 5.696911334991455, 5.744115352630615, 5.779096603393555, 5.702742099761963, 5.7422099113464355, 5.796940326690674, 5.6377973556518555, 5.848533630371094, 5.775717258453369, 5.5907301902771, 5.659122943878174, 5.8249053955078125, 5.636822700500488, 5.722019672393799, 5.702346324920654, 5.778277397155762, 5.720233917236328, 5.641284465789795, 5.769176006317139, 5.624053955078125, 5.734928131103516, 5.771927356719971, 5.7554216384887695, 5.711909294128418, 5.702652931213379, 5.752011299133301, 5.682311058044434, 5.77108097076416, 5.6138153076171875, 5.791717052459717, 5.611644744873047, 5.761783599853516, 5.73848819732666, 5.767338752746582, 5.704953670501709, 5.705613136291504, 5.904966831207275, 5.75989294052124, 5.798438549041748, 5.696005344390869, 5.703886032104492, 5.715130805969238, 5.66372013092041, 5.646788597106934, 5.740917205810547, 5.573009490966797, 5.563784599304199, 5.718428134918213, 5.807699680328369, 5.836806297302246, 5.7746663093566895, 5.756828784942627, 5.676762104034424, 5.7472243309021, 5.801111698150635, 5.697709560394287, 5.690788745880127, 5.720850467681885, 5.602307319641113, 5.553774833679199, 5.7259135246276855, 5.662439346313477, 5.633183479309082, 5.802708148956299, 5.890647888183594, 5.7139668464660645, 5.7856268882751465, 5.8056321144104, 5.7075300216674805, 5.859511375427246, 5.710710048675537, 5.707861423492432, 5.730343818664551, 5.741690635681152, 5.713330268859863, 5.800933361053467, 5.847490310668945, 5.74645471572876, 5.660966873168945, 5.838107109069824, 5.716752529144287, 5.672410011291504, 5.7240376472473145, 5.72044038772583, 5.725623607635498, 5.59201717376709, 5.667481422424316, 5.785003662109375, 5.6716413497924805, 5.6665215492248535, 5.7221245765686035, 5.59522819519043, 5.654048919677734, 5.618328094482422, 5.742755889892578, 5.825953960418701, 5.704538345336914, 5.797723293304443, 5.767216205596924, 5.623802661895752, 5.780728816986084, 5.683357238769531, 5.687653064727783, 5.741113185882568, 5.638733386993408, 5.74186897277832, 5.735354900360107, 5.698528289794922, 5.724664688110352, 5.744755744934082, 5.687308311462402, 5.613624095916748, 5.79264497756958, 5.725815773010254, 5.810422897338867, 5.8701372146606445, 5.644533157348633, 5.718891620635986, 5.697509765625, 5.725677967071533, 5.724255084991455, 5.655240535736084, 5.721217155456543, 5.776812553405762, 5.568020820617676, 5.808963775634766, 5.697667598724365, 5.773169994354248, 5.639873504638672, 5.720740795135498, 5.719076156616211, 5.655356407165527, 5.726783275604248, 5.679266929626465, 5.702088356018066, 5.597517967224121, 5.611654758453369, 5.673676490783691, 5.629818916320801, 5.662358283996582, 5.5991716384887695, 5.529095649719238, 5.701472759246826, 5.721459865570068, 5.731206893920898, 5.724233150482178, 5.722116947174072, 5.72576904296875, 5.672883033752441, 5.639742374420166, 5.721390247344971, 5.626389980316162, 5.654297828674316, 5.444282054901123, 5.64591121673584, 5.770238399505615, 5.774138450622559, 5.598069190979004, 5.769174098968506, 5.752007961273193, 5.714202880859375, 5.62253999710083, 5.634673595428467, 5.599573135375977, 5.82938289642334, 5.823424339294434, 5.664773941040039, 5.668255805969238, 5.741428852081299, 5.753783702850342, 5.636302947998047, 5.802514553070068, 5.759561538696289, 5.704174518585205, 5.704665184020996, 5.644206523895264, 5.557316303253174, 5.667716026306152, 5.581181049346924, 5.729294776916504, 5.7343878746032715, 5.682064533233643, 5.79796028137207, 5.685303211212158, 5.7436652183532715, 5.7415032386779785, 5.770775318145752, 5.489298343658447, 5.709563732147217, 5.663967132568359, 5.795956134796143, 5.721532821655273, 5.6228814125061035, 5.809057235717773, 5.679468154907227, 5.668491363525391, 5.737154960632324, 5.762723922729492, 5.634035587310791, 5.687762260437012, 5.552245616912842, 5.813602924346924, 5.6696648597717285, 5.729712009429932, 5.597036838531494, 5.659099578857422, 5.671111106872559, 5.6403584480285645, 5.70458459854126, 5.71987771987915, 5.72251033782959, 5.6444878578186035, 5.664148807525635, 5.810541152954102, 5.681788921356201, 5.787004470825195, 5.6995649337768555, 5.641433238983154, 5.76340389251709, 5.759757041931152, 5.670259475708008, 5.68002462387085, 5.7051568031311035, 5.671590805053711, 5.64043664932251, 5.66181755065918, 5.644120216369629, 5.58740758895874, 5.6944098472595215, 5.595743179321289, 5.771814346313477, 5.694868087768555, 5.6867356300354, 5.7271647453308105, 5.661166667938232, 5.511319160461426, 5.689113616943359, 5.664154052734375, 5.66157865524292, 5.795338153839111, 5.787879467010498, 5.664646148681641, 5.567996025085449, 5.7003583908081055, 5.659110069274902, 5.613622188568115, 5.7022247314453125, 5.567797660827637, 5.588215351104736, 5.743858337402344, 5.725314140319824, 5.669744968414307, 5.744398593902588, 5.732921123504639, 5.787408351898193, 5.730389595031738, 5.770468235015869, 5.770880699157715, 5.611843585968018, 5.604701519012451, 5.779410362243652, 5.666429042816162, 5.701411247253418, 5.655954360961914, 5.669012069702148, 5.531438827514648, 5.764349937438965, 5.723578453063965, 5.6005635261535645, 5.835628509521484, 5.732429027557373, 5.609601974487305, 5.485265731811523, 5.673438549041748, 5.68778133392334, 5.653128623962402, 5.643185615539551, 5.6201019287109375, 5.634000778198242, 5.666768550872803, 5.639994144439697, 5.629849433898926, 5.727638244628906, 5.550787448883057, 5.743084907531738, 5.738921642303467, 5.7737932205200195, 5.651363849639893, 5.6165452003479, 5.783318996429443, 5.8334503173828125, 5.623426914215088, 5.582860946655273, 5.648338794708252, 5.632846832275391, 5.599910259246826, 5.690249443054199, 5.632619857788086, 5.631394863128662, 5.713999271392822, 5.63166618347168, 5.858673095703125, 5.63670539855957, 5.7725019454956055, 5.747319221496582, 5.75323486328125, 5.803792953491211, 5.6844282150268555, 5.554345607757568, 5.665268898010254, 5.7148566246032715, 5.618196487426758, 5.667522430419922, 5.578672885894775, 5.749264717102051, 5.730759620666504, 5.7874040603637695, 5.715239524841309, 5.788907527923584, 5.557106018066406, 5.713587284088135, 5.653899669647217, 5.646733283996582, 5.7648844718933105, 5.641948223114014, 5.725158214569092, 5.6163835525512695, 5.610603332519531, 5.815550327301025, 5.657437324523926, 5.753398418426514, 5.665719985961914, 5.559623718261719, 5.7053303718566895, 5.786223411560059, 5.707656383514404, 5.658588409423828, 5.74444580078125, 5.717988967895508, 5.697756767272949, 5.744653701782227, 5.668962001800537, 5.698338508605957, 5.736474514007568, 5.713862895965576, 5.798745155334473, 5.753243446350098, 5.660845756530762, 5.753060340881348, 5.64264440536499, 5.630023002624512, 5.669232368469238, 5.6297736167907715, 5.580981254577637, 5.534792423248291, 5.784758567810059, 5.588952541351318, 5.591228008270264, 5.751218318939209, 5.724515914916992, 5.7168049812316895, 5.559158802032471, 5.699428558349609, 5.542397975921631, 5.642965316772461, 5.739522933959961, 5.674688816070557, 5.755167484283447, 5.419212341308594, 5.6978654861450195, 5.697848320007324, 5.720094680786133, 5.553004741668701, 5.632528781890869, 5.678828716278076, 5.707442283630371, 5.79910945892334, 5.565947532653809, 5.656482696533203, 5.6053996086120605, 5.815354347229004, 5.649121284484863, 5.542973041534424, 5.69345235824585, 5.636292457580566, 5.797883987426758, 5.595022201538086, 5.6972856521606445, 5.618316650390625, 5.661043643951416, 5.807369709014893, 5.695262908935547, 5.68206262588501, 5.563292503356934, 5.748433589935303, 5.604520797729492, 5.724057674407959, 5.640416622161865, 5.68577241897583, 5.683773517608643, 5.679823875427246, 5.698801040649414, 5.614034175872803, 5.677299976348877, 5.530790328979492, 5.63010311126709, 5.7875447273254395, 5.622810363769531, 5.6874542236328125, 5.763651371002197, 5.65317440032959, 5.719849586486816, 5.712198257446289, 5.627862453460693, 5.676383018493652, 5.593710422515869, 5.669692039489746, 5.68998908996582, 5.578540802001953, 5.689477920532227, 5.6172566413879395, 5.612969398498535, 5.742539405822754, 5.769503116607666, 5.609395980834961, 5.641600608825684, 5.651424884796143, 5.519354343414307, 5.648129463195801, 5.649022579193115, 5.623441696166992, 5.601669788360596, 5.644903659820557, 5.639512062072754, 5.713765621185303, 5.721803665161133, 5.724261283874512, 5.579052925109863, 5.684215545654297, 5.639804363250732, 5.57150411605835, 5.702908515930176, 5.7611565589904785, 5.656195640563965, 5.53701114654541, 5.650245189666748, 5.788846969604492, 5.649233341217041, 5.594718933105469, 5.598984718322754, 5.83803129196167, 5.650775909423828, 5.605637550354004, 5.52640962600708, 5.709641456604004, 5.6154022216796875, 5.7434000968933105, 5.684565544128418, 5.608834266662598, 5.703938007354736, 5.731349468231201, 5.607780456542969, 5.834103107452393, 5.71045446395874, 5.629733562469482, 5.706524848937988, 5.701098442077637, 5.57953405380249, 5.720362663269043, 5.757482051849365, 5.585210800170898, 5.74876594543457, 5.541525363922119, 5.789952278137207, 5.7590179443359375, 5.632883071899414, 5.555713176727295, 5.528235912322998, 5.725156307220459, 5.606379985809326, 5.60752534866333, 5.615523338317871, 5.512845993041992, 5.676388263702393, 5.572303295135498, 5.732487201690674, 5.76653528213501, 5.556944370269775, 5.707136154174805, 5.758162021636963, 5.664907455444336, 5.66805362701416, 5.653202533721924, 5.698543071746826, 5.6699347496032715, 5.774999618530273, 5.830970287322998, 5.690958023071289, 5.598272800445557, 5.591099262237549, 5.690322399139404, 5.650603771209717, 5.672107696533203, 5.545905113220215, 5.58829402923584, 5.728106498718262, 5.696318626403809, 5.699380397796631, 5.648148536682129, 5.73766565322876, 5.67534875869751, 5.69548225402832, 5.596395492553711, 5.615752220153809, 5.612391471862793, 5.649188041687012, 5.617053985595703, 5.617070198059082, 5.594242095947266, 5.622241973876953, 5.746716022491455, 5.730485439300537, 5.673956871032715, 5.663662910461426, 5.697058200836182, 5.584023475646973, 5.664594650268555, 5.690736293792725, 5.559046268463135, 5.773979663848877, 5.677680015563965, 5.52083158493042, 5.736859321594238, 5.674210548400879, 5.649847507476807, 5.582409858703613, 5.675215244293213, 5.498318672180176, 5.6793694496154785, 5.571969509124756, 5.62678861618042, 5.5980753898620605, 5.650437831878662, 5.768821716308594, 5.701388359069824, 5.556272983551025, 5.603935241699219, 5.607044696807861, 5.6661787033081055, 5.654747486114502, 5.582569122314453, 5.755444526672363, 5.548950672149658, 5.582086563110352, 5.6812214851379395, 5.66206693649292, 5.772578716278076, 5.653009414672852, 5.590191841125488, 5.666549205780029, 5.723819255828857, 5.711386680603027, 5.632235527038574, 5.670583248138428, 5.6199541091918945, 5.638723850250244, 5.666828632354736, 5.613211631774902, 5.596624851226807, 5.716488361358643, 5.662031173706055, 5.664738655090332, 5.701067924499512, 5.737671852111816, 5.696822643280029, 5.513330459594727, 5.653642177581787, 5.510310173034668, 5.5482378005981445, 5.671016216278076, 5.64279317855835, 5.706741809844971, 5.69406270980835, 5.683566093444824, 5.546412944793701, 5.663214206695557, 5.633391380310059, 5.803156852722168, 5.635262966156006, 5.615321636199951, 5.560312747955322, 5.612619400024414, 5.604575157165527, 5.658670425415039, 5.685340404510498, 5.881434917449951, 5.575141429901123, 5.619747638702393, 5.668168067932129, 5.630278587341309, 5.6889729499816895, 5.660550594329834, 5.689833164215088, 5.646349906921387, 5.576376914978027, 5.669284343719482, 5.703035354614258, 5.496912479400635, 5.763833522796631, 5.711390495300293, 5.672600746154785, 5.756900787353516, 5.592494964599609, 5.729791164398193, 5.687343120574951, 5.678004264831543, 5.63607931137085, 5.552082538604736, 5.74355936050415, 5.3966288566589355, 5.689742565155029, 5.710197448730469, 5.6919755935668945, 5.644758701324463, 5.577930450439453, 5.682576656341553, 5.615943431854248, 5.545094966888428, 5.733932971954346, 5.649092197418213, 5.6330246925354, 5.642924785614014, 5.6731743812561035, 5.650462627410889, 5.6530680656433105, 5.570841312408447, 5.665311813354492, 5.772921562194824, 5.698592185974121, 5.660306930541992, 5.679318904876709, 5.616678714752197, 5.556606769561768, 5.573493957519531, 5.707735061645508, 5.570510387420654, 5.627449035644531, 5.623823642730713, 5.704254150390625, 5.6796793937683105, 5.731717109680176, 5.620746612548828, 5.628223419189453, 5.6273722648620605, 5.669639587402344, 5.698128700256348, 5.656129360198975, 5.654542446136475, 5.512668609619141, 5.7159295082092285, 5.689465522766113, 5.590228080749512, 5.669992923736572, 5.623599529266357, 5.682582378387451, 5.60884952545166, 5.568727970123291, 5.695124626159668, 5.6068925857543945, 5.579538345336914, 5.607908248901367, 5.654024600982666, 5.653818607330322, 5.689608097076416, 5.656157493591309, 5.49535608291626, 5.597200870513916, 5.593910217285156, 5.586093902587891, 5.686300277709961, 5.737972736358643, 5.680294990539551, 5.5626397132873535, 5.73713493347168, 5.651683807373047, 5.742405414581299, 5.565910339355469, 5.666775226593018, 5.569336891174316, 5.610427379608154, 5.6563239097595215, 5.647940158843994, 5.735952854156494, 5.754578113555908, 5.7865681648254395, 5.56796407699585, 5.651587963104248, 5.6762518882751465, 5.5484843254089355, 5.627086639404297, 5.677155494689941, 5.657837390899658, 5.487117290496826, 5.6783766746521, 5.689263820648193, 5.714003086090088, 5.750484943389893, 5.6783833503723145, 5.612299919128418, 5.578871726989746, 5.681069850921631, 5.599807262420654, 5.687148094177246, 5.617651462554932, 5.684994697570801, 5.5980448722839355, 5.564966201782227, 5.678898811340332, 5.611355304718018, 5.58597993850708, 5.6310505867004395, 5.668208599090576, 5.651275634765625, 5.615981101989746, 5.607274532318115, 5.74998664855957, 5.553422927856445, 5.596864223480225, 5.618888854980469, 5.657780647277832, 5.5364990234375, 5.659712314605713, 5.736856937408447, 5.638501167297363, 5.646820545196533, 5.681985378265381, 5.5490522384643555, 5.594606876373291, 5.573309421539307, 5.595141410827637, 5.58477258682251, 5.529528617858887, 5.576537609100342, 5.633571147918701, 5.697991847991943, 5.648476600646973, 5.6017937660217285, 5.763461589813232, 5.629560470581055, 5.6677961349487305, 5.478565216064453, 5.630336284637451, 5.677652835845947, 5.651543617248535, 5.69222354888916, 5.6219401359558105, 5.676387310028076, 5.6608476638793945, 5.6671833992004395, 5.802257061004639, 5.644347190856934, 5.624270915985107, 5.52464485168457, 5.752324104309082, 5.729687213897705, 5.663933277130127, 5.496669292449951, 5.573776721954346, 5.699629783630371, 5.687482833862305, 5.761663436889648, 5.61510705947876, 5.714043617248535, 5.586609840393066, 5.7288031578063965, 5.613982677459717, 5.5698161125183105, 5.492602825164795, 5.667730331420898, 5.673112392425537, 5.578270435333252, 5.6329874992370605, 5.535312175750732, 5.637027740478516, 5.600045204162598, 5.582404136657715, 5.581614971160889, 5.524819850921631, 5.640530109405518, 5.7688679695129395, 5.532500743865967, 5.6968770027160645, 5.6709885597229, 5.7115702629089355, 5.677896499633789, 5.6536431312561035, 5.669731140136719, 5.578550338745117, 5.617976665496826, 5.642245292663574, 5.55013370513916, 5.707164287567139, 5.572882175445557, 5.6039652824401855, 5.553037643432617, 5.608931541442871, 5.632541656494141, 5.583867073059082, 5.612137794494629, 5.496079444885254, 5.7010626792907715, 5.746131896972656, 5.620901584625244, 5.602183818817139, 5.6054911613464355, 5.636520862579346, 5.610239028930664, 5.530328750610352, 5.610445976257324, 5.6318182945251465, 5.575723171234131, 5.596766471862793, 5.684068202972412, 5.770893096923828, 5.565766334533691, 5.671056270599365, 5.6483917236328125, 5.425474166870117, 5.754385948181152, 5.617180824279785, 5.749002456665039, 5.6467413902282715, 5.644524097442627, 5.7067179679870605, 5.606386184692383, 5.627484321594238, 5.647700309753418, 5.695181369781494, 5.527707099914551, 5.682778358459473, 5.529858589172363, 5.554111003875732, 5.670928478240967, 5.566805362701416, 5.694367408752441, 5.699777126312256, 5.66499137878418, 5.685964107513428, 5.668496131896973, 5.825191974639893, 5.558248996734619, 5.648285388946533, 5.719338893890381, 5.673894882202148, 5.688688278198242, 5.7562994956970215, 5.511067867279053, 5.593985080718994, 5.677303314208984, 5.555655002593994, 5.687849998474121, 5.607891082763672, 5.537339210510254, 5.679272174835205, 5.566683292388916, 5.6192121505737305, 5.584525108337402, 5.769124507904053, 5.655392646789551, 5.744427680969238, 5.682566165924072, 5.584202766418457, 5.504854679107666, 5.721574783325195, 5.609027862548828, 5.670780658721924, 5.575619220733643, 5.599963665008545, 5.637537002563477, 5.5540690422058105, 5.702657222747803, 5.621119976043701, 5.6111226081848145, 5.741695404052734, 5.680445194244385, 5.6085004806518555, 5.549473762512207, 5.614261627197266, 5.655241012573242, 5.572518825531006, 5.593859672546387, 5.5933709144592285, 5.650873184204102, 5.5527215003967285, 5.677196502685547, 5.74293851852417, 5.4700164794921875, 5.581207275390625, 5.659537315368652, 5.6249823570251465, 5.507718086242676, 5.7169928550720215, 5.64866304397583, 5.661038875579834, 5.555271625518799, 5.551321506500244, 5.718967914581299, 5.657071113586426, 5.644317150115967, 5.628856182098389, 5.645864009857178, 5.631698131561279, 5.609025955200195, 5.555936813354492, 5.516961574554443, 5.579431056976318, 5.673887252807617, 5.471522808074951, 5.533026218414307, 5.556192874908447, 5.578379154205322, 5.60500955581665, 5.613541126251221, 5.744015216827393, 5.773191452026367, 5.681689262390137, 5.578422546386719, 5.8176116943359375, 5.613579273223877, 5.631131172180176, 5.575743198394775, 5.728107929229736, 5.6837687492370605, 5.694422245025635, 5.587103366851807, 5.613811016082764, 5.70342493057251, 5.55867862701416, 5.662531852722168, 5.605123043060303, 5.6767897605896, 5.627307891845703, 5.613749980926514, 5.565361022949219, 5.626547813415527, 5.673752784729004, 5.627079963684082, 5.579818248748779, 5.70101261138916, 5.608436107635498, 5.567752361297607, 5.601933002471924, 5.652210235595703, 5.602872848510742, 5.724925994873047, 5.631808757781982, 5.7355523109436035, 5.644190788269043, 5.646800994873047, 5.60445499420166, 5.576277732849121, 5.514348983764648, 5.623477458953857, 5.732672691345215, 5.666977882385254, 5.570473670959473, 5.671782970428467, 5.652863502502441, 5.654035568237305, 5.62935733795166, 5.4267964363098145, 5.708568096160889, 5.6913347244262695, 5.517307281494141, 5.590694427490234, 5.747425079345703, 5.677055358886719, 5.548006534576416, 5.645647048950195, 5.492325305938721, 5.71348237991333, 5.656255722045898, 5.593943119049072, 5.6821770668029785, 5.561380386352539, 5.636050224304199, 5.729773998260498, 5.640851974487305, 5.5847578048706055, 5.627555847167969, 5.679831504821777, 5.7288594245910645, 5.639215469360352, 5.626046180725098, 5.557779312133789, 5.702621936798096, 5.6300272941589355, 5.684535503387451, 5.6265339851379395, 5.654396057128906, 5.640061378479004, 5.69111967086792, 5.666018962860107, 5.584645748138428, 5.594446659088135, 5.472841262817383, 5.751029014587402, 5.714360237121582, 5.48599910736084, 5.412935733795166, 5.627026557922363, 5.599817276000977, 5.6931681632995605, 5.655831336975098, 5.670088768005371, 5.73759126663208, 5.514597415924072, 5.671818256378174, 5.552391052246094, 5.602522850036621, 5.662156581878662, 5.597560405731201, 5.638427257537842, 5.537801742553711, 5.570846080780029, 5.792715072631836, 5.686343669891357, 5.620442867279053, 5.602783679962158, 5.669943809509277, 5.646722316741943, 5.651536464691162, 5.596478462219238, 5.5798516273498535, 5.620410919189453, 5.537463188171387, 5.549288749694824, 5.585466384887695, 5.5936150550842285, 5.567905902862549, 5.539438247680664, 5.565873622894287, 5.582545757293701, 5.6642985343933105, 5.500629901885986, 5.629479885101318, 5.503145217895508, 5.498186111450195, 5.698124885559082, 5.565011501312256, 5.693771839141846, 5.622265338897705, 5.557599067687988, 5.680591583251953, 5.7088165283203125, 5.6294379234313965, 5.457130432128906, 5.647670745849609, 5.678470611572266, 5.568868160247803, 5.603673458099365, 5.666955471038818, 5.601338863372803, 5.663218975067139, 5.494194030761719, 5.537707805633545, 5.6460394859313965, 5.594922065734863, 5.67611026763916, 5.593339443206787, 5.479170322418213, 5.523592472076416, 5.750947952270508, 5.629146099090576, 5.554259777069092, 5.609946250915527, 5.686718463897705, 5.607529163360596, 5.562555313110352, 5.670572280883789, 5.4574480056762695, 5.584560871124268, 5.634465217590332, 5.623074054718018, 5.591361045837402, 5.66430139541626, 5.579648494720459, 5.613109111785889, 5.564029693603516, 5.684885501861572, 5.687107563018799, 5.549728870391846, 5.705063819885254, 5.685435771942139, 5.693155288696289, 5.559013843536377, 5.47941255569458, 5.594402313232422, 5.642816543579102, 5.6099853515625, 5.590839862823486, 5.62699556350708, 5.52810001373291, 5.554660797119141, 5.715529918670654, 5.748105525970459, 5.72143030166626, 5.5650153160095215, 5.683788299560547, 5.451098442077637, 5.608476161956787, 5.6090497970581055, 5.696805000305176, 5.539545059204102, 5.532362461090088, 5.522949695587158, 5.491179943084717, 5.640008449554443, 5.729945182800293, 5.694929122924805, 5.583835124969482, 5.712061882019043, 5.474588394165039, 5.672360897064209, 5.773520469665527, 5.655697822570801, 5.665899276733398, 5.49483060836792, 5.700312614440918, 5.642313003540039, 5.648642539978027, 5.5343194007873535, 5.702047348022461, 5.732762813568115, 5.601893424987793, 5.61405611038208, 5.535624027252197, 5.409451484680176, 5.50764799118042, 5.629613399505615, 5.522916793823242, 5.603118419647217, 5.566798210144043, 5.684743881225586, 5.6717848777771, 5.578029632568359, 5.583493709564209, 5.608675479888916, 5.662280082702637, 5.616526126861572, 5.656933784484863, 5.744781494140625, 5.589526176452637, 5.590508937835693, 5.581725597381592, 5.646394729614258, 5.746352195739746, 5.6861982345581055, 5.661033630371094, 5.506546497344971, 5.653453350067139, 5.7214789390563965, 5.549068927764893, 5.554970741271973, 5.7368597984313965, 5.573999404907227, 5.666529655456543, 5.577798843383789, 5.729506015777588, 5.552950382232666, 5.534234046936035, 5.739333152770996, 5.686918258666992, 5.5910420417785645, 5.64617919921875, 5.696090221405029, 5.5588603019714355, 5.596065521240234, 5.6003642082214355, 5.582363128662109, 5.6340484619140625, 5.6769914627075195, 5.617931842803955, 5.5544657707214355, 5.634434700012207, 5.648231029510498, 5.6706109046936035, 5.544615268707275, 5.571477890014648, 5.592685699462891, 5.564846515655518, 5.698742866516113, 5.486426830291748, 5.563289642333984, 5.593961715698242, 5.690178871154785, 5.4759840965271, 5.6771368980407715, 5.544326305389404, 5.684007167816162, 5.504921913146973, 5.600357532501221, 5.6301960945129395, 5.555508613586426, 5.5700907707214355, 5.531339645385742, 5.531165599822998, 5.593998432159424, 5.518387794494629, 5.707424640655518, 5.521727561950684, 5.660679817199707, 5.621240615844727, 5.525692462921143, 5.598490238189697, 5.620935916900635, 5.5068278312683105, 5.6378302574157715, 5.63314151763916, 5.581957817077637, 5.424767971038818, 5.549068927764893, 5.717808723449707, 5.611536979675293, 5.594730854034424, 5.593299388885498, 5.5139055252075195, 5.5719218254089355, 5.448313236236572, 5.602548599243164, 5.72764778137207, 5.588872909545898, 5.58526611328125, 5.620952129364014, 5.723785877227783, 5.525753974914551, 5.455787658691406, 5.734879016876221, 5.602600574493408, 5.562417984008789, 5.689946174621582, 5.660579681396484, 5.501669883728027, 5.617841720581055, 5.640254020690918, 5.563383102416992, 5.704006671905518, 5.61884880065918, 5.642998695373535, 5.521970748901367, 5.702174663543701, 5.684290409088135, 5.658401966094971, 5.7659912109375, 5.558843612670898, 5.595690727233887, 5.729890823364258, 5.531322956085205, 5.560808181762695, 5.581046104431152, 5.654050350189209, 5.572908401489258, 5.716254711151123, 5.666116237640381, 5.680913925170898, 5.538174629211426, 5.786106109619141, 5.639495849609375, 5.6042256355285645, 5.640120506286621, 5.718280792236328, 5.664384841918945, 5.69255256652832, 5.5994110107421875, 5.667694091796875, 5.674601078033447, 5.7127604484558105, 5.606872081756592, 5.633746147155762, 5.632424354553223, 5.7375688552856445, 5.55778694152832, 5.628688335418701, 5.611878395080566, 5.507317066192627, 5.5635151863098145, 5.588425159454346, 5.607263088226318, 5.6120524406433105, 5.627300262451172, 5.584929943084717, 5.53385591506958, 5.613746166229248, 5.6232123374938965, 5.649579048156738, 5.510945796966553, 5.583603858947754, 5.5608344078063965, 5.573120594024658, 5.53610372543335, 5.528748512268066, 5.638376712799072, 5.584471702575684, 5.565331935882568, 5.526254653930664, 5.6201019287109375, 5.583327293395996, 5.557115077972412, 5.638486862182617, 5.6137003898620605, 5.652202606201172, 5.544639587402344, 5.589146614074707, 5.526709079742432, 5.621702671051025, 5.62803840637207, 5.651586532592773, 5.754703521728516, 5.569834232330322, 5.51424503326416, 5.602039813995361, 5.579273223876953, 5.643491268157959, 5.673357963562012, 5.566826820373535, 5.615084648132324, 5.569386959075928, 5.587973594665527, 5.6624650955200195, 5.438362121582031, 5.541903018951416, 5.694843769073486, 5.554953098297119, 5.700843334197998, 5.528111934661865, 5.583492755889893, 5.573265075683594, 5.565861225128174, 5.59306526184082, 5.579117298126221, 5.692302703857422, 5.606787204742432, 5.540504455566406, 5.542853832244873, 5.541707515716553, 5.446138858795166, 5.494866847991943, 5.766840934753418, 5.54586935043335, 5.61229133605957, 5.558524131774902, 5.337718963623047, 5.453895092010498, 5.675055980682373, 5.546025276184082, 5.606855392456055, 5.641323089599609, 5.573119163513184, 5.661807537078857, 5.610939979553223, 5.601053237915039, 5.475344181060791, 5.5132317543029785, 5.603933811187744, 5.59730339050293, 5.62300968170166, 5.526467323303223, 5.56160831451416, 5.486854553222656, 5.619342803955078, 5.58929443359375, 5.58365535736084, 5.654561996459961, 5.544252872467041, 5.600722312927246, 5.639292240142822, 5.770639896392822, 5.429481506347656, 5.560248374938965, 5.649508476257324, 5.727267742156982, 5.4810709953308105, 5.617055416107178, 5.601535320281982, 5.630523204803467, 5.490126132965088, 5.526302814483643, 5.585573196411133, 5.684880256652832, 5.531322002410889, 5.69122314453125, 5.710710048675537, 5.691534042358398, 5.589043617248535, 5.610026836395264, 5.520613670349121, 5.622736930847168, 5.569784641265869, 5.612948417663574, 5.5632405281066895, 5.560811996459961, 5.650479793548584, 5.57607889175415, 5.673460483551025, 5.49973201751709, 5.586831092834473, 5.57521915435791, 5.596548557281494, 5.712128639221191, 5.5941362380981445, 5.597433567047119, 5.58243989944458, 5.484703540802002, 5.595625877380371, 5.550465106964111, 5.659263610839844, 5.723481178283691, 5.720946311950684, 5.504247188568115, 5.45737886428833, 5.63054084777832, 5.646529674530029, 5.624763488769531, 5.614586353302002, 5.697097301483154, 5.556626319885254, 5.505903720855713, 5.752133846282959, 5.60091495513916, 5.682859897613525, 5.695618152618408, 5.629716873168945, 5.51030158996582, 5.456650257110596, 5.591838359832764, 5.656725883483887, 5.611883163452148, 5.562841415405273, 5.491022109985352, 5.553348064422607, 5.604281425476074, 5.600676536560059, 5.681842803955078, 5.5834760665893555, 5.619283676147461, 5.498937606811523, 5.607824325561523, 5.52445125579834, 5.494047164916992, 5.41656494140625, 5.520756244659424, 5.579450607299805, 5.644440650939941, 5.534401893615723, 5.412075996398926, 5.5996551513671875, 5.648214340209961, 5.720552444458008, 5.583517074584961, 5.618076324462891, 5.702757358551025, 5.641586780548096, 5.632265567779541, 5.583125114440918, 5.735898017883301, 5.694974899291992, 5.49675178527832, 5.57125997543335, 5.68834924697876, 5.592353820800781, 5.502995014190674, 5.7060112953186035, 5.6740193367004395, 5.465838432312012, 5.597999095916748, 5.586643695831299, 5.655395030975342, 5.519137859344482, 5.405858516693115, 5.66005802154541, 5.637127876281738, 5.562008380889893, 5.7401957511901855, 5.4082231521606445, 5.6091132164001465, 5.783252716064453, 5.561605930328369, 5.595779895782471, 5.567334175109863, 5.614475250244141, 5.6890549659729, 5.563142776489258, 5.584172248840332, 5.629648685455322, 5.6320013999938965, 5.559527397155762, 5.690911769866943, 5.639974117279053, 5.560013771057129, 5.579100608825684, 5.730917453765869, 5.575570583343506, 5.518069744110107, 5.403703212738037, 5.550212383270264, 5.785181045532227, 5.549635887145996, 5.515291690826416, 5.624974727630615, 5.46852445602417, 5.534272193908691, 5.7111639976501465, 5.635253429412842, 5.590239524841309, 5.594987392425537, 5.690121650695801, 5.643899917602539, 5.593953609466553, 5.699481964111328, 5.537472724914551, 5.661488056182861, 5.683304786682129, 5.576507091522217, 5.599778652191162, 5.634636878967285, 5.43710470199585, 5.604738235473633, 5.573068618774414, 5.523513317108154, 5.570559024810791, 5.607043743133545, 5.612076759338379, 5.446638107299805, 5.476480007171631, 5.473023891448975, 5.624738693237305, 5.570572853088379, 5.493496894836426, 5.621105670928955, 5.482674598693848, 5.527212142944336, 5.6539483070373535, 5.5989251136779785, 5.6023030281066895, 5.584103584289551, 5.703266143798828, 5.668478488922119, 5.6046142578125, 5.698276519775391, 5.492756366729736, 5.496747970581055, 5.542303085327148, 5.579200744628906, 5.652822971343994, 5.498156547546387, 5.4774322509765625, 5.634589195251465, 5.5843377113342285, 5.5359272956848145, 5.575852870941162, 5.555004119873047, 5.623101234436035, 5.453033447265625, 5.596364974975586, 5.673313617706299, 5.536860466003418, 5.486135959625244, 5.569700717926025, 5.537557125091553, 5.530479431152344, 5.682415962219238, 5.535759925842285, 5.536559581756592, 5.533333778381348, 5.5378313064575195, 5.528752326965332, 5.5639190673828125, 5.793319225311279, 5.5800323486328125, 5.426796913146973, 5.584283828735352, 5.582381248474121, 5.669495105743408, 5.582254886627197, 5.640593528747559, 5.6516218185424805, 5.534748077392578, 5.644361972808838, 5.6436076164245605, 5.835943222045898, 5.602993488311768, 5.66188383102417, 5.65512228012085, 5.670297622680664, 5.6279215812683105, 5.682391166687012, 5.5955424308776855, 5.739538669586182, 5.6049909591674805, 5.567363262176514, 5.450795650482178, 5.58443546295166, 5.720649719238281, 5.4666748046875, 5.621726036071777, 5.615570545196533, 5.5947265625, 5.73441743850708, 5.68778133392334, 5.5506463050842285, 5.5536723136901855, 5.558161735534668, 5.577373504638672, 5.600823879241943, 5.5693678855896, 5.545882701873779, 5.491316795349121, 5.718218803405762, 5.661190986633301, 5.621980667114258, 5.531527519226074, 5.51620626449585, 5.562286853790283, 5.61887264251709, 5.739683151245117, 5.682523250579834, 5.584846496582031, 5.568027496337891, 5.430936336517334, 5.664827346801758, 5.588222503662109, 5.756155014038086, 5.598453998565674, 5.5221476554870605, 5.5294318199157715, 5.577690601348877, 5.5941081047058105, 5.6375932693481445, 5.514616012573242, 5.6137309074401855, 5.594343662261963, 5.54364013671875, 5.4802703857421875, 5.521764755249023, 5.537654876708984, 5.5132060050964355, 5.581995487213135, 5.6646599769592285, 5.59676456451416, 5.5727081298828125, 5.544222831726074, 5.535545349121094, 5.7507004737854, 5.544152736663818, 5.57516622543335, 5.559382438659668, 5.468483924865723, 5.61141300201416, 5.488162040710449, 5.557889938354492, 5.5608978271484375, 5.596002101898193, 5.557281970977783, 5.670860767364502, 5.470021724700928, 5.643742084503174, 5.537171363830566, 5.554935932159424, 5.662904739379883, 5.687090873718262, 5.4870429039001465, 5.662576198577881, 5.555301189422607, 5.469445705413818, 5.485580921173096, 5.525199890136719, 5.571827411651611, 5.521994113922119, 5.5947184562683105, 5.626042366027832, 5.562830448150635, 5.665856838226318, 5.686850070953369, 5.648257732391357, 5.608452796936035, 5.682336330413818, 5.4611124992370605, 5.523025035858154, 5.501861572265625, 5.646323204040527, 5.669559955596924, 5.536228656768799, 5.562016487121582, 5.581661224365234, 5.559676170349121, 5.590249538421631, 5.624997615814209, 5.582066535949707, 5.56531286239624, 5.600121974945068, 5.62626838684082, 5.615273475646973, 5.701015472412109, 5.641177654266357, 5.591918468475342, 5.532327175140381, 5.55473518371582, 5.654966354370117, 5.615692138671875, 5.58975887298584, 5.573474407196045, 5.537233352661133, 5.6002373695373535, 5.56415319442749, 5.427041053771973, 5.614490032196045, 5.575802326202393, 5.565042018890381, 5.586876392364502, 5.557802200317383, 5.634134769439697, 5.5052361488342285, 5.565029621124268, 5.561054229736328, 5.499910831451416, 5.4778900146484375, 5.5510663986206055, 5.443284034729004, 5.6757378578186035, 5.67736291885376, 5.514663219451904, 5.650026798248291, 5.6800947189331055, 5.654890537261963, 5.589498519897461, 5.5347113609313965, 5.580268859863281, 5.5939555168151855, 5.588127613067627, 5.638925075531006, 5.740492820739746, 5.511562824249268, 5.501030921936035, 5.440922260284424, 5.628221035003662, 5.617014408111572, 5.585441589355469, 5.66145133972168, 5.688599586486816, 5.612834930419922, 5.595442771911621, 5.609130859375, 5.635453224182129, 5.655144691467285, 5.558816432952881, 5.754565715789795, 5.462589263916016, 5.630249977111816, 5.508996963500977, 5.5147013664245605, 5.68525505065918, 5.480599880218506, 5.561972141265869, 5.695631980895996, 5.508693218231201, 5.542972564697266, 5.637482166290283, 5.634650230407715, 5.647669315338135, 5.539065837860107, 5.508955001831055, 5.431036949157715, 5.657816410064697, 5.559937953948975, 5.549588680267334, 5.518733978271484, 5.580979347229004, 5.626213073730469, 5.518727779388428, 5.5943756103515625, 5.664604663848877, 5.473209381103516, 5.554447174072266, 5.6259846687316895, 5.611822605133057, 5.543972015380859, 5.595292568206787, 5.468904972076416, 5.649798393249512, 5.643834114074707, 5.664341926574707, 5.440560340881348, 5.655399799346924, 5.515693187713623, 5.691915988922119, 5.670770645141602, 5.508035182952881, 5.48692512512207, 5.465213298797607, 5.694965839385986, 5.541158676147461, 5.571230411529541, 5.585700511932373, 5.6065287590026855, 5.631933212280273, 5.570827007293701, 5.595144748687744, 5.615447521209717, 5.553538799285889, 5.570116996765137, 5.503767013549805, 5.594002723693848, 5.566799163818359, 5.549509048461914, 5.590417385101318, 5.516112804412842, 5.439062595367432, 5.513229846954346, 5.687362194061279, 5.652350425720215, 5.652009963989258, 5.510397434234619, 5.653967380523682, 5.581024169921875, 5.470325469970703, 5.509352684020996, 5.495034694671631, 5.465439319610596, 5.679134845733643, 5.518581390380859, 5.57284688949585, 5.366001605987549, 5.521766662597656, 5.528388500213623, 5.549033164978027, 5.436558246612549, 5.573544025421143, 5.514581680297852, 5.487660884857178, 5.611010551452637, 5.471099853515625, 5.582019329071045, 5.640112400054932, 5.583796977996826, 5.715865135192871, 5.636895656585693, 5.464527130126953, 5.574431419372559, 5.542644500732422, 5.626918315887451, 5.67756986618042, 5.604940891265869, 5.47181510925293, 5.514729976654053, 5.5831170082092285, 5.544806003570557, 5.505200386047363, 5.585478782653809, 5.53012228012085, 5.5688371658325195, 5.565479278564453, 5.588463306427002, 5.593604564666748, 5.626852989196777, 5.601223468780518, 5.560718059539795, 5.508690357208252, 5.586057186126709, 5.6259684562683105, 5.583282947540283, 5.618654727935791, 5.575005054473877, 5.497509479522705, 5.540415287017822, 5.539219856262207, 5.517511367797852, 5.50300931930542, 5.509764671325684, 5.613781452178955, 5.649062633514404, 5.532389163970947, 5.516410827636719, 5.483850955963135, 5.5053911209106445, 5.734694480895996, 5.572060585021973, 5.637302398681641, 5.628293037414551, 5.633369445800781, 5.605638027191162, 5.441812038421631, 5.76547908782959, 5.53084135055542, 5.619277000427246, 5.7181901931762695, 5.646481990814209, 5.5771870613098145, 5.656830787658691, 5.5724592208862305, 5.664158344268799, 5.741869926452637, 5.5648512840271, 5.521248817443848, 5.5667643547058105, 5.590485572814941, 5.5897016525268555, 5.4778666496276855, 5.480907440185547, 5.447757720947266, 5.451085090637207, 5.652215003967285, 5.645342826843262, 5.624996185302734, 5.687238693237305, 5.662034034729004, 5.440948963165283, 5.6429948806762695, 5.501888275146484, 5.617063045501709, 5.646923542022705, 5.637763023376465, 5.549845218658447, 5.587003707885742, 5.578378677368164, 5.564815521240234, 5.582629680633545, 5.535069465637207, 5.619091510772705, 5.5143866539001465, 5.580624103546143, 5.524674892425537, 5.628870010375977, 5.674582004547119, 5.5077362060546875, 5.612624168395996, 5.398978233337402, 5.549792289733887, 5.495318412780762, 5.541773319244385, 5.635480880737305, 5.507345199584961, 5.679420471191406, 5.518546104431152, 5.548364639282227, 5.60929536819458, 5.623673439025879, 5.550382137298584, 5.466501235961914, 5.614830017089844, 5.56866979598999, 5.531952857971191, 5.518046855926514, 5.709791660308838, 5.5983662605285645, 5.720566272735596, 5.46624755859375, 5.628501892089844, 5.5085577964782715, 5.527403354644775, 5.652751922607422, 5.466922760009766, 5.597714424133301, 5.540828227996826, 5.544265270233154, 5.620861053466797, 5.519670486450195, 5.68456506729126, 5.560301303863525, 5.5506978034973145, 5.548566818237305, 5.539287567138672, 5.57305383682251, 5.642556190490723, 5.517288684844971, 5.566428184509277, 5.404357433319092, 5.536456108093262, 5.496145725250244, 5.582983016967773, 5.541420936584473, 5.575650215148926, 5.549209117889404, 5.579141616821289, 5.629665374755859, 5.375593662261963, 5.426128387451172, 5.632814407348633, 5.449119567871094, 5.605639457702637, 5.562361717224121, 5.610152721405029, 5.643131256103516, 5.633573055267334, 5.6006951332092285, 5.64069938659668, 5.5473408699035645, 5.452841281890869, 5.702658176422119, 5.601703643798828, 5.52582311630249, 5.614704132080078, 5.660238742828369, 5.679630279541016, 5.5730695724487305, 5.422778129577637, 5.625897407531738, 5.660678386688232, 5.585751533508301, 5.609660625457764, 5.642048358917236, 5.422659873962402, 5.607074737548828, 5.514823913574219, 5.483199119567871, 5.5344648361206055, 5.48549222946167, 5.465631008148193, 5.556303977966309, 5.547052383422852, 5.471323490142822, 5.57582950592041, 5.560699462890625, 5.427852630615234, 5.557984828948975, 5.721635818481445, 5.408846378326416, 5.509720802307129, 5.630195140838623, 5.5909199714660645, 5.594542026519775, 5.649192810058594, 5.491445541381836, 5.5919718742370605, 5.637789249420166, 5.480193138122559, 5.554545879364014, 5.58964729309082, 5.44908332824707, 5.5241804122924805, 5.548363208770752, 5.70127010345459, 5.656144142150879, 5.506898403167725, 5.579004764556885, 5.684001922607422, 5.616685390472412, 5.524064064025879, 5.504589080810547, 5.491705417633057, 5.52892541885376, 5.581494331359863, 5.599699974060059, 5.505910396575928, 5.520272254943848, 5.563326358795166, 5.670910358428955, 5.598527431488037, 5.632046222686768, 5.552386283874512, 5.503870487213135, 5.618274211883545, 5.593777179718018, 5.569415092468262, 5.626891613006592, 5.550361156463623, 5.463122844696045, 5.5974440574646, 5.513829231262207, 5.5527777671813965, 5.465139389038086, 5.599875450134277, 5.556529521942139, 5.572413921356201, 5.486455917358398, 5.656031608581543, 5.557948112487793, 5.556158065795898, 5.652851104736328, 5.589222431182861, 5.36623477935791, 5.55452823638916, 5.459277153015137, 5.470187664031982, 5.524410724639893, 5.491726398468018, 5.644952297210693, 5.584097862243652, 5.571819305419922, 5.595217704772949, 5.471449375152588, 5.620193004608154, 5.54376745223999, 5.419157028198242, 5.513589859008789, 5.635510444641113, 5.503719329833984, 5.603724479675293, 5.638903617858887, 5.681373119354248, 5.481453895568848, 5.598039150238037, 5.593478679656982, 5.5622992515563965, 5.5154032707214355, 5.588968276977539, 5.483658790588379, 5.658326625823975, 5.5255937576293945, 5.646087646484375, 5.5602874755859375, 5.628307342529297, 5.594968318939209, 5.56617546081543, 5.647237300872803, 5.569168567657471, 5.503425598144531, 5.650739669799805, 5.625482082366943, 5.553790092468262, 5.617158889770508, 5.5961151123046875, 5.462876796722412, 5.599038600921631, 5.640771865844727, 5.625222682952881, 5.662927627563477, 5.5542521476745605, 5.559715747833252, 5.462860107421875, 5.644681930541992, 5.661743640899658, 5.566965579986572, 5.500270843505859, 5.5541510581970215, 5.453359127044678, 5.473231792449951, 5.473034381866455, 5.45073938369751, 5.632909774780273, 5.5508527755737305, 5.5145697593688965, 5.486393928527832, 5.56465482711792, 5.616976261138916, 5.509563446044922, 5.620018482208252, 5.5019097328186035, 5.606821537017822, 5.56920051574707, 5.551502227783203, 5.60165548324585, 5.563941955566406, 5.598824977874756, 5.706733703613281, 5.612423419952393, 5.569363594055176, 5.647624492645264, 5.67311429977417, 5.550114154815674, 5.632687568664551, 5.604021072387695, 5.609201431274414, 5.492766857147217, 5.564615726470947, 5.625284194946289, 5.5182390213012695, 5.51149320602417, 5.525640964508057, 5.631091117858887, 5.563795566558838, 5.577309608459473, 5.482468128204346, 5.698592185974121, 5.611536979675293, 5.526615619659424, 5.551470756530762, 5.5639238357543945, 5.433630466461182, 5.5243706703186035, 5.469662666320801, 5.551192760467529, 5.486400127410889, 5.6278862953186035, 5.61669397354126, 5.705277919769287, 5.627087116241455, 5.528250217437744, 5.5753960609436035, 5.509063720703125, 5.610680103302002, 5.610978603363037, 5.570643424987793, 5.544003486633301, 5.59088659286499, 5.56871223449707, 5.4749627113342285, 5.5143141746521, 5.574127197265625, 5.506470203399658, 5.615734100341797, 5.726378917694092, 5.556010723114014, 5.450456142425537, 5.536388397216797, 5.685425281524658, 5.453008651733398, 5.713104248046875, 5.605723857879639, 5.538123607635498, 5.549840450286865, 5.705182075500488, 5.612077713012695, 5.491979598999023, 5.562182426452637, 5.475314140319824, 5.500517845153809, 5.427069664001465, 5.60674524307251, 5.687717914581299, 5.43236780166626, 5.501556396484375, 5.796154975891113, 5.581963062286377, 5.631571292877197, 5.515488624572754, 5.5910964012146, 5.620038032531738, 5.568252086639404, 5.367247104644775, 5.579583168029785, 5.656565189361572, 5.560560703277588, 5.6548590660095215, 5.695194721221924, 5.567861557006836, 5.569384574890137, 5.505937576293945, 5.444892883300781, 5.590933799743652, 5.654081344604492, 5.568986892700195, 5.673239231109619, 5.58119010925293, 5.549047946929932, 5.478572368621826, 5.714721202850342, 5.608199119567871, 5.548528671264648, 5.55053186416626, 5.578344345092773, 5.512359142303467, 5.531895637512207, 5.67559289932251, 5.545243263244629, 5.522826194763184, 5.674585342407227, 5.58153772354126, 5.6714067459106445, 5.65582275390625, 5.658191204071045, 5.601808547973633, 5.487971305847168, 5.592045307159424, 5.530575752258301, 5.579455852508545, 5.507518768310547, 5.584606170654297, 5.535777568817139, 5.5343732833862305, 5.558936595916748, 5.566707134246826, 5.554752349853516, 5.4839372634887695, 5.4730634689331055, 5.41969633102417, 5.5906758308410645, 5.625498294830322, 5.589128017425537, 5.60615873336792, 5.572831630706787, 5.647939682006836, 5.625242710113525, 5.5274577140808105, 5.576262474060059, 5.594189167022705, 5.4202775955200195, 5.540426731109619, 5.6318864822387695, 5.467051029205322, 5.531126976013184, 5.473735809326172, 5.655872344970703, 5.397607326507568, 5.615597724914551, 5.5733489990234375, 5.642894744873047, 5.516307353973389, 5.603416442871094, 5.45149564743042, 5.636100769042969, 5.583262920379639, 5.4316325187683105, 5.487222194671631, 5.4927144050598145, 5.597930908203125, 5.541245460510254, 5.597853183746338, 5.6118245124816895, 5.5893120765686035, 5.63631534576416, 5.593740940093994, 5.538522720336914, 5.489482879638672, 5.588079929351807, 5.507704734802246, 5.478182792663574, 5.511662483215332, 5.571813106536865, 5.604230880737305, 5.633544445037842, 5.584343433380127, 5.606184959411621, 5.608067989349365, 5.444458961486816, 5.576042175292969, 5.508738040924072, 5.568785667419434, 5.470948219299316, 5.503537178039551, 5.697169303894043, 5.626658916473389, 5.570576190948486, 5.564139366149902, 5.568615436553955, 5.550488471984863, 5.663633823394775, 5.540409088134766, 5.545421123504639, 5.665591239929199, 5.453752040863037, 5.602348327636719, 5.689309597015381, 5.640862941741943, 5.655877113342285, 5.537528991699219, 5.577877998352051, 5.650851249694824, 5.590336322784424, 5.568108558654785, 5.589970111846924, 5.617751121520996, 5.521329879760742, 5.585280895233154, 5.693783283233643, 5.57204008102417, 5.540474891662598, 5.7135009765625, 5.502752780914307, 5.549874782562256, 5.517568111419678, 5.533219814300537, 5.689793109893799, 5.650433540344238, 5.629727363586426, 5.550830364227295, 5.402251720428467, 5.4957451820373535, 5.384017467498779, 5.666581153869629, 5.456639289855957, 5.560884952545166, 5.502079010009766, 5.670400142669678, 5.620625019073486, 5.540159225463867, 5.749417304992676, 5.652975082397461, 5.486955642700195, 5.519465923309326, 5.681271076202393, 5.556158542633057, 5.453054904937744, 5.459769248962402, 5.538129806518555, 5.579869270324707, 5.503219127655029, 5.5709428787231445, 5.596846580505371, 5.601396083831787, 5.647877216339111, 5.595844268798828, 5.605463981628418, 5.595235824584961, 5.465169429779053, 5.512163162231445, 5.522992134094238, 5.586577415466309, 5.529047012329102, 5.454955101013184, 5.590575218200684, 5.572599411010742, 5.630578517913818, 5.571549415588379, 5.558928966522217, 5.4718017578125, 5.465524196624756, 5.4536967277526855, 5.566144943237305, 5.6204423904418945, 5.663943767547607, 5.575814723968506, 5.58748722076416, 5.551840305328369, 5.546704292297363, 5.580146312713623, 5.537550926208496, 5.548771858215332, 5.61845064163208, 5.6464128494262695, 5.597968578338623, 5.634487628936768, 5.431783676147461, 5.579733848571777, 5.527551174163818, 5.515225887298584, 5.470530986785889, 5.615050315856934, 5.634463310241699, 5.532954692840576, 5.510908126831055, 5.564321041107178, 5.584270000457764, 5.553303241729736, 5.707641124725342, 5.539064884185791, 5.515190124511719, 5.627045631408691, 5.57059907913208, 5.62840461730957, 5.637027740478516, 5.484634876251221, 5.440762996673584, 5.685459136962891, 5.483583927154541, 5.508659362792969, 5.412034511566162, 5.5001139640808105, 5.581536769866943, 5.602079391479492, 5.635955333709717, 5.575948715209961, 5.545368194580078, 5.488046169281006, 5.487274169921875, 5.591390132904053, 5.669765949249268, 5.478742599487305, 5.606961727142334, 5.555960655212402, 5.633580684661865, 5.60039758682251, 5.452310085296631, 5.610109329223633, 5.515103340148926, 5.503801345825195, 5.531758785247803, 5.586430549621582, 5.489706039428711, 5.5907697677612305, 5.435387134552002, 5.530538082122803, 5.503016948699951, 5.550968647003174, 5.472515106201172, 5.539132118225098, 5.469811916351318, 5.524306297302246, 5.462462902069092, 5.527116298675537, 5.63213586807251, 5.568449974060059, 5.513044834136963, 5.580127716064453, 5.428632736206055, 5.4974846839904785, 5.469070911407471, 5.59832763671875, 5.664369583129883, 5.632654190063477, 5.439321517944336, 5.422031402587891, 5.616970062255859, 5.445856094360352, 5.6475653648376465, 5.609333038330078, 5.556666374206543, 5.518293857574463, 5.534335613250732, 5.564757347106934, 5.51718807220459, 5.557707786560059, 5.517428874969482, 5.623800277709961, 5.494330883026123, 5.674099922180176, 5.580536365509033, 5.469330787658691, 5.618274211883545, 5.463901996612549, 5.411555767059326, 5.615505695343018, 5.469081401824951, 5.544638633728027, 5.579697608947754, 5.536072731018066, 5.547630310058594, 5.5278143882751465, 5.5994343757629395, 5.36690616607666, 5.543173789978027, 5.477464199066162, 5.611221790313721, 5.475829601287842, 5.635011196136475, 5.555793762207031, 5.597432613372803, 5.565956115722656, 5.4344000816345215, 5.429418563842773, 5.720922946929932, 5.601916790008545, 5.519571781158447, 5.594721794128418, 5.6244635581970215, 5.739632606506348, 5.583339691162109, 5.533297538757324, 5.619170665740967, 5.521085262298584, 5.504553318023682, 5.525655269622803, 5.569066047668457, 5.597060203552246, 5.522634029388428, 5.47139310836792, 5.4782562255859375, 5.485462188720703, 5.517331123352051, 5.459441661834717, 5.550353050231934, 5.5737624168396, 5.429840564727783, 5.494173049926758, 5.623745441436768, 5.648887634277344, 5.6427812576293945, 5.471241474151611, 5.443392753601074, 5.596089839935303, 5.526162147521973, 5.475523948669434, 5.5697221755981445, 5.555635452270508, 5.441726207733154, 5.617585182189941, 5.554217338562012, 5.464751720428467, 5.65700626373291, 5.537022113800049, 5.557897567749023, 5.524733543395996, 5.408891677856445, 5.652143955230713, 5.420085430145264, 5.520658493041992, 5.46001672744751, 5.503359317779541, 5.537031650543213, 5.514651298522949, 5.4360785484313965, 5.380889892578125, 5.435619354248047, 5.552413463592529, 5.5799760818481445, 5.586705684661865, 5.577420711517334, 5.449579238891602, 5.493889808654785, 5.535820007324219, 5.541254997253418, 5.700809955596924, 5.519259929656982, 5.565590858459473, 5.625929355621338, 5.51412296295166, 5.5807390213012695, 5.619809150695801, 5.442056655883789, 5.593263149261475, 5.579280376434326, 5.526381969451904, 5.4614996910095215, 5.630160331726074, 5.53385066986084, 5.530240058898926, 5.481950283050537, 5.5644145011901855, 5.596403121948242, 5.572563171386719, 5.600313186645508, 5.558474063873291, 5.5108442306518555, 5.488866329193115, 5.47987699508667, 5.700450420379639, 5.645164489746094, 5.564803123474121, 5.4836931228637695, 5.4442362785339355, 5.654068946838379, 5.659698963165283, 5.495428562164307, 5.55048942565918, 5.59202241897583, 5.529733657836914, 5.602556228637695, 5.567907810211182, 5.6194891929626465, 5.512303352355957, 5.547509670257568, 5.519787311553955, 5.533947944641113, 5.5875420570373535, 5.57978630065918, 5.543954849243164, 5.508635997772217, 5.519804954528809, 5.5290703773498535, 5.737236022949219, 5.498303413391113, 5.608229160308838, 5.612704753875732, 5.592040061950684, 5.462427139282227, 5.548046588897705, 5.620743751525879, 5.481143474578857, 5.538286209106445, 5.565632343292236, 5.469740867614746, 5.668707847595215, 5.538306713104248, 5.506491184234619, 5.55171012878418, 5.590078353881836, 5.539330959320068, 5.576415538787842, 5.522092342376709, 5.427314281463623, 5.499743938446045, 5.5119948387146, 5.554218292236328, 5.4867167472839355, 5.547147274017334, 5.507012367248535, 5.451983451843262, 5.461062908172607, 5.5818400382995605, 5.498821258544922, 5.466125011444092, 5.634855270385742, 5.551900386810303, 5.59000301361084, 5.509303092956543, 5.551696300506592, 5.607705593109131, 5.61431360244751, 5.52613639831543, 5.682779312133789, 5.555948257446289, 5.566371440887451, 5.536026954650879, 5.600581169128418, 5.624063968658447, 5.509012222290039, 5.5355224609375, 5.531439781188965, 5.466987609863281, 5.5374836921691895, 5.51810359954834, 5.614160537719727, 5.588392734527588, 5.445109844207764, 5.64609432220459, 5.585242748260498, 5.621663570404053, 5.519872188568115, 5.434852600097656, 5.532761096954346, 5.463158130645752, 5.508106231689453, 5.596802234649658, 5.480289936065674, 5.595211505889893, 5.627255916595459, 5.597302436828613, 5.312155246734619, 5.580682277679443, 5.549259185791016, 5.587887763977051, 5.539205551147461, 5.517920970916748, 5.5463337898254395, 5.533613681793213, 5.453510761260986, 5.606176853179932, 5.499327182769775, 5.492520809173584, 5.5576043128967285, 5.607992172241211, 5.613712787628174, 5.455341339111328, 5.621568202972412, 5.512650966644287, 5.699511528015137, 5.559402942657471, 5.48046875, 5.381772041320801, 5.635586261749268, 5.49735689163208, 5.6219658851623535, 5.497745990753174, 5.579967975616455, 5.415673732757568, 5.508293628692627, 5.488851070404053, 5.5739569664001465, 5.648977756500244, 5.534203052520752, 5.5820794105529785, 5.54926061630249, 5.582198143005371, 5.5316948890686035, 5.597457408905029, 5.548604488372803, 5.555269718170166, 5.538002967834473, 5.484160900115967, 5.566303730010986, 5.53683614730835, 5.424823760986328, 5.502981185913086, 5.536609172821045, 5.501092910766602, 5.492215156555176, 5.579560279846191, 5.556741237640381, 5.567571640014648, 5.590109348297119, 5.4536638259887695, 5.4909281730651855, 5.664689064025879, 5.508619785308838, 5.477189540863037, 5.56325101852417, 5.545917987823486, 5.606327056884766, 5.392343044281006, 5.670135021209717, 5.565922260284424, 5.556293487548828, 5.481362819671631, 5.721877574920654, 5.65605354309082, 5.614023208618164, 5.536368370056152, 5.461508274078369, 5.576591968536377, 5.482964515686035, 5.583953380584717, 5.437402248382568, 5.555904388427734, 5.596434116363525, 5.601856231689453, 5.503345966339111, 5.544800758361816, 5.553031921386719, 5.492944240570068, 5.637873649597168, 5.592499732971191, 5.552128791809082, 5.550724506378174, 5.654334545135498, 5.445327281951904, 5.677456855773926, 5.688220500946045, 5.430350303649902, 5.623005390167236, 5.582543849945068, 5.59938907623291, 5.511533260345459, 5.534120559692383, 5.566622734069824, 5.526974201202393, 5.5851311683654785, 5.477730751037598, 5.585673809051514, 5.643009662628174, 5.406327247619629, 5.587048530578613, 5.5971808433532715, 5.557215690612793, 5.544612407684326, 5.667017936706543, 5.622568607330322, 5.580519199371338, 5.5415239334106445, 5.614227294921875, 5.6164231300354, 5.615072250366211, 5.543759346008301, 5.594551086425781, 5.361948490142822, 5.499760627746582, 5.568279266357422, 5.616623401641846, 5.614502429962158, 5.529971122741699, 5.399147987365723, 5.618287086486816, 5.704394817352295, 5.442525386810303, 5.62488317489624, 5.457760334014893, 5.535038948059082, 5.539831161499023, 5.517494201660156, 5.5298027992248535, 5.498467922210693, 5.465266227722168, 5.558792591094971, 5.511510372161865, 5.665607929229736, 5.60224723815918, 5.600385665893555, 5.5867486000061035, 5.602096080780029, 5.648419380187988, 5.585919380187988, 5.5334625244140625, 5.543975353240967, 5.6377739906311035, 5.575537204742432, 5.466066837310791, 5.570613384246826, 5.698037624359131, 5.452363967895508, 5.549421310424805, 5.575291633605957, 5.498466491699219, 5.604979515075684, 5.548895359039307, 5.5625200271606445, 5.568355083465576, 5.688750267028809, 5.4998955726623535, 5.554910182952881, 5.500139236450195, 5.551493167877197, 5.633696556091309, 5.680686950683594, 5.474630832672119, 5.333236217498779, 5.660531044006348, 5.496853351593018, 5.474452972412109, 5.549018383026123, 5.394950866699219, 5.61107063293457, 5.573576927185059, 5.531311988830566, 5.5452494621276855, 5.545578479766846, 5.644855976104736, 5.453648567199707, 5.591498374938965, 5.557466506958008, 5.563389301300049, 5.448648929595947, 5.449727535247803, 5.6266279220581055, 5.602106094360352, 5.603642463684082, 5.434738636016846, 5.557875633239746, 5.398196220397949, 5.583259582519531, 5.636786937713623, 5.42415714263916, 5.803393840789795, 5.488332271575928, 5.529111862182617, 5.528715133666992, 5.3991379737854, 5.507521152496338, 5.4421539306640625, 5.343311786651611, 5.465533256530762, 5.562070369720459, 5.535958290100098, 5.592639923095703, 5.524968147277832, 5.587531566619873, 5.44028902053833, 5.597054481506348, 5.510637283325195, 5.547481060028076, 5.53602933883667, 5.568202972412109, 5.378399848937988, 5.620793342590332, 5.720749378204346, 5.6039862632751465, 5.56081485748291, 5.584925651550293, 5.522377967834473, 5.628039836883545, 5.5577874183654785, 5.485518455505371, 5.535120487213135, 5.562911033630371, 5.500842571258545, 5.608930587768555, 5.452537536621094, 5.422591686248779, 5.505456447601318, 5.608028888702393, 5.525266170501709, 5.582984924316406, 5.4885478019714355, 5.532441139221191, 5.628821849822998, 5.506931781768799, 5.5481696128845215, 5.553464889526367, 5.5649871826171875, 5.597940444946289, 5.581265926361084, 5.510904312133789, 5.550085067749023, 5.56162691116333, 5.6700334548950195, 5.594583988189697, 5.425267696380615, 5.4760422706604, 5.595606803894043, 5.544929027557373, 5.585601806640625, 5.531010627746582, 5.558862209320068, 5.431744575500488, 5.562463760375977, 5.539416790008545, 5.454225063323975, 5.4670867919921875, 5.442424774169922, 5.478035926818848, 5.435243129730225, 5.496499538421631, 5.540410995483398, 5.479461669921875, 5.444797039031982, 5.666973114013672, 5.6347150802612305, 5.567829132080078, 5.536394119262695, 5.435096263885498, 5.485295295715332, 5.453799724578857, 5.619696140289307, 5.575705528259277, 5.573812007904053, 5.663983345031738, 5.5969672203063965, 5.438816070556641, 5.384521961212158, 5.5631632804870605, 5.549569129943848, 5.490863800048828, 5.49899959564209, 5.5541863441467285, 5.541057586669922, 5.507977485656738, 5.341097354888916, 5.644450664520264, 5.4398674964904785, 5.521360874176025, 5.487778186798096, 5.470810890197754, 5.622209072113037, 5.601125240325928, 5.5078630447387695, 5.221897602081299, 5.555776596069336, 5.491037368774414, 5.577388763427734, 5.435844421386719, 5.633543014526367, 5.532794952392578, 5.485163688659668, 5.503611087799072, 5.601963520050049, 5.600011825561523, 5.523501396179199, 5.60537576675415, 5.430762767791748, 5.643601417541504, 5.6518731117248535, 5.532468795776367, 5.459375381469727, 5.54141902923584, 5.463189601898193, 5.411386013031006, 5.501011848449707, 5.536691188812256, 5.54233455657959, 5.575149059295654, 5.447887420654297, 5.394290447235107, 5.543088436126709, 5.520610332489014, 5.441399574279785, 5.5360541343688965, 5.541646480560303, 5.612160682678223, 5.446492671966553, 5.575872421264648, 5.499573230743408, 5.56244421005249, 5.728524208068848, 5.5464630126953125, 5.568061351776123, 5.629223346710205, 5.605489730834961, 5.436179161071777, 5.4934515953063965, 5.593729019165039, 5.449034690856934, 5.60546350479126, 5.543636798858643, 5.576711177825928, 5.523440837860107, 5.46451473236084, 5.528817653656006, 5.427535057067871, 5.532394886016846, 5.545008182525635, 5.509018421173096, 5.536320209503174, 5.474269390106201, 5.550471305847168, 5.564036846160889, 5.528660297393799, 5.619198799133301, 5.520026683807373, 5.616116523742676, 5.479945182800293, 5.517846584320068, 5.51483678817749, 5.462758541107178, 5.708796501159668, 5.503314971923828, 5.573566913604736, 5.497508525848389, 5.512904644012451, 5.544181823730469, 5.526315689086914, 5.535498142242432, 5.417276382446289, 5.500601768493652, 5.457836151123047, 5.433974742889404, 5.5523834228515625, 5.603792667388916, 5.566320896148682, 5.560959339141846, 5.5112223625183105, 5.442010402679443, 5.593208312988281, 5.6184492111206055, 5.727946758270264, 5.567404747009277, 5.481441974639893, 5.479404926300049, 5.679889678955078, 5.538661956787109, 5.638197422027588, 5.57824182510376, 5.538025379180908, 5.507519245147705, 5.428906440734863, 5.551789283752441, 5.386586666107178, 5.589945316314697, 5.526904582977295, 5.506737232208252, 5.522253513336182, 5.392289638519287, 5.423205375671387, 5.5226359367370605, 5.661010265350342, 5.488602161407471, 5.524035453796387, 5.59556245803833, 5.521641254425049, 5.4823899269104, 5.5904998779296875, 5.647522926330566, 5.454748153686523, 5.649650573730469, 5.459339141845703, 5.538904190063477, 5.554007053375244, 5.5231218338012695, 5.516830921173096, 5.48991060256958, 5.552515506744385, 5.553012371063232, 5.477295875549316, 5.665597438812256, 5.469926834106445, 5.526315689086914, 5.480774402618408, 5.556403636932373, 5.549725532531738, 5.504606246948242, 5.338816165924072, 5.578039169311523, 5.576353549957275, 5.566351413726807, 5.6293253898620605, 5.609840393066406, 5.688260555267334, 5.543331146240234, 5.52839994430542, 5.528043746948242, 5.649537086486816, 5.5410990715026855, 5.442453861236572, 5.484926223754883, 5.523723125457764, 5.444209098815918, 5.471616268157959, 5.565508842468262, 5.515355587005615, 5.564538478851318, 5.550971031188965, 5.503363132476807, 5.614068508148193, 5.564877033233643, 5.46888542175293, 5.59477424621582, 5.537440299987793, 5.410489082336426, 5.576810836791992, 5.568239212036133, 5.595288276672363, 5.579843997955322, 5.430708885192871, 5.468525409698486, 5.6183366775512695, 5.5034661293029785, 5.665305137634277, 5.540491104125977, 5.528536796569824, 5.525981903076172, 5.57100772857666, 5.602827548980713, 5.422910213470459, 5.6526618003845215, 5.520630359649658, 5.236268043518066, 5.454362869262695, 5.529128551483154, 5.437735080718994, 5.457449913024902, 5.489635467529297, 5.598442554473877, 5.5089569091796875, 5.591858386993408, 5.456526279449463, 5.458214282989502, 5.652855396270752, 5.441171169281006, 5.468629360198975, 5.700963497161865, 5.547573566436768, 5.597181797027588, 5.606835842132568, 5.572817325592041, 5.564483642578125, 5.416866779327393, 5.5487470626831055, 5.627220630645752, 5.433342933654785, 5.60012674331665, 5.544727325439453, 5.478397369384766, 5.509762287139893, 5.613821029663086, 5.393256664276123, 5.578039169311523, 5.514995098114014, 5.429481506347656, 5.485383033752441, 5.625565052032471, 5.561803817749023, 5.509174346923828, 5.563522815704346, 5.34624719619751, 5.600869178771973, 5.578190326690674, 5.525683879852295, 5.607640743255615, 5.479330539703369, 5.502856254577637, 5.448209762573242, 5.530978679656982, 5.5596113204956055, 5.56030797958374, 5.4870924949646, 5.533276557922363, 5.5142130851745605, 5.585068225860596, 5.472476005554199, 5.634163856506348, 5.465156078338623, 5.619644641876221, 5.47373628616333, 5.559090614318848, 5.667806625366211, 5.500515460968018, 5.486617565155029, 5.450397968292236, 5.590480804443359, 5.5452494621276855, 5.522318363189697, 5.535813331604004, 5.612252235412598, 5.517234802246094, 5.547616004943848, 5.565769672393799, 5.479476451873779, 5.637597560882568, 5.4992594718933105, 5.5495171546936035, 5.579816818237305, 5.503636360168457, 5.535048961639404, 5.598387241363525, 5.520809650421143, 5.57405948638916, 5.580573081970215, 5.555348873138428, 5.4912333488464355, 5.5306396484375, 5.591550350189209, 5.540586948394775, 5.56064510345459, 5.5761919021606445, 5.563899993896484, 5.448779582977295, 5.5720930099487305, 5.545954704284668, 5.511371612548828, 5.551614284515381, 5.505871772766113, 5.4413580894470215, 5.565332412719727, 5.6048407554626465, 5.361968517303467, 5.618776321411133, 5.574806213378906, 5.504631519317627, 5.55735969543457, 5.505821704864502, 5.461212635040283, 5.566702365875244, 5.634525299072266, 5.600453853607178, 5.572957515716553, 5.620004653930664, 5.580770492553711, 5.497745037078857, 5.543837070465088, 5.543478012084961, 5.519139289855957, 5.545352935791016, 5.600083351135254, 5.561478614807129, 5.581976413726807, 5.523141384124756, 5.522940635681152, 5.487843990325928, 5.471496105194092, 5.483351707458496, 5.488221645355225, 5.505107879638672, 5.532242774963379, 5.577698230743408, 5.608689785003662, 5.546080112457275, 5.524853706359863, 5.635138511657715, 5.562417984008789, 5.447953701019287, 5.463476657867432, 5.473666667938232, 5.579381465911865, 5.506992816925049, 5.463078022003174, 5.708646774291992, 5.609070777893066, 5.473264217376709, 5.592986583709717, 5.685821533203125, 5.530350208282471, 5.480377197265625, 5.520393371582031, 5.470360279083252, 5.4391770362854, 5.580038070678711, 5.526549816131592, 5.617156028747559, 5.547300815582275, 5.4711432456970215, 5.582260608673096, 5.65615701675415, 5.539022445678711, 5.483344554901123, 5.5455193519592285, 5.56351375579834, 5.727296352386475, 5.571435928344727, 5.485732078552246, 5.400441646575928, 5.634333610534668, 5.517258644104004, 5.417060375213623, 5.447850704193115, 5.5158796310424805, 5.459065914154053, 5.509098529815674, 5.576436996459961, 5.562972545623779, 5.4486517906188965, 5.561968803405762, 5.490297317504883, 5.56649112701416, 5.520555019378662, 5.46999454498291, 5.505834102630615, 5.615395545959473, 5.518580913543701, 5.497190952301025, 5.500404357910156, 5.468818187713623, 5.6157612800598145, 5.453291893005371, 5.583888530731201, 5.486120223999023, 5.534714221954346, 5.492191314697266, 5.565145969390869, 5.417889595031738, 5.603177547454834, 5.474790573120117, 5.686142921447754, 5.643176078796387, 5.609349727630615, 5.559494495391846, 5.5056471824646, 5.4881744384765625, 5.485278606414795, 5.484379291534424, 5.6173248291015625, 5.551506042480469, 5.534584999084473, 5.522972106933594, 5.617584705352783, 5.624183177947998, 5.516214370727539, 5.447764873504639, 5.403289794921875, 5.560787200927734, 5.580398082733154, 5.488837242126465, 5.704657554626465, 5.637478828430176, 5.489681243896484, 5.598700523376465, 5.458152770996094, 5.589877605438232, 5.442176818847656, 5.549683094024658, 5.5661115646362305, 5.567337512969971, 5.564138412475586, 5.560800075531006, 5.419189453125, 5.537863731384277, 5.515083312988281, 5.520869731903076, 5.634578227996826, 5.52824592590332, 5.461775779724121, 5.601887226104736, 5.46012544631958, 5.584103107452393, 5.591285228729248, 5.417048931121826, 5.540235996246338, 5.430562496185303, 5.396945476531982, 5.505623817443848, 5.645204067230225, 5.590792655944824, 5.545933723449707, 5.469984531402588, 5.612644195556641, 5.449795722961426, 5.5337443351745605, 5.545714378356934, 5.5901994705200195, 5.4551191329956055, 5.570183753967285, 5.424038887023926, 5.5043864250183105, 5.5217366218566895, 5.443092346191406, 5.535164833068848, 5.505025863647461, 5.6088361740112305, 5.448522567749023, 5.555422782897949, 5.330702304840088, 5.562366962432861, 5.476911544799805, 5.530611991882324, 5.498946666717529, 5.441570281982422, 5.514050006866455, 5.5406084060668945, 5.617234230041504, 5.436175346374512, 5.5354156494140625, 5.462850093841553, 5.626589298248291, 5.4483819007873535, 5.461278915405273, 5.5053324699401855, 5.549821376800537, 5.527156352996826, 5.525680065155029, 5.405872344970703, 5.554373264312744, 5.56567907333374, 5.504356384277344, 5.489492893218994, 5.553444862365723, 5.4569172859191895, 5.539411544799805, 5.44196891784668, 5.608309745788574, 5.592103004455566, 5.499289512634277, 5.467299938201904, 5.4474005699157715, 5.5330810546875, 5.550669193267822, 5.527225971221924, 5.538139820098877, 5.694136619567871, 5.429617881774902, 5.619564056396484, 5.4858856201171875, 5.576623916625977, 5.444969654083252, 5.501543998718262, 5.572147846221924, 5.499947547912598, 5.588561058044434, 5.6379313468933105, 5.5101847648620605, 5.699846267700195, 5.465500831604004, 5.453584671020508, 5.582986354827881, 5.597287654876709, 5.597648620605469, 5.465590953826904, 5.561563968658447, 5.580105781555176, 5.339473247528076, 5.579154014587402, 5.407381057739258, 5.538052082061768, 5.37562370300293, 5.554328441619873, 5.510780334472656, 5.528754711151123, 5.711276054382324, 5.396501064300537, 5.502486228942871, 5.591010570526123, 5.499670028686523, 5.419997215270996, 5.561055660247803, 5.591590404510498, 5.545700550079346, 5.544993877410889, 5.639770030975342, 5.575810432434082, 5.5056023597717285, 5.477909088134766, 5.513741970062256, 5.4108757972717285, 5.558852672576904, 5.500822067260742, 5.497526168823242, 5.697361469268799, 5.613749980926514, 5.670951843261719, 5.421712875366211, 5.541477680206299, 5.516422748565674, 5.5361857414245605, 5.5826873779296875, 5.435214519500732, 5.6062116622924805, 5.599217891693115, 5.577046871185303, 5.419153213500977, 5.429751873016357, 5.4676313400268555, 5.464349746704102, 5.474879741668701, 5.5243120193481445, 5.515229225158691, 5.718222618103027, 5.460267543792725, 5.516766548156738, 5.464134216308594, 5.443876266479492, 5.503754138946533, 5.530163288116455, 5.560853481292725, 5.539271831512451, 5.541694164276123, 5.515087604522705, 5.630105972290039, 5.417252063751221, 5.497509956359863, 5.48686408996582, 5.58720588684082, 5.702046871185303, 5.482975482940674, 5.440075397491455, 5.409491062164307, 5.650365352630615, 5.451809883117676, 5.456413269042969, 5.505563735961914, 5.484497547149658, 5.640009880065918, 5.467672348022461, 5.390903472900391, 5.51785135269165, 5.538826942443848, 5.464014530181885, 5.577286243438721, 5.5718607902526855, 5.511908054351807, 5.609879016876221, 5.498406410217285, 5.603491306304932, 5.528139591217041, 5.666966915130615, 5.700217247009277, 5.633487224578857, 5.493044853210449, 5.602768421173096, 5.426937103271484, 5.47184944152832, 5.610430717468262, 5.489240646362305, 5.725865840911865, 5.633263111114502, 5.597110748291016, 5.471670627593994, 5.475009441375732, 5.601658344268799, 5.601365566253662, 5.617975234985352, 5.534489154815674, 5.522411346435547, 5.556017875671387, 5.54075813293457, 5.662373065948486, 5.496123790740967, 5.626330852508545, 5.499460220336914, 5.51608943939209, 5.540596008300781, 5.67357063293457, 5.52324914932251, 5.485703468322754, 5.485009670257568, 5.566798686981201, 5.6012115478515625, 5.507696151733398, 5.471938133239746, 5.482892036437988, 5.623643398284912, 5.571882724761963, 5.543180465698242, 5.537814140319824, 5.430001258850098, 5.479455471038818, 5.622556686401367, 5.58617639541626, 5.435061931610107, 5.461975574493408, 5.50705099105835, 5.455076217651367, 5.496071815490723, 5.536945343017578, 5.484511375427246, 5.549439907073975, 5.545158863067627, 5.540503025054932, 5.428520679473877, 5.528876304626465, 5.420689105987549, 5.549445152282715, 5.527687072753906, 5.529296875, 5.640641689300537, 5.612008571624756, 5.516332149505615, 5.496868133544922, 5.520082950592041, 5.4565653800964355, 5.5364532470703125, 5.561924934387207, 5.521352291107178, 5.464738368988037, 5.586981773376465, 5.420965194702148, 5.583354949951172, 5.39580774307251, 5.410667419433594, 5.421131134033203, 5.542346000671387, 5.466770648956299, 5.382139205932617, 5.611802577972412, 5.472324848175049, 5.560409069061279, 5.621241092681885, 5.700293064117432, 5.548028469085693, 5.5190110206604, 5.5281524658203125, 5.550886631011963, 5.513936519622803, 5.5013933181762695, 5.552562713623047, 5.543239593505859, 5.5042572021484375, 5.3518805503845215, 5.520020484924316, 5.551686763763428, 5.489449977874756, 5.610607624053955, 5.573343753814697, 5.50676965713501, 5.549022674560547, 5.6332621574401855, 5.628727436065674, 5.46683931350708, 5.543879985809326, 5.50374698638916, 5.5416765213012695, 5.485365867614746, 5.306155204772949, 5.465363025665283, 5.461345672607422, 5.433976173400879, 5.558696746826172, 5.493036270141602, 5.68913459777832, 5.481341361999512, 5.493925094604492, 5.411337375640869, 5.54449462890625, 5.605157375335693, 5.518988132476807, 5.556671142578125, 5.483027458190918, 5.661718368530273, 5.522268295288086, 5.493502616882324, 5.526535987854004, 5.458171367645264, 5.500378608703613, 5.558396339416504, 5.637162685394287, 5.435328006744385, 5.455246925354004, 5.516983985900879, 5.502467155456543, 5.659130096435547, 5.474998950958252, 5.625833034515381, 5.585327625274658, 5.604552268981934, 5.383875370025635, 5.532231330871582, 5.550288677215576, 5.600229740142822, 5.692994117736816, 5.440879821777344, 5.5060319900512695, 5.514324188232422, 5.5524187088012695, 5.516987323760986, 5.6285247802734375, 5.5649003982543945, 5.496481418609619, 5.509036064147949, 5.417594909667969, 5.590139865875244, 5.472168445587158, 5.543633460998535, 5.596929550170898, 5.580448627471924, 5.370950222015381, 5.447161674499512, 5.547546863555908, 5.483312606811523, 5.465948104858398, 5.358188152313232, 5.5106072425842285, 5.530897617340088, 5.466757774353027, 5.580118656158447, 5.477615833282471, 5.57407808303833, 5.412856578826904, 5.586404323577881, 5.54170036315918, 5.590957164764404, 5.437411785125732, 5.592685222625732, 5.373236179351807, 5.551975727081299, 5.494736194610596, 5.385756492614746, 5.5775861740112305, 5.5058817863464355, 5.409788131713867, 5.509354114532471, 5.5625224113464355, 5.528022289276123, 5.422904968261719, 5.4883928298950195, 5.449761390686035, 5.55533504486084, 5.56058406829834, 5.562532424926758, 5.5398173332214355, 5.538408279418945, 5.506809234619141, 5.5842390060424805, 5.521994113922119, 5.549640655517578, 5.405676364898682, 5.628939628601074, 5.610947608947754, 5.523219108581543, 5.538019180297852, 5.4733076095581055, 5.430685520172119, 5.482455730438232, 5.399973392486572, 5.656039714813232, 5.5475335121154785, 5.630685806274414, 5.383010387420654, 5.561979293823242, 5.462156772613525, 5.455356121063232, 5.492190837860107, 5.510349273681641, 5.496011734008789, 5.563901424407959, 5.497551918029785, 5.47737455368042, 5.403908729553223, 5.538631439208984, 5.629209518432617, 5.401922702789307, 5.522730827331543, 5.560964107513428, 5.545814037322998, 5.566943645477295, 5.5613508224487305, 5.5129923820495605, 5.4879045486450195, 5.409781455993652, 5.512322425842285, 5.624762535095215, 5.471936225891113, 5.456366539001465, 5.511713981628418, 5.4437384605407715, 5.458189487457275, 5.467898368835449, 5.518462181091309, 5.509713649749756, 5.497772216796875, 5.556528091430664, 5.565707206726074, 5.508454322814941, 5.476493835449219, 5.4584784507751465, 5.480474948883057, 5.471198081970215, 5.628170490264893, 5.696776866912842, 5.445471286773682, 5.435462474822998, 5.431530475616455, 5.626921653747559, 5.686531066894531, 5.460949897766113, 5.541997909545898, 5.530953407287598, 5.457305431365967, 5.451536178588867, 5.510852336883545, 5.577804088592529, 5.537627696990967, 5.623437881469727, 5.483246803283691, 5.55105447769165, 5.480663776397705, 5.625239372253418, 5.501143455505371, 5.454995155334473, 5.512134552001953, 5.5999627113342285, 5.515233993530273, 5.548011302947998, 5.534556865692139, 5.461583614349365, 5.508520126342773, 5.472972393035889, 5.533034324645996, 5.584494113922119, 5.446803092956543, 5.5654449462890625, 5.562939643859863, 5.436841011047363, 5.44232177734375, 5.541197776794434, 5.529314041137695, 5.47214412689209, 5.490107536315918, 5.528092861175537, 5.577297210693359, 5.529210090637207, 5.66933536529541, 5.667649269104004, 5.423083782196045, 5.550436973571777, 5.45737361907959, 5.5041913986206055, 5.500278472900391, 5.54031229019165, 5.473709583282471, 5.574578762054443, 5.52689266204834, 5.658736228942871, 5.522497177124023, 5.5102739334106445, 5.573064804077148, 5.439971446990967, 5.547948360443115, 5.5486159324646, 5.614261627197266, 5.464727401733398, 5.474767684936523, 5.6613359451293945, 5.5860748291015625, 5.566657066345215, 5.482640266418457, 5.597531795501709, 5.616583347320557, 5.459533214569092, 5.487861633300781, 5.533914566040039, 5.60560941696167, 5.555699825286865, 5.546274662017822, 5.430770397186279, 5.5978240966796875, 5.538415431976318, 5.525984764099121, 5.611745834350586, 5.5445876121521, 5.479817867279053, 5.659543514251709, 5.467555522918701, 5.530360698699951, 5.594395637512207, 5.544069766998291, 5.470764636993408, 5.467686653137207, 5.509309768676758, 5.424098014831543, 5.321609020233154, 5.54786491394043, 5.417710781097412, 5.449031352996826, 5.507551670074463, 5.444504737854004, 5.614608287811279, 5.521536350250244, 5.4241943359375, 5.4668498039245605, 5.442755699157715, 5.5957441329956055, 5.537428855895996, 5.3817267417907715, 5.5370988845825195, 5.467298984527588, 5.446558475494385, 5.481887340545654, 5.493869304656982, 5.509912967681885, 5.488775730133057, 5.446105480194092, 5.57895040512085, 5.586915969848633, 5.468472003936768, 5.506731986999512, 5.503795146942139, 5.448441505432129, 5.639488697052002, 5.523938179016113, 5.489328384399414, 5.327455520629883, 5.517597198486328, 5.526552677154541, 5.525101661682129, 5.499479293823242, 5.487473011016846, 5.556090354919434, 5.557894229888916, 5.6319122314453125, 5.4772772789001465, 5.505255699157715, 5.468222618103027, 5.62621545791626, 5.611968517303467, 5.506534576416016, 5.478079795837402, 5.569722652435303, 5.547692775726318, 5.416234493255615, 5.543285846710205, 5.480330944061279, 5.534477233886719, 5.631659984588623, 5.456259250640869, 5.476197719573975, 5.473188400268555, 5.4878153800964355, 5.5908002853393555, 5.572267532348633, 5.427579879760742, 5.562533855438232, 5.558318614959717, 5.368607044219971, 5.5395917892456055, 5.557194232940674, 5.518092155456543, 5.4530348777771, 5.510194301605225, 5.450601100921631, 5.515758514404297, 5.509490489959717, 5.587565898895264, 5.546694278717041, 5.488304138183594, 5.506318092346191, 5.6008477210998535, 5.598603248596191, 5.506467819213867, 5.545303821563721, 5.440186977386475, 5.60267972946167, 5.260510444641113, 5.543713569641113, 5.497684478759766, 5.620087623596191, 5.515054225921631, 5.508732318878174, 5.443263530731201, 5.519088268280029, 5.480348110198975, 5.464167594909668, 5.591296672821045, 5.659235000610352, 5.446956634521484, 5.584159851074219, 5.493016242980957, 5.538701057434082, 5.440619945526123, 5.655104637145996, 5.532613754272461, 5.576632976531982, 5.4770050048828125, 5.391505241394043, 5.606100559234619, 5.48013973236084, 5.5031633377075195, 5.579807758331299, 5.5349345207214355, 5.6693339347839355, 5.590759754180908, 5.519506931304932, 5.496243953704834, 5.432488918304443, 5.625244617462158, 5.5862555503845215, 5.403369903564453, 5.502243995666504, 5.599628925323486, 5.569190502166748, 5.514343738555908, 5.5564069747924805, 5.4548516273498535, 5.439650058746338, 5.560553073883057, 5.49174165725708, 5.396203994750977, 5.628049373626709, 5.544602870941162, 5.535666465759277, 5.435748100280762, 5.616686820983887, 5.512508392333984, 5.5259175300598145, 5.546683311462402, 5.404334545135498, 5.482587814331055, 5.532289505004883, 5.518909931182861, 5.5394392013549805, 5.5052900314331055, 5.403280258178711, 5.486974239349365, 5.523090362548828, 5.5341010093688965, 5.525808334350586, 5.549417495727539, 5.535482406616211, 5.602489471435547, 5.552248477935791, 5.565175533294678, 5.4160661697387695, 5.612509250640869, 5.5735764503479, 5.5736494064331055, 5.435244083404541, 5.402800559997559, 5.469508647918701, 5.509163856506348, 5.548945426940918, 5.479453086853027, 5.452213764190674, 5.590612411499023, 5.388543128967285, 5.537760257720947, 5.485743045806885, 5.543054580688477, 5.486433029174805, 5.500548839569092, 5.574596405029297, 5.415937423706055, 5.486606597900391, 5.582883358001709, 5.491665363311768, 5.560468673706055, 5.496284484863281, 5.509705543518066, 5.513023376464844, 5.554427146911621, 5.513634204864502, 5.519944190979004, 5.498414039611816, 5.555230140686035, 5.529314994812012, 5.514565944671631, 5.503979206085205, 5.537909984588623, 5.620926380157471, 5.5291547775268555, 5.560807228088379, 5.532734394073486, 5.668424129486084, 5.571247577667236, 5.527335166931152, 5.492443561553955, 5.568924427032471, 5.480712890625, 5.479485511779785, 5.591906547546387, 5.52284049987793, 5.420872688293457, 5.502869606018066, 5.542691230773926, 5.619787216186523, 5.479184150695801, 5.5469841957092285, 5.677498817443848, 5.629769802093506, 5.47230863571167, 5.578589916229248, 5.544065475463867, 5.549193382263184, 5.653895378112793, 5.476659297943115, 5.492037773132324, 5.509441375732422, 5.464755058288574, 5.482494354248047, 5.451496601104736, 5.471498489379883, 5.525362014770508, 5.479144096374512, 5.56128454208374, 5.546213626861572, 5.558271884918213, 5.3926496505737305, 5.449751377105713, 5.501723289489746, 5.503344535827637, 5.4195380210876465, 5.457815170288086, 5.453403472900391, 5.570208549499512, 5.565639019012451, 5.539913177490234, 5.556487083435059, 5.540656089782715, 5.477537155151367, 5.471358776092529, 5.596391677856445, 5.500967025756836, 5.599063396453857, 5.347977161407471, 5.497870922088623, 5.537106990814209, 5.596451759338379, 5.4206414222717285, 5.515531063079834, 5.418216705322266, 5.466531753540039, 5.508159160614014, 5.691540241241455, 5.530149459838867, 5.729598045349121, 5.498210430145264, 5.5890069007873535, 5.378632068634033, 5.408158302307129, 5.5056633949279785, 5.583153247833252, 5.543026924133301, 5.649067401885986, 5.611460208892822, 5.582307815551758, 5.592206001281738, 5.3801374435424805, 5.4448561668396, 5.471645832061768, 5.4938459396362305, 5.308826923370361, 5.344347953796387, 5.517991542816162, 5.553738117218018, 5.546808242797852, 5.420961380004883, 5.643017292022705, 5.55075740814209, 5.429012298583984, 5.516510486602783, 5.479712963104248, 5.3844451904296875, 5.500448226928711, 5.520852088928223, 5.418461322784424, 5.543480396270752, 5.49153995513916, 5.417652130126953, 5.613381385803223, 5.615174293518066, 5.582692623138428, 5.461655616760254, 5.518172740936279, 5.457861423492432, 5.547460556030273, 5.527783393859863, 5.485724449157715, 5.59525203704834, 5.401584148406982, 5.3807053565979, 5.565412998199463, 5.524676322937012, 5.496119022369385, 5.399271488189697, 5.568890571594238, 5.4934797286987305, 5.512539863586426, 5.454859256744385, 5.462761402130127, 5.685194969177246, 5.59186315536499, 5.484292984008789, 5.520030498504639, 5.66256856918335, 5.5109381675720215, 5.595053195953369, 5.522984027862549, 5.52584981918335, 5.5767951011657715, 5.566319465637207, 5.621974945068359, 5.464507579803467, 5.548272132873535, 5.451695919036865, 5.546985149383545, 5.594066619873047, 5.467728614807129, 5.4159417152404785, 5.63702392578125, 5.483826160430908, 5.651680946350098, 5.612649440765381, 5.467417240142822, 5.4727559089660645, 5.6595025062561035, 5.493391513824463, 5.548272609710693, 5.50725793838501, 5.502118110656738, 5.5142035484313965, 5.588717460632324, 5.523609161376953, 5.594363689422607, 5.470720291137695, 5.428342819213867, 5.455868721008301, 5.641338348388672, 5.527109622955322, 5.492231845855713, 5.442314147949219, 5.372901439666748, 5.493256092071533, 5.527583599090576, 5.459990501403809, 5.643255233764648, 5.585669040679932, 5.497504711151123, 5.436803340911865, 5.483208656311035, 5.474220275878906, 5.587925434112549, 5.541635036468506, 5.467588424682617, 5.499764442443848, 5.555699348449707, 5.62094259262085, 5.48950719833374, 5.5112481117248535, 5.508338928222656, 5.4470977783203125, 5.536387920379639, 5.429056644439697, 5.4636125564575195, 5.534543991088867, 5.492217540740967, 5.5244221687316895, 5.470392227172852, 5.3602118492126465, 5.45792293548584, 5.516774654388428, 5.488303184509277, 5.550315856933594, 5.501580238342285, 5.605377674102783, 5.4196882247924805, 5.528386116027832, 5.400960445404053, 5.501871585845947, 5.494423866271973, 5.541430473327637, 5.404616355895996, 5.516963958740234, 5.482983589172363, 5.462159156799316, 5.488463401794434, 5.412005424499512, 5.556955337524414, 5.545351028442383, 5.507424831390381, 5.587335109710693, 5.540405750274658, 5.45266056060791, 5.506471633911133, 5.58920431137085, 5.472724437713623, 5.4775567054748535, 5.48581600189209, 5.471613883972168, 5.527661323547363, 5.485807418823242, 5.444348335266113, 5.627288818359375, 5.508358001708984, 5.576423645019531, 5.476800441741943, 5.526522636413574, 5.589688777923584, 5.658102989196777, 5.519565105438232, 5.506505489349365, 5.415000915527344, 5.404278755187988, 5.491852283477783, 5.582387447357178, 5.608945846557617, 5.465023517608643, 5.499475955963135, 5.378554344177246, 5.438816547393799, 5.614577770233154, 5.4003472328186035, 5.4976582527160645, 5.543339252471924, 5.428415775299072, 5.578762054443359, 5.514401435852051, 5.5924787521362305, 5.434585094451904, 5.486845016479492, 5.539841651916504, 5.536459922790527, 5.5277252197265625, 5.5846638679504395, 5.590261936187744, 5.518589973449707, 5.542305946350098, 5.5588765144348145, 5.604187488555908, 5.47928524017334, 5.534497261047363, 5.489716053009033, 5.525544166564941, 5.4835076332092285, 5.455793857574463, 5.514151096343994, 5.5649495124816895, 5.408578395843506, 5.518287181854248, 5.527085781097412, 5.512182712554932, 5.47781229019165, 5.549914360046387, 5.505256652832031, 5.5011162757873535, 5.550402641296387, 5.5698161125183105, 5.530839443206787, 5.465317249298096, 5.487377643585205, 5.5030059814453125, 5.5728020668029785, 5.533143043518066, 5.4892048835754395, 5.4107255935668945, 5.443343162536621, 5.395866870880127, 5.502188682556152, 5.580233097076416, 5.383249282836914, 5.453494548797607, 5.58421516418457, 5.523597240447998, 5.494997024536133, 5.470396995544434, 5.616796970367432, 5.5245585441589355, 5.538428783416748, 5.579440116882324, 5.558371543884277, 5.52268648147583, 5.481599807739258, 5.43577241897583, 5.510026454925537, 5.597967624664307, 5.404077529907227, 5.496380805969238, 5.404869079589844, 5.6418328285217285, 5.571576118469238, 5.50286340713501, 5.627474784851074, 5.414078712463379, 5.435130596160889, 5.492706775665283, 5.519345760345459, 5.553665637969971, 5.44522762298584, 5.661633014678955, 5.45517635345459, 5.476074695587158, 5.55560302734375, 5.55863094329834, 5.609025478363037, 5.533538341522217, 5.672060966491699, 5.522665500640869, 5.5423054695129395, 5.487045764923096, 5.589847087860107, 5.392307281494141, 5.584907054901123, 5.396568775177002, 5.496057987213135, 5.580887794494629, 5.573437213897705, 5.591468811035156, 5.5416951179504395, 5.500060558319092, 5.425861835479736, 5.665950298309326, 5.616708755493164, 5.624800205230713, 5.400083541870117, 5.59724760055542, 5.471071243286133, 5.48124885559082, 5.481563568115234, 5.472273826599121, 5.592158317565918, 5.465792179107666, 5.565556526184082, 5.554400444030762, 5.4365153312683105, 5.445333480834961, 5.475219249725342, 5.469756126403809, 5.492941379547119, 5.317281246185303, 5.595106601715088, 5.394188404083252, 5.514188289642334, 5.562314510345459, 5.510862827301025, 5.554956436157227, 5.5899763107299805, 5.561855316162109, 5.62200403213501, 5.430985927581787, 5.478847026824951, 5.426823616027832, 5.430915832519531, 5.585939884185791, 5.642369270324707, 5.563183307647705, 5.617880344390869, 5.350788593292236, 5.498859882354736, 5.4970855712890625, 5.521598815917969, 5.429369926452637, 5.4680352210998535, 5.47371244430542, 5.546180725097656, 5.549880504608154, 5.45771598815918, 5.542095184326172, 5.555187225341797, 5.580987930297852, 5.576146602630615, 5.460727214813232, 5.586030960083008, 5.450111389160156, 5.53162145614624, 5.5160322189331055, 5.438573360443115, 5.487849235534668, 5.54030179977417, 5.349152088165283, 5.46644401550293, 5.465511322021484, 5.638332366943359, 5.542440414428711, 5.44838809967041, 5.5095062255859375, 5.481744766235352, 5.595163345336914, 5.612133502960205, 5.495710372924805, 5.503426551818848, 5.548094749450684, 5.699828624725342, 5.519808769226074, 5.469205856323242, 5.448337078094482, 5.537912845611572, 5.502548694610596, 5.429196357727051, 5.372781753540039, 5.559545993804932, 5.485854625701904, 5.435286998748779, 5.465479373931885, 5.4513936042785645, 5.470273494720459, 5.5849080085754395, 5.5550689697265625, 5.449550151824951, 5.442012310028076, 5.613148212432861, 5.487843036651611, 5.490547180175781, 5.530368804931641, 5.5025410652160645, 5.386352062225342, 5.475909233093262, 5.496437072753906, 5.579575061798096, 5.572775840759277, 5.5047454833984375, 5.412517547607422, 5.466011047363281, 5.555561065673828, 5.452306270599365, 5.523916721343994, 5.5992536544799805, 5.43850564956665, 5.561150550842285, 5.525547981262207, 5.413010597229004, 5.480374813079834, 5.494844913482666, 5.3974127769470215, 5.433548450469971, 5.479403495788574, 5.495415210723877, 5.514252185821533, 5.594570636749268, 5.462804794311523, 5.532094955444336, 5.497078895568848, 5.5047430992126465, 5.542183876037598, 5.389277935028076, 5.5080976486206055, 5.475964546203613, 5.520185470581055, 5.431697368621826, 5.5390238761901855, 5.543415546417236, 5.502655029296875, 5.403740406036377, 5.50982141494751, 5.546142101287842, 5.37021541595459, 5.4638214111328125, 5.624337196350098, 5.564018249511719, 5.566658973693848, 5.598394393920898, 5.515486717224121, 5.521144390106201, 5.4583845138549805, 5.504746913909912, 5.562938213348389, 5.455025672912598, 5.540300369262695, 5.381232738494873, 5.47202205657959, 5.6486382484436035, 5.5115251541137695, 5.5276570320129395, 5.512391090393066, 5.490536689758301, 5.54396390914917, 5.417090892791748, 5.534832000732422, 5.521457672119141, 5.417002201080322, 5.4105000495910645, 5.545453071594238, 5.569809436798096, 5.558692932128906, 5.571811199188232, 5.701169967651367, 5.557742118835449, 5.5474371910095215, 5.444315433502197, 5.6495137214660645, 5.548135757446289, 5.4823126792907715, 5.484790325164795, 5.633147716522217, 5.504172325134277, 5.540512561798096, 5.337107181549072, 5.402456283569336, 5.508909225463867, 5.649895668029785, 5.459165573120117, 5.509431838989258, 5.5147175788879395, 5.4816694259643555, 5.473761081695557, 5.551760196685791, 5.613101005554199, 5.569558620452881, 5.556039333343506, 5.384922981262207, 5.511984825134277, 5.537801742553711, 5.487092971801758, 5.5502753257751465, 5.469266891479492, 5.5599565505981445, 5.515814304351807, 5.537467956542969, 5.562803268432617, 5.341296672821045, 5.438236713409424, 5.397093296051025, 5.429351329803467, 5.5208659172058105, 5.499140739440918, 5.580382347106934, 5.459824085235596, 5.50456428527832, 5.51141357421875, 5.465493202209473, 5.502623558044434, 5.408693790435791, 5.585562705993652, 5.61492919921875, 5.4391703605651855, 5.406022548675537, 5.5218634605407715, 5.5524115562438965, 5.432927131652832, 5.480014801025391, 5.516677379608154, 5.549012184143066, 5.412213325500488, 5.435391426086426, 5.4948015213012695, 5.512803554534912, 5.547754287719727, 5.548433303833008, 5.46451997756958, 5.465799331665039, 5.429436683654785, 5.446699142456055, 5.399009704589844, 5.47032356262207, 5.541727542877197, 5.596026420593262, 5.4958038330078125, 5.466320514678955, 5.602639675140381, 5.463512897491455, 5.429596900939941, 5.528355598449707, 5.56300163269043, 5.477653980255127, 5.486929416656494, 5.540279388427734, 5.456588268280029, 5.596260070800781, 5.486461162567139, 5.5317864418029785, 5.394633769989014, 5.585367202758789, 5.588260650634766, 5.560304641723633, 5.504446983337402, 5.470587730407715, 5.48931884765625, 5.584949016571045, 5.517136573791504, 5.487137794494629, 5.497838020324707, 5.4333295822143555, 5.654772758483887, 5.544273853302002, 5.4136505126953125, 5.666543960571289, 5.484341144561768, 5.511926174163818, 5.603201389312744, 5.4397101402282715, 5.539398670196533, 5.526313304901123, 5.526978492736816, 5.4429216384887695, 5.323304176330566, 5.452724456787109, 5.489874362945557, 5.482223987579346, 5.585564613342285, 5.436520576477051, 5.442425727844238, 5.331313610076904, 5.447113990783691, 5.502845287322998, 5.374625205993652, 5.408653259277344, 5.488462924957275, 5.407970428466797, 5.531915187835693, 5.511989116668701, 5.453872203826904, 5.5855393409729, 5.582183837890625, 5.557342529296875, 5.504031181335449, 5.629214763641357, 5.520573139190674, 5.5747880935668945, 5.491672992706299, 5.481962203979492, 5.510082721710205, 5.439316272735596, 5.604349613189697, 5.560056686401367, 5.498950958251953, 5.487324237823486, 5.540328502655029, 5.647359848022461, 5.520377159118652, 5.591023921966553, 5.518499851226807, 5.529289245605469, 5.551129341125488, 5.586263179779053, 5.503973960876465, 5.53855562210083, 5.55136251449585, 5.543102264404297, 5.506622791290283, 5.4861626625061035, 5.513008117675781, 5.435932159423828, 5.423436164855957, 5.511137962341309, 5.545768737792969, 5.621960163116455, 5.525243759155273, 5.582524299621582, 5.428474426269531, 5.602032661437988, 5.492772579193115, 5.588665008544922, 5.546515941619873, 5.493032455444336, 5.596885681152344, 5.544163703918457, 5.374695777893066, 5.51590633392334, 5.507893085479736, 5.603862762451172, 5.46518087387085, 5.461604118347168, 5.5055832862854, 5.436853408813477, 5.472244739532471, 5.687151908874512, 5.457751274108887, 5.446054935455322, 5.523327350616455, 5.550464630126953, 5.454258441925049, 5.508459091186523, 5.456151962280273, 5.518887519836426, 5.381288528442383, 5.46045446395874, 5.549178123474121, 5.514119625091553, 5.504735469818115, 5.517895698547363, 5.569087028503418, 5.468954086303711, 5.56995964050293, 5.408275604248047, 5.477540969848633, 5.693329334259033, 5.582607746124268, 5.568447589874268, 5.583777904510498, 5.367609977722168, 5.73672342300415, 5.458239555358887, 5.498753547668457, 5.512115478515625, 5.571321964263916, 5.511585235595703, 5.558696269989014, 5.563150405883789, 5.513915538787842, 5.480387210845947, 5.583084583282471, 5.544148921966553, 5.548454761505127, 5.440195083618164, 5.49865198135376, 5.571269989013672, 5.566719055175781, 5.455747127532959, 5.555880546569824, 5.508701801300049, 5.428947925567627, 5.619387626647949, 5.462241172790527, 5.5928754806518555, 5.531167507171631, 5.511366367340088, 5.302693843841553, 5.52390718460083, 5.54047966003418, 5.525069713592529, 5.50615119934082, 5.6281819343566895, 5.464341640472412, 5.509665012359619, 5.506119251251221, 5.550655841827393, 5.425825595855713, 5.571626663208008, 5.626025676727295, 5.643760681152344, 5.5157880783081055, 5.494797229766846, 5.62519645690918, 5.550909042358398, 5.49446439743042, 5.696244239807129, 5.449697971343994, 5.5301713943481445, 5.5958967208862305, 5.6490254402160645, 5.551177024841309, 5.370449066162109, 5.464358806610107, 5.438756465911865, 5.441496849060059, 5.511600017547607, 5.569981098175049, 5.482634544372559, 5.462733745574951, 5.359743595123291, 5.5942559242248535, 5.375435829162598, 5.406710147857666, 5.5600080490112305, 5.505634784698486, 5.614963531494141, 5.527576923370361, 5.427900314331055, 5.440140724182129, 5.592569351196289, 5.592583179473877, 5.452361106872559, 5.449841499328613, 5.623360633850098, 5.599818706512451, 5.488772392272949, 5.507758617401123, 5.485135555267334, 5.519586086273193, 5.527569770812988, 5.533167362213135, 5.483642101287842, 5.453256130218506, 5.504021644592285, 5.409289360046387, 5.513474941253662, 5.514366626739502, 5.551036357879639, 5.424009799957275, 5.594184398651123, 5.559285640716553, 5.50775671005249, 5.417450904846191, 5.469550609588623, 5.432959079742432, 5.486699104309082, 5.483953475952148, 5.519010543823242, 5.581331729888916, 5.481626987457275, 5.655515193939209, 5.429699420928955, 5.519540786743164, 5.3573102951049805, 5.501224994659424, 5.499663829803467, 5.442129135131836, 5.534675121307373, 5.4606523513793945, 5.514756202697754, 5.385664939880371, 5.501335620880127, 5.454729080200195, 5.536136150360107, 5.5449042320251465, 5.452856540679932, 5.523876190185547, 5.608884334564209, 5.4315032958984375, 5.486936569213867, 5.656352996826172, 5.617602825164795, 5.395074367523193, 5.5461955070495605, 5.5203423500061035, 5.45387077331543, 5.424122333526611, 5.537464618682861, 5.415029525756836, 5.566786766052246, 5.423937797546387, 5.427392959594727, 5.481945991516113, 5.436824321746826, 5.411011695861816, 5.589145183563232, 5.564285755157471, 5.618019104003906, 5.517024517059326, 5.5313720703125, 5.647794723510742, 5.578193187713623, 5.371706962585449, 5.572612285614014, 5.50810432434082, 5.404706954956055, 5.502071857452393, 5.452706336975098, 5.435719013214111, 5.551568031311035, 5.427206039428711, 5.58061408996582, 5.381552219390869, 5.539323329925537, 5.493642330169678, 5.420219898223877, 5.477879524230957, 5.304676532745361, 5.528920650482178, 5.580356121063232, 5.523983001708984, 5.390191555023193, 5.5073065757751465, 5.441867828369141, 5.596660137176514, 5.447659015655518, 5.4951324462890625, 5.44509744644165, 5.408481121063232, 5.453174114227295, 5.501753330230713, 5.480977535247803, 5.603721618652344, 5.650053024291992, 5.480841159820557, 5.701295375823975, 5.550596714019775, 5.410726070404053, 5.429226875305176, 5.449583530426025, 5.53880500793457, 5.632211685180664, 5.554499626159668, 5.4709672927856445, 5.495859146118164, 5.377822399139404, 5.577035427093506, 5.471187114715576, 5.41346549987793, 5.581866264343262, 5.536690711975098, 5.475529193878174, 5.4143757820129395, 5.45622444152832, 5.437505722045898, 5.7309465408325195, 5.546282768249512, 5.554335594177246, 5.474219799041748, 5.490553855895996, 5.490152835845947, 5.551892280578613, 5.42863655090332, 5.502706527709961, 5.471613883972168, 5.659026622772217, 5.453060626983643, 5.498963832855225, 5.503834247589111, 5.584014415740967, 5.442297458648682, 5.585483074188232, 5.479893684387207, 5.44788932800293, 5.544056415557861, 5.503869533538818, 5.418997287750244, 5.554593563079834, 5.489187240600586, 5.505746364593506, 5.48029088973999, 5.455984115600586, 5.467253684997559, 5.446712970733643, 5.497051239013672, 5.497897624969482, 5.435250759124756, 5.39845609664917, 5.5352783203125, 5.45325231552124, 5.534237384796143, 5.592257499694824, 5.396483898162842, 5.545538902282715, 5.614570617675781, 5.525754928588867, 5.474428176879883, 5.472596168518066, 5.491540431976318, 5.460686683654785, 5.495216369628906, 5.515116214752197, 5.699252605438232, 5.4778361320495605, 5.612885475158691, 5.471226215362549, 5.491793155670166, 5.491707801818848, 5.544593811035156, 5.444238662719727, 5.512762069702148, 5.4906907081604, 5.476580619812012, 5.489074230194092, 5.50587272644043, 5.49923038482666, 5.369598388671875, 5.48088264465332, 5.468347549438477, 5.532793998718262, 5.4536967277526855, 5.427129745483398, 5.447456359863281, 5.58975076675415, 5.480071067810059, 5.49994421005249, 5.53704833984375, 5.467246055603027, 5.564079284667969, 5.506086349487305, 5.552742004394531, 5.531439304351807, 5.5443339347839355, 5.501239776611328, 5.400925159454346, 5.581175327301025, 5.611653804779053, 5.571413040161133, 5.5591301918029785, 5.35610294342041, 5.375681400299072, 5.544051647186279, 5.586077690124512, 5.386984825134277, 5.551761627197266, 5.426927089691162, 5.499952793121338, 5.4732489585876465, 5.470314979553223, 5.568377494812012, 5.488702774047852, 5.454253673553467, 5.58159065246582, 5.632785797119141, 5.563684940338135, 5.542431831359863, 5.4544267654418945, 5.468180179595947, 5.486179351806641, 5.493658542633057, 5.517017841339111, 5.445885181427002, 5.536360740661621, 5.624318599700928, 5.428529739379883, 5.491311550140381, 5.508708953857422, 5.483428955078125, 5.531833648681641, 5.4871439933776855, 5.3944807052612305, 5.503281116485596, 5.453946590423584, 5.5020060539245605, 5.472774982452393, 5.4871416091918945, 5.608654975891113, 5.564197063446045, 5.394599437713623, 5.530665397644043, 5.458163261413574, 5.564551830291748, 5.360520362854004, 5.5210347175598145, 5.542988300323486, 5.5301899909973145, 5.529427528381348, 5.3546881675720215, 5.548817157745361, 5.507044315338135, 5.57783842086792, 5.5106964111328125, 5.523296356201172, 5.400791645050049, 5.554832935333252, 5.632394790649414, 5.538306713104248, 5.440005302429199, 5.478627681732178, 5.484474182128906, 5.639699935913086, 5.677118301391602, 5.464211940765381, 5.419919967651367, 5.491372585296631, 5.563312530517578, 5.561936855316162, 5.63243293762207, 5.551630020141602, 5.46921968460083, 5.530860900878906, 5.49603271484375, 5.5523600578308105, 5.572207450866699, 5.43233585357666, 5.516578674316406, 5.5548319816589355, 5.562320709228516, 5.583004474639893, 5.548426628112793, 5.474908828735352, 5.519794940948486, 5.585934638977051, 5.505096912384033, 5.413524627685547, 5.532896041870117, 5.652374267578125, 5.5379791259765625, 5.591020584106445, 5.510907173156738, 5.459840774536133, 5.548927307128906, 5.555659770965576, 5.541922569274902, 5.49151611328125, 5.5508646965026855, 5.586156845092773, 5.3850178718566895, 5.585501670837402, 5.430130481719971, 5.483076572418213, 5.371201515197754, 5.410853385925293, 5.617020606994629, 5.5826215744018555, 5.3797526359558105, 5.541399955749512, 5.504492282867432, 5.573104381561279, 5.492580890655518, 5.5095014572143555, 5.460704326629639, 5.449148178100586, 5.593858242034912, 5.453578472137451, 5.573967933654785, 5.495876312255859, 5.474653720855713, 5.455995559692383, 5.471716403961182, 5.464629650115967, 5.450822353363037, 5.443305969238281, 5.536835670471191, 5.4049482345581055, 5.396329402923584, 5.552529335021973, 5.524528980255127, 5.5338568687438965, 5.55190896987915, 5.436105251312256, 5.405774116516113, 5.507471084594727, 5.498284816741943, 5.585754871368408, 5.432483196258545, 5.48645544052124, 5.6109466552734375, 5.469498157501221, 5.468255519866943, 5.440883159637451, 5.494202136993408, 5.476429462432861, 5.492879867553711, 5.544269561767578, 5.536257266998291, 5.589469909667969, 5.644018173217773, 5.494414329528809, 5.4342217445373535, 5.50278902053833, 5.611023426055908, 5.3818230628967285, 5.547481060028076, 5.59318208694458, 5.4856390953063965, 5.588855743408203, 5.583095073699951, 5.633983135223389, 5.3153228759765625, 5.497675895690918, 5.412240982055664, 5.563022136688232, 5.481263160705566, 5.54473876953125, 5.6317853927612305, 5.475508689880371, 5.528784275054932, 5.412084102630615, 5.4573235511779785, 5.478898048400879, 5.526402473449707, 5.7259955406188965, 5.523625373840332, 5.546260833740234, 5.536809921264648, 5.532635688781738, 5.533223628997803, 5.556809425354004, 5.49834680557251, 5.602287292480469, 5.575919151306152, 5.533883571624756, 5.4999895095825195, 5.534363746643066, 5.488205432891846, 5.485466003417969, 5.510367393493652, 5.492459297180176, 5.569643974304199, 5.550961017608643, 5.418234348297119, 5.455395698547363, 5.386562824249268, 5.592961311340332, 5.548694133758545, 5.455952167510986, 5.560739517211914, 5.44916296005249, 5.727879524230957, 5.537842750549316, 5.598708152770996, 5.50544548034668, 5.483514308929443, 5.446065902709961, 5.58615779876709, 5.491264343261719, 5.459715366363525, 5.492258071899414, 5.441131591796875, 5.574440956115723, 5.539085865020752, 5.625487804412842, 5.547613143920898, 5.616241931915283, 5.47860860824585, 5.564371585845947, 5.600622653961182, 5.482205867767334, 5.486151218414307, 5.4430975914001465, 5.497123718261719, 5.468686580657959, 5.571423053741455, 5.536046028137207, 5.509527206420898, 5.61049747467041, 5.511630058288574, 5.564416885375977, 5.420251369476318, 5.419417381286621, 5.486629009246826, 5.428484916687012, 5.519279479980469, 5.55467414855957, 5.476028919219971, 5.463878631591797, 5.495805740356445, 5.4597978591918945, 5.442831039428711, 5.516170501708984, 5.5338134765625, 5.5232038497924805, 5.453939437866211, 5.554765224456787, 5.554900169372559, 5.47224235534668, 5.564126491546631, 5.560544013977051, 5.497247695922852, 5.385590553283691, 5.470548629760742, 5.449997901916504, 5.428709030151367, 5.351955413818359, 5.496253490447998, 5.491892337799072, 5.543406009674072, 5.446014881134033, 5.421717166900635, 5.448967456817627, 5.522653579711914, 5.3923187255859375, 5.483745574951172, 5.533044815063477, 5.367765426635742, 5.415950298309326, 5.510000705718994, 5.39810037612915, 5.460883140563965, 5.589414596557617, 5.541349411010742, 5.553952217102051, 5.574967861175537, 5.4380717277526855, 5.659890651702881, 5.621612548828125, 5.5238752365112305, 5.556018829345703, 5.5393781661987305, 5.430308818817139, 5.446935176849365, 5.481100559234619, 5.4527587890625, 5.627814769744873, 5.435947418212891, 5.4228973388671875, 5.467674732208252, 5.516155242919922, 5.376840114593506, 5.445313453674316, 5.576696872711182, 5.487916946411133, 5.5261688232421875, 5.529291152954102, 5.597646236419678, 5.435171127319336, 5.495931148529053, 5.586177825927734, 5.513550758361816, 5.4739508628845215, 5.415475845336914, 5.409108638763428, 5.474172115325928, 5.448324203491211, 5.46509313583374, 5.547208786010742, 5.500756740570068, 5.5421223640441895, 5.504029750823975, 5.48429012298584, 5.418452739715576, 5.4502692222595215, 5.427907943725586, 5.551151275634766, 5.344644546508789, 5.463255882263184, 5.567198753356934, 5.407159805297852, 5.516860485076904, 5.60931921005249, 5.44533109664917, 5.52183198928833, 5.462611198425293, 5.537769794464111, 5.57535457611084, 5.397086143493652, 5.565121650695801, 5.645018100738525, 5.436831951141357, 5.544787406921387, 5.481984615325928, 5.559629440307617, 5.494039535522461, 5.564526557922363, 5.457980155944824, 5.564238548278809, 5.392656326293945, 5.5507917404174805, 5.3952460289001465, 5.452971458435059, 5.515458583831787, 5.466914653778076, 5.473134994506836, 5.509960651397705, 5.471217632293701, 5.398665428161621, 5.410664081573486, 5.561643123626709, 5.579041004180908, 5.418035507202148, 5.49749755859375, 5.543535232543945, 5.436749458312988, 5.561307430267334, 5.574286937713623, 5.389416694641113, 5.578541278839111, 5.534837245941162, 5.461860179901123, 5.442114353179932, 5.413335800170898, 5.600386142730713, 5.422512531280518, 5.506911277770996, 5.554943084716797, 5.434373378753662, 5.453122615814209, 5.451955318450928, 5.539857864379883, 5.530926704406738, 5.4522199630737305, 5.486777305603027, 5.592807292938232, 5.481006145477295, 5.489815711975098, 5.469536304473877, 5.672746181488037, 5.526675224304199, 5.5855021476745605, 5.439276218414307, 5.48649263381958, 5.582345008850098, 5.583022594451904, 5.5423197746276855, 5.4574198722839355, 5.509320259094238, 5.445329666137695, 5.309206962585449, 5.646365642547607, 5.572413444519043, 5.548880100250244, 5.454037666320801, 5.500514507293701, 5.6444478034973145, 5.3958821296691895, 5.544332981109619, 5.49370002746582, 5.482038497924805, 5.525742053985596, 5.573196887969971, 5.469112396240234, 5.422424793243408, 5.522849082946777, 5.588862895965576, 5.478874683380127, 5.532098770141602, 5.562697410583496, 5.509091854095459, 5.546055793762207, 5.527914524078369, 5.445721626281738, 5.4699225425720215, 5.534074783325195, 5.520064830780029, 5.590331554412842, 5.609402179718018, 5.421138763427734, 5.617279529571533, 5.506137847900391, 5.514878273010254, 5.531289577484131, 5.403886795043945, 5.398769378662109, 5.574857711791992, 5.505282402038574, 5.510654926300049, 5.554445266723633, 5.475901126861572, 5.509387016296387, 5.407451629638672, 5.55509090423584, 5.529769420623779, 5.57406759262085, 5.475131988525391, 5.5779242515563965, 5.399533271789551, 5.569528579711914, 5.510290622711182, 5.570549488067627, 5.540738582611084, 5.541852951049805, 5.434755325317383, 5.457859039306641, 5.3989667892456055, 5.6120100021362305, 5.513311862945557, 5.6466217041015625, 5.347202777862549, 5.3656721115112305, 5.554051876068115, 5.477701187133789, 5.524056911468506, 5.384372711181641, 5.39254093170166, 5.364506244659424, 5.499324321746826, 5.5243120193481445, 5.502257823944092, 5.5453972816467285, 5.522096157073975, 5.384954929351807, 5.431143760681152, 5.584076404571533, 5.497943878173828, 5.418062686920166, 5.537006378173828, 5.38926887512207, 5.496964454650879, 5.5278120040893555, 5.531736373901367, 5.536459922790527, 5.532492637634277, 5.400881767272949, 5.449746608734131, 5.55732536315918, 5.538203716278076, 5.565831184387207, 5.479835510253906, 5.495980739593506, 5.5799736976623535, 5.396058082580566, 5.467430114746094, 5.52795934677124, 5.516641139984131, 5.527340888977051, 5.488779544830322, 5.490568161010742, 5.518071174621582, 5.534908771514893, 5.337104320526123, 5.551224708557129, 5.605940818786621, 5.476949691772461, 5.473803520202637, 5.575466632843018, 5.441493988037109, 5.699559211730957, 5.476161956787109, 5.507413864135742, 5.491860389709473, 5.529526233673096, 5.581883907318115, 5.525247097015381, 5.466821193695068, 5.542107582092285, 5.445727348327637, 5.547113418579102, 5.4764933586120605, 5.440279483795166, 5.48932409286499, 5.428917407989502, 5.603029727935791, 5.49061393737793, 5.305588245391846, 5.439013957977295, 5.511577129364014, 5.495253086090088, 5.56477165222168, 5.512875556945801, 5.384636402130127, 5.5897650718688965, 5.496715545654297, 5.539243698120117, 5.467280387878418, 5.5131072998046875, 5.435281276702881, 5.473370552062988, 5.446800708770752, 5.511565685272217, 5.52386474609375, 5.410813808441162, 5.462555885314941, 5.574585914611816, 5.453351020812988, 5.565937519073486, 5.552099704742432, 5.5112481117248535, 5.320700168609619, 5.533921241760254, 5.60159969329834, 5.415882110595703, 5.601277828216553, 5.565385341644287, 5.516876697540283, 5.5631561279296875, 5.464582920074463, 5.541752338409424, 5.391303062438965, 5.576530456542969, 5.428417682647705, 5.489192485809326, 5.431835651397705, 5.568456649780273, 5.619537353515625, 5.482611179351807, 5.537006855010986, 5.499000549316406, 5.43637228012085, 5.614912033081055, 5.505064964294434, 5.549471855163574, 5.488068580627441, 5.642723083496094, 5.456113338470459, 5.5484137535095215, 5.546266078948975, 5.44867467880249, 5.475958824157715, 5.6932692527771, 5.572445869445801, 5.551172733306885, 5.466339111328125, 5.434767246246338, 5.5193190574646, 5.470834255218506, 5.509188652038574, 5.48171854019165, 5.565827369689941, 5.481009006500244, 5.6868720054626465, 5.462430953979492, 5.486403942108154, 5.350594520568848, 5.403339385986328, 5.510417938232422, 5.600186824798584, 5.493473052978516, 5.476483345031738, 5.515956401824951, 5.518702030181885, 5.4324798583984375, 5.522669792175293, 5.269598007202148, 5.517330169677734, 5.5170063972473145, 5.460122108459473, 5.635526180267334, 5.560318946838379, 5.576985836029053, 5.436356544494629, 5.489309310913086, 5.518912315368652, 5.446202754974365, 5.630376815795898, 5.424526214599609, 5.466824054718018, 5.398846626281738, 5.504759788513184, 5.608646392822266, 5.3017897605896, 5.569394111633301, 5.504638671875, 5.356139183044434, 5.510790824890137, 5.485798358917236, 5.44819450378418, 5.596503257751465, 5.57483434677124, 5.532697677612305, 5.504906177520752, 5.588902473449707, 5.490972518920898, 5.472866535186768, 5.5058746337890625, 5.412977695465088, 5.384113311767578, 5.50484037399292, 5.533814907073975, 5.464850425720215, 5.436016082763672, 5.540769577026367, 5.488133907318115, 5.607249736785889, 5.509304046630859, 5.5035810470581055, 5.5541090965271, 5.557876110076904, 5.451478958129883, 5.484071254730225, 5.461567401885986, 5.540374279022217, 5.489566326141357, 5.5214715003967285, 5.472221851348877, 5.513898849487305, 5.39563512802124, 5.457784175872803, 5.540870189666748, 5.385494232177734, 5.483552932739258, 5.635208606719971, 5.578230381011963, 5.517373085021973, 5.482807636260986, 5.449655532836914, 5.4561028480529785, 5.492095470428467, 5.490632057189941, 5.428279876708984, 5.563872814178467, 5.500732898712158, 5.541812419891357, 5.514526844024658, 5.397680282592773, 5.492163181304932, 5.51548433303833, 5.5974225997924805, 5.307100296020508, 5.571343421936035, 5.497259616851807, 5.5952935218811035, 5.436511516571045, 5.437002182006836, 5.4464921951293945, 5.485685348510742, 5.551252841949463, 5.475264072418213, 5.405521392822266, 5.543126106262207, 5.520033836364746, 5.600515842437744, 5.4068450927734375, 5.49395227432251, 5.543547630310059, 5.366255283355713, 5.420115947723389, 5.554225444793701, 5.385171413421631, 5.563406467437744, 5.543576240539551, 5.4088921546936035, 5.39393949508667, 5.559036731719971, 5.555557727813721, 5.403321743011475, 5.336179256439209, 5.619210243225098, 5.6063432693481445, 5.616044044494629, 5.467648029327393, 5.357296466827393, 5.513498783111572, 5.503122329711914, 5.496604919433594, 5.495883464813232, 5.579974174499512, 5.5366129875183105, 5.504516124725342, 5.504122257232666, 5.502328395843506, 5.459679126739502, 5.470119953155518, 5.433840751647949, 5.34874963760376, 5.4314961433410645, 5.4870147705078125, 5.591779708862305, 5.43057918548584, 5.48953914642334, 5.569828033447266, 5.36292839050293, 5.55601167678833, 5.521328449249268, 5.604722023010254, 5.547360897064209, 5.567153453826904, 5.5527424812316895, 5.382772922515869, 5.551970481872559, 5.428853511810303, 5.52641487121582, 5.486457824707031, 5.443257808685303, 5.625991344451904, 5.5234456062316895, 5.431306838989258, 5.474811553955078, 5.458887577056885, 5.500085353851318, 5.576664447784424, 5.561155796051025, 5.504352569580078, 5.502686500549316, 5.405314922332764, 5.489555835723877, 5.5715718269348145, 5.573641777038574, 5.519236087799072, 5.498220920562744, 5.605953693389893, 5.552700519561768, 5.562816143035889, 5.6821770668029785, 5.477196216583252, 5.458383083343506, 5.51076078414917, 5.528442859649658, 5.511929988861084, 5.4848833084106445, 5.4244065284729, 5.610230445861816, 5.481005668640137, 5.540637969970703, 5.433043003082275, 5.515025615692139, 5.50681734085083, 5.417571067810059, 5.386674404144287, 5.511329650878906, 5.399382591247559, 5.506011009216309, 5.454801559448242, 5.513034343719482, 5.486968040466309, 5.524316787719727, 5.601012229919434, 5.50216007232666, 5.517179012298584, 5.480864524841309, 5.592586994171143, 5.433482646942139, 5.437762260437012, 5.527529716491699, 5.575151443481445, 5.447638034820557, 5.48150634765625, 5.5538859367370605, 5.507228374481201, 5.43273401260376, 5.346830368041992, 5.56011962890625, 5.580033302307129, 5.590490818023682, 5.402499675750732, 5.437027454376221, 5.487398147583008, 5.6310200691223145, 5.533987045288086, 5.624063968658447, 5.478388786315918, 5.488496780395508, 5.427543640136719, 5.466166019439697, 5.508099555969238, 5.612189292907715, 5.572345733642578, 5.512474536895752, 5.468564033508301, 5.514749526977539, 5.520723819732666, 5.489577770233154, 5.428789138793945, 5.633939743041992, 5.552909851074219, 5.496561050415039, 5.491784572601318, 5.575255870819092, 5.400249481201172, 5.55468225479126, 5.511592864990234, 5.502820014953613, 5.448853015899658, 5.458494186401367, 5.501681327819824, 5.490633010864258, 5.607576847076416, 5.44373083114624, 5.4835381507873535, 5.486154556274414, 5.557435035705566, 5.461366176605225, 5.498602867126465, 5.486037731170654, 5.513823509216309, 5.441434383392334, 5.492271900177002, 5.387989044189453, 5.557581424713135, 5.545919895172119, 5.5056867599487305, 5.418345928192139, 5.470643520355225, 5.502918243408203, 5.471014976501465, 5.435525894165039, 5.589331150054932, 5.569063663482666, 5.481618881225586, 5.520731449127197, 5.569668292999268, 5.451411247253418, 5.522769927978516, 5.431936264038086, 5.521334171295166, 5.4379401206970215, 5.5788679122924805, 5.54177713394165, 5.485895156860352, 5.474433898925781, 5.413371562957764, 5.301969528198242, 5.502367973327637, 5.5990166664123535, 5.654960632324219, 5.356245517730713, 5.500092506408691, 5.546923637390137, 5.406927108764648, 5.494826793670654, 5.4607391357421875, 5.302177429199219, 5.551964282989502, 5.437063217163086, 5.457294464111328, 5.501008033752441, 5.455959320068359, 5.593059539794922, 5.446715831756592, 5.560585021972656, 5.459220886230469, 5.546765327453613, 5.516764163970947, 5.62117862701416, 5.489583969116211, 5.516940116882324, 5.482899188995361, 5.4307637214660645, 5.480576038360596, 5.384009838104248, 5.560266494750977, 5.586307048797607, 5.572813034057617, 5.600834846496582, 5.568910598754883, 5.537467002868652, 5.261345863342285, 5.389083385467529, 5.384392261505127, 5.573214530944824, 5.5657267570495605, 5.485881328582764, 5.448109149932861, 5.564681053161621, 5.471767902374268, 5.480135440826416, 5.489713668823242, 5.5764851570129395, 5.525174617767334, 5.557394981384277, 5.473985195159912, 5.542200565338135, 5.345158100128174, 5.51531982421875, 5.597179412841797, 5.469377040863037, 5.500536918640137, 5.457137584686279, 5.496419429779053, 5.4662861824035645, 5.620955467224121, 5.402363300323486, 5.623966693878174, 5.390175819396973, 5.54659366607666, 5.539506435394287, 5.614837646484375, 5.537641525268555, 5.47330379486084, 5.55678653717041, 5.4326300621032715, 5.523260593414307, 5.465738296508789, 5.469383716583252, 5.41689395904541, 5.552005767822266, 5.603331565856934, 5.3730316162109375, 5.526432037353516, 5.507862567901611, 5.419126033782959, 5.519782066345215, 5.617870807647705, 5.521668910980225, 5.5166916847229, 5.390476703643799, 5.551365852355957, 5.466817378997803, 5.434574127197266, 5.422125339508057, 5.363903045654297, 5.554587364196777, 5.40378475189209, 5.654911518096924, 5.573646068572998, 5.541122913360596, 5.505773067474365, 5.439949035644531, 5.582104682922363, 5.47267484664917, 5.565046310424805, 5.544349193572998, 5.408689975738525, 5.485316753387451, 5.4780659675598145, 5.5237274169921875, 5.534348011016846, 5.332683563232422, 5.512320041656494, 5.501637935638428, 5.455938339233398, 5.471699237823486, 5.457159042358398, 5.583334922790527, 5.554454803466797, 5.558806419372559, 5.444663047790527, 5.573515892028809, 5.600327968597412, 5.475714206695557, 5.50805139541626, 5.571321964263916, 5.433190822601318, 5.5138773918151855, 5.353270530700684, 5.48295259475708, 5.577153205871582, 5.493094444274902, 5.489208698272705, 5.504865646362305, 5.4715800285339355, 5.304034233093262, 5.6008429527282715, 5.556399345397949, 5.5707478523254395, 5.465706825256348, 5.473437786102295, 5.4541544914245605, 5.359156131744385, 5.484473705291748, 5.531895160675049, 5.418062686920166, 5.408562183380127, 5.529994487762451, 5.4538187980651855, 5.379597187042236, 5.484403133392334, 5.549981594085693, 5.465037822723389, 5.41671895980835, 5.550662517547607, 5.519199848175049, 5.426234245300293, 5.572047233581543, 5.547471046447754, 5.568630218505859, 5.448683261871338, 5.671133995056152, 5.406116008758545, 5.525371551513672, 5.554184436798096, 5.409494400024414, 5.390016078948975, 5.569331169128418, 5.532648086547852, 5.661294937133789, 5.615567207336426, 5.337099075317383, 5.52238655090332, 5.581401824951172, 5.5906877517700195, 5.49787712097168, 5.474215030670166, 5.5049591064453125, 5.460686206817627, 5.484665870666504, 5.565243244171143, 5.537320137023926, 5.450624942779541, 5.663633823394775, 5.442059516906738, 5.431184768676758, 5.58877420425415, 5.567192077636719, 5.46462869644165, 5.497503280639648, 5.353618144989014, 5.57860803604126, 5.4164814949035645, 5.4555559158325195, 5.450364589691162, 5.515350818634033, 5.564830303192139, 5.482082366943359, 5.490398406982422, 5.594707012176514, 5.426054000854492, 5.434929847717285, 5.551255702972412, 5.422536373138428, 5.511650085449219, 5.441040992736816, 5.5984110832214355, 5.537440299987793, 5.631714344024658, 5.528197288513184, 5.562890529632568, 5.55958890914917, 5.448728561401367, 5.5203375816345215, 5.614933013916016, 5.391785144805908, 5.467274188995361, 5.5091729164123535, 5.516373634338379, 5.565318584442139, 5.510526657104492, 5.400210380554199, 5.553672790527344, 5.409963130950928, 5.415766716003418, 5.412441253662109, 5.5571208000183105, 5.486907958984375, 5.532250881195068, 5.584117889404297, 5.491708755493164, 5.593656539916992, 5.392624378204346, 5.426548004150391, 5.4715657234191895, 5.461692810058594, 5.497489929199219, 5.650474548339844, 5.387382507324219, 5.458853721618652, 5.465396881103516, 5.396440029144287, 5.47236967086792, 5.416749000549316, 5.522820949554443, 5.4740071296691895, 5.490814208984375, 5.392300605773926, 5.521762847900391, 5.514513969421387, 5.55070686340332, 5.516078472137451, 5.343852996826172, 5.506690979003906, 5.472012996673584, 5.58867883682251, 5.404526233673096, 5.508241653442383, 5.584256649017334, 5.524200916290283, 5.402968883514404, 5.3650126457214355, 5.493148326873779, 5.580053806304932, 5.316981792449951, 5.609002590179443, 5.486836910247803, 5.4985551834106445, 5.4463934898376465, 5.5081095695495605, 5.4462761878967285, 5.570388317108154, 5.6662421226501465, 5.455423831939697, 5.359999179840088, 5.481379508972168, 5.461032867431641, 5.4722723960876465, 5.410027503967285, 5.595388889312744, 5.646703243255615, 5.4316935539245605, 5.472907066345215, 5.4172282218933105, 5.470438003540039, 5.469096660614014, 5.399167537689209, 5.480647087097168, 5.5458083152771, 5.55476713180542, 5.425771713256836, 5.415458679199219, 5.60488224029541, 5.539146900177002, 5.464911460876465, 5.554479122161865, 5.491227626800537, 5.442258834838867, 5.4994707107543945, 5.499453067779541, 5.629918098449707, 5.579339504241943, 5.447913646697998, 5.602498531341553, 5.3902058601379395, 5.583409309387207, 5.551580905914307, 5.594523906707764, 5.470760822296143, 5.527154445648193, 5.418954372406006, 5.675498008728027, 5.548520565032959, 5.549225330352783, 5.56550407409668, 5.520152568817139, 5.424861431121826, 5.446517467498779, 5.506526470184326, 5.477923393249512, 5.47434663772583, 5.432282447814941, 5.625053405761719, 5.440078258514404, 5.4694437980651855, 5.554056167602539, 5.5815958976745605, 5.530087471008301, 5.379781723022461, 5.522249221801758, 5.373007774353027, 5.4839887619018555, 5.3747477531433105, 5.69896125793457, 5.475671291351318, 5.347166061401367, 5.553880214691162, 5.545635223388672, 5.502945899963379, 5.576237201690674, 5.453918933868408, 5.447376728057861, 5.378143787384033, 5.584338188171387, 5.486156940460205, 5.5125532150268555, 5.552791118621826, 5.442081451416016, 5.593691825866699, 5.479382514953613, 5.532437801361084, 5.536892414093018, 5.435116291046143, 5.496572017669678, 5.438434600830078, 5.546698570251465, 5.4328155517578125, 5.436552047729492, 5.539689064025879, 5.4856390953063965, 5.500101566314697, 5.588180065155029, 5.420071601867676, 5.498283863067627, 5.4122209548950195, 5.545541286468506, 5.488273620605469, 5.521465301513672, 5.359001636505127, 5.453575134277344, 5.549201011657715, 5.407395362854004, 5.471630573272705, 5.452930450439453, 5.542258262634277, 5.5031046867370605, 5.502411842346191, 5.426549434661865, 5.408602714538574, 5.449093818664551, 5.562955379486084, 5.3937087059021, 5.470337867736816, 5.485611438751221, 5.648589134216309, 5.43947696685791, 5.441103935241699, 5.503495216369629, 5.44435977935791, 5.4718804359436035, 5.55586576461792, 5.463740825653076, 5.392609119415283, 5.512985706329346, 5.486642837524414, 5.543078899383545, 5.408161163330078, 5.49898099899292, 5.487257480621338, 5.530682563781738, 5.456748962402344, 5.518032073974609, 5.547800064086914, 5.466372966766357, 5.456945896148682, 5.581205368041992, 5.507757663726807, 5.476077079772949, 5.342884540557861, 5.451582908630371, 5.499928951263428, 5.448594570159912, 5.524972915649414, 5.415586471557617, 5.388166904449463, 5.597476005554199, 5.5603251457214355, 5.542305946350098, 5.533690929412842, 5.536282539367676, 5.544679641723633, 5.549367904663086, 5.4986701011657715, 5.505074977874756, 5.474475860595703, 5.522670269012451, 5.480281352996826, 5.538234233856201, 5.436493396759033, 5.528401851654053, 5.568893909454346, 5.554524898529053, 5.430800914764404, 5.447944164276123, 5.603066921234131, 5.45756196975708, 5.395133018493652, 5.450839996337891, 5.562014579772949, 5.646010398864746, 5.561313629150391, 5.484833717346191, 5.472690582275391, 5.546725749969482, 5.449532508850098, 5.584837913513184, 5.551222801208496, 5.531829833984375, 5.528098106384277, 5.47556209564209, 5.6391472816467285, 5.565791130065918, 5.598885536193848, 5.507001876831055, 5.610379219055176, 5.431084632873535, 5.5204176902771, 5.3859028816223145, 5.584975242614746, 5.527529239654541, 5.573479175567627, 5.621999263763428, 5.479451656341553, 5.494591236114502, 5.476069450378418, 5.404994964599609, 5.593332290649414, 5.478768825531006, 5.545163154602051, 5.466507434844971, 5.485729694366455, 5.458992958068848, 5.4402174949646, 5.500660419464111, 5.603026390075684, 5.543210029602051, 5.507172584533691, 5.397034645080566, 5.463281154632568, 5.55460786819458, 5.5386152267456055, 5.49847936630249, 5.334212303161621, 5.510645389556885, 5.51515531539917]}

==> figure/WikiText2/skipgram/adam/loss.json <==
{"train": [8.325020222377528, 5.604474507174977, 5.482031966625244, 5.446139653108761, 5.431042022555677, 5.4229931146606765, 5.417923198978833, 5.414874644565831, 5.409987552981463, 5.404576138478969, 5.400778089428695, 5.394163408105118, 5.388694769408622, 5.3819920213664485, 5.375389458927723, 5.3667423308051285, 5.358752683933348, 5.348491031258287, 5.336238110345587, 5.322990617926376], "val": [8.324973837534587, 5.457112121582031, 5.424789412816366, 5.395597251256307, 5.398926671346029, 5.386957693099975, 5.390538215637207, 5.390703360239665, 5.387493880589803, 5.386796474456787, 5.383204317092895, 5.384721374511718, 5.3810936450958256, 5.374891010920207, 5.372070344289144, 5.368099276224772, 5.368272622426351, 5.364121135075887, 5.35721853574117, 5.355424118041992], "train_iter": [8.324833869934082, 8.325050354003906, 8.324697494506836, 8.324676513671875, 8.32456111907959, 8.325201034545898, 8.325716972351074, 8.325482368469238, 8.323750495910645, 8.324405670166016, 8.326275825500488, 8.324557304382324, 8.325440406799316, 8.324792861938477, 8.325434684753418, 8.32506275177002, 8.325780868530273, 8.325392723083496, 8.32548713684082, 8.32498836517334, 8.325203895568848, 8.324697494506836, 8.324419021606445, 8.325501441955566, 8.326234817504883, 8.324962615966797, 8.324440956115723, 8.324694633483887, 8.325223922729492, 8.324811935424805, 8.325790405273438, 8.324148178100586, 8.324493408203125, 8.32569408416748, 8.324151039123535, 8.325681686401367, 8.324463844299316, 8.325660705566406, 8.324981689453125, 8.324362754821777, 8.325226783752441, 8.325834274291992, 8.325238227844238, 8.325347900390625, 8.324280738830566, 8.323877334594727, 8.324971199035645, 8.32457160949707, 8.325106620788574, 8.323752403259277, 8.32433795928955, 8.324066162109375, 8.325251579284668, 8.324738502502441, 8.324162483215332, 8.325074195861816, 8.324273109436035, 8.325119972229004, 8.325162887573242, 8.324735641479492, 8.324258804321289, 8.325783729553223, 8.32485580444336, 8.325248718261719, 8.325150489807129, 8.324048042297363, 8.32497787475586, 8.325237274169922, 8.32455062866211, 8.32545280456543, 8.325065612792969, 8.325409889221191, 8.326147079467773, 8.324646949768066, 8.324378967285156, 8.325467109680176, 8.325035095214844, 8.325411796569824, 8.325479507446289, 8.324799537658691, 8.324251174926758, 8.324043273925781, 8.324466705322266, 8.324716567993164, 8.325492858886719, 8.325614929199219, 8.324546813964844, 8.325252532958984, 8.324831008911133, 8.325212478637695, 8.325057983398438, 8.325861930847168, 8.325594902038574, 8.325098037719727, 8.325701713562012, 8.325441360473633, 8.32463264465332, 8.325653076171875, 8.323690414428711, 8.325966835021973, 8.324837684631348, 8.325055122375488, 8.323885917663574, 8.325551986694336, 8.324356079101562, 8.325255393981934, 8.32474422454834, 8.324492454528809, 8.325342178344727, 8.324721336364746, 8.325262069702148, 8.324943542480469, 8.325074195861816, 8.325809478759766, 8.325736045837402, 8.32526683807373, 8.325918197631836, 8.324066162109375, 8.326567649841309, 8.32524585723877, 8.325024604797363, 8.324283599853516, 8.32490062713623, 8.325465202331543, 8.324756622314453, 8.325770378112793, 8.325538635253906, 8.325187683105469, 8.325678825378418, 8.324485778808594, 8.324421882629395, 8.324638366699219, 8.325174331665039, 8.325287818908691, 8.324833869934082, 8.324629783630371, 8.325518608093262, 8.325641632080078, 8.324719429016113, 8.324409484863281, 8.324111938476562, 8.324507713317871, 8.324003219604492, 8.326057434082031, 8.32486629486084, 8.325540542602539, 8.324725151062012, 8.325035095214844, 8.326180458068848, 8.324966430664062, 8.325343132019043, 8.325385093688965, 8.3250150680542, 8.3253173828125, 8.324516296386719, 8.326446533203125, 8.325095176696777, 8.325406074523926, 8.324771881103516, 8.325840950012207, 8.324416160583496, 8.324858665466309, 8.324777603149414, 8.326225280761719, 8.324918746948242, 8.325496673583984, 8.3255033493042, 8.324292182922363, 8.324847221374512, 8.32375717163086, 8.325511932373047, 8.325387954711914, 8.325616836547852, 8.324850082397461, 8.325309753417969, 8.325189590454102, 8.325078964233398, 8.32436752319336, 8.32462215423584, 8.32555103302002, 8.326895713806152, 8.325736999511719, 8.324934959411621, 8.325359344482422, 8.325028419494629, 8.324807167053223, 8.32468318939209, 8.324126243591309, 8.324182510375977, 8.325714111328125, 8.324808120727539, 8.325295448303223, 8.323899269104004, 8.324268341064453, 8.324223518371582, 8.326330184936523, 8.324244499206543, 8.325066566467285, 8.325193405151367, 8.325204849243164, 8.324299812316895, 8.325441360473633, 8.324256896972656, 8.324322700500488, 8.325222969055176, 8.325260162353516, 8.32516860961914, 8.32534408569336, 8.324546813964844, 8.325142860412598, 8.324939727783203, 8.324666976928711, 8.325798988342285, 8.324774742126465, 8.324788093566895, 8.325242042541504, 8.325223922729492, 8.324675559997559, 8.324642181396484, 8.3253812789917, 8.32490348815918, 8.325732231140137, 8.324078559875488, 8.324569702148438, 8.325089454650879, 8.32495403289795, 8.324091911315918, 8.324528694152832, 8.325502395629883, 8.32494831085205, 8.324978828430176, 8.324813842773438, 8.325689315795898, 8.323932647705078, 8.324913024902344, 8.324588775634766, 8.324617385864258, 8.32496452331543, 8.325759887695312, 8.325311660766602, 8.32429313659668, 8.325737953186035, 8.323734283447266, 8.325071334838867, 8.325584411621094, 8.32493782043457, 8.325634002685547, 8.325169563293457, 8.324454307556152, 8.32562255859375, 8.324498176574707, 8.324443817138672, 8.324115753173828, 8.325175285339355, 8.325502395629883, 8.32603931427002, 8.324347496032715, 8.32519817352295, 8.325690269470215, 8.325592041015625, 8.32508659362793, 8.323841094970703, 8.325262069702148, 8.32554817199707, 8.325918197631836, 8.325579643249512, 8.323836326599121, 8.323310852050781, 8.326003074645996, 8.32442569732666, 8.324955940246582, 8.324729919433594, 8.324214935302734, 8.324414253234863, 8.324575424194336, 8.325604438781738, 8.325555801391602, 8.324524879455566, 8.324631690979004, 8.324938774108887, 8.32435417175293, 8.3247709274292, 8.324780464172363, 8.325224876403809, 8.324745178222656, 8.324346542358398, 8.325109481811523, 8.32514762878418, 8.324930191040039, 8.325675964355469, 8.325335502624512, 8.3246488571167, 8.324501991271973, 8.326367378234863, 8.324755668640137, 8.324967384338379, 8.324980735778809, 8.325265884399414, 8.324398040771484, 8.32556438446045, 8.324910163879395, 8.323984146118164, 8.324936866760254, 8.325363159179688, 8.32498836517334, 8.324559211730957, 8.325017929077148, 8.325751304626465, 8.324443817138672, 8.325545310974121, 8.325439453125, 8.324923515319824, 8.32448673248291, 8.325128555297852, 8.32536506652832, 8.324956893920898, 8.32582950592041, 8.325246810913086, 8.324450492858887, 8.324705123901367, 8.324920654296875, 8.325489044189453, 8.325236320495605, 8.324670791625977, 8.32452392578125, 8.324204444885254, 8.325860023498535, 8.325119972229004, 8.324430465698242, 8.324700355529785, 8.324987411499023, 8.324271202087402, 8.325572967529297, 8.324888229370117, 8.324850082397461, 8.324512481689453, 8.324305534362793, 8.32473373413086, 8.325159072875977, 8.325526237487793, 8.325113296508789, 8.324912071228027, 8.325945854187012, 8.32503604888916, 8.324167251586914, 8.325392723083496, 8.325181007385254, 8.324687004089355, 8.325081825256348, 8.325187683105469, 8.326005935668945, 8.325911521911621, 8.325692176818848, 8.32380199432373, 8.325797080993652, 8.325418472290039, 8.32504653930664, 8.325249671936035, 8.324113845825195, 8.326106071472168, 8.325840950012207, 8.326112747192383, 8.32455062866211, 8.325543403625488, 8.326333999633789, 8.324987411499023, 8.32573413848877, 8.325091361999512, 8.324236869812012, 8.32502269744873, 8.326618194580078, 8.325148582458496, 8.324724197387695, 8.324533462524414, 8.325584411621094, 8.324936866760254, 8.326395988464355, 8.325374603271484, 8.325599670410156, 8.325403213500977, 8.325496673583984, 8.324294090270996, 8.323474884033203, 8.326040267944336, 8.213018417358398, 7.930517673492432, 7.623726844787598, 7.286296367645264, 6.9118218421936035, 6.605729579925537, 6.322711944580078, 6.189087390899658, 6.052014350891113, 5.9881157875061035, 5.772960186004639, 5.792747497558594, 5.766679286956787, 5.855530738830566, 5.7995171546936035, 5.643033504486084, 5.709136962890625, 5.752586364746094, 5.817586421966553, 5.764273643493652, 5.572761535644531, 5.662627696990967, 5.664111137390137, 5.690680503845215, 5.664102077484131, 5.6216559410095215, 5.604589939117432, 5.7637038230896, 5.760282516479492, 5.552248001098633, 5.517211437225342, 5.513891220092773, 5.745458126068115, 5.659683704376221, 5.577681541442871, 5.592569351196289, 5.6498122215271, 5.761632919311523, 5.648383617401123, 5.670355319976807, 5.590451240539551, 5.573984146118164, 5.726731777191162, 5.564231872558594, 5.625399589538574, 5.521904945373535, 5.554654598236084, 5.524670124053955, 5.612378120422363, 5.672763824462891, 5.557437419891357, 5.510573863983154, 5.56950044631958, 5.577507972717285, 5.55862283706665, 5.674125671386719, 5.59522008895874, 5.580752372741699, 5.583438396453857, 5.507316589355469, 5.606471061706543, 5.559397220611572, 5.613882064819336, 5.592710494995117, 5.616897106170654, 5.639686107635498, 5.6848883628845215, 5.4793291091918945, 5.563528060913086, 5.56287956237793, 5.547852039337158, 5.628632068634033, 5.557036876678467, 5.504881381988525, 5.603796005249023, 5.5965495109558105, 5.754084587097168, 5.7009782791137695, 5.525704383850098, 5.607072830200195, 5.504469871520996, 5.533712863922119, 5.533287525177002, 5.482349872589111, 5.646462917327881, 5.594485282897949, 5.636490821838379, 5.59895133972168, 5.590270042419434, 5.665286064147949, 5.6529364585876465, 5.52078104019165, 5.542782306671143, 5.523948669433594, 5.684953212738037, 5.524142742156982, 5.545516014099121, 5.5383782386779785, 5.643643856048584, 5.648296356201172, 5.529402256011963, 5.562566757202148, 5.554419994354248, 5.600545406341553, 5.595118522644043, 5.433197498321533, 5.559080123901367, 5.698794364929199, 5.477477073669434, 5.554421424865723, 5.630744457244873, 5.577176094055176, 5.521071910858154, 5.517353534698486, 5.497524261474609, 5.596678733825684, 5.729586124420166, 5.531626224517822, 5.568074703216553, 5.702226638793945, 5.6964111328125, 5.601018905639648, 5.621071815490723, 5.566213607788086, 5.589643955230713, 5.512781143188477, 5.609688758850098, 5.6962738037109375, 5.545065402984619, 5.5997090339660645, 5.656254291534424, 5.536303520202637, 5.63975191116333, 5.743725776672363, 5.606942176818848, 5.686342716217041, 5.495083332061768, 5.552989482879639, 5.616089820861816, 5.454415798187256, 5.512113094329834, 5.576864719390869, 5.550940036773682, 5.519590377807617, 5.525800704956055, 5.508286952972412, 5.578803062438965, 5.501218318939209, 5.636207103729248, 5.549942493438721, 5.556976318359375, 5.617780685424805, 5.5524115562438965, 5.524207592010498, 5.597668170928955, 5.583354949951172, 5.534598350524902, 5.555418014526367, 5.448636054992676, 5.525386810302734, 5.574865818023682, 5.458252429962158, 5.480559349060059, 5.580327033996582, 5.642838954925537, 5.577421188354492, 5.598126411437988, 5.600013256072998, 5.526575565338135, 5.619121551513672, 5.635043144226074, 5.404250144958496, 5.550778388977051, 5.473128318786621, 5.511671543121338, 5.527184009552002, 5.467412948608398, 5.486205101013184, 5.424929141998291, 5.59625244140625, 5.5236287117004395, 5.554890155792236, 5.480241298675537, 5.636098861694336, 5.502713680267334, 5.504662036895752, 5.555039405822754, 5.666724681854248, 5.6510009765625, 5.622900009155273, 5.519421100616455, 5.4725494384765625, 5.594404697418213, 5.514180660247803, 5.591400623321533, 5.515599250793457, 5.5515923500061035, 5.46384334564209, 5.551909446716309, 5.638660907745361, 5.547045707702637, 5.592723369598389, 5.622245788574219, 5.487922668457031, 5.599987983703613, 5.568554878234863, 5.587201118469238, 5.49949312210083, 5.574791431427002, 5.552972793579102, 5.666764736175537, 5.568295955657959, 5.5906453132629395, 5.521734714508057, 5.5041961669921875, 5.540431976318359, 5.550989627838135, 5.471777439117432, 5.4684553146362305, 5.575719356536865, 5.514791965484619, 5.540208339691162, 5.489671230316162, 5.533767223358154, 5.617837905883789, 5.602414608001709, 5.556670665740967, 5.584083557128906, 5.542779445648193, 5.541733264923096, 5.615971088409424, 5.533095359802246, 5.456971645355225, 5.548610687255859, 5.5620808601379395, 5.494930267333984, 5.502995014190674, 5.5288848876953125, 5.5185394287109375, 5.515231132507324, 5.5026774406433105, 5.610575199127197, 5.58482551574707, 5.545241355895996, 5.604263782501221, 5.494906902313232, 5.557098388671875, 5.456345558166504, 5.573519229888916, 5.430179119110107, 5.592665195465088, 5.514346599578857, 5.638494968414307, 5.576139450073242, 5.498419761657715, 5.481221675872803, 5.557600498199463, 5.50743293762207, 5.562252998352051, 5.619959831237793, 5.596867561340332, 5.495859146118164, 5.575616836547852, 5.551418304443359, 5.463041305541992, 5.562761306762695, 5.590572357177734, 5.551230430603027, 5.448850154876709, 5.5563554763793945, 5.514958381652832, 5.62551736831665, 5.44940185546875, 5.550244331359863, 5.510773181915283, 5.5190324783325195, 5.53320837020874, 5.609899520874023, 5.611446380615234, 5.545022010803223, 5.484415054321289, 5.423140048980713, 5.550023555755615, 5.490049839019775, 5.44006872177124, 5.604145050048828, 5.52207612991333, 5.561446189880371, 5.608617305755615, 5.637227535247803, 5.575918197631836, 5.554714679718018, 5.5173187255859375, 5.5518269538879395, 5.393964767456055, 5.600280284881592, 5.672685623168945, 5.467093467712402, 5.493465900421143, 5.5147013664245605, 5.611368656158447, 5.550933837890625, 5.5286335945129395, 5.50076150894165, 5.530141830444336, 5.519700050354004, 5.449136734008789, 5.484764099121094, 5.568315029144287, 5.5471038818359375, 5.467477321624756, 5.557836532592773, 5.547674179077148, 5.5761637687683105, 5.596024036407471, 5.396481513977051, 5.493922233581543, 5.432413101196289, 5.516482353210449, 5.510807037353516, 5.497737407684326, 5.430449485778809, 5.369335651397705, 5.5049638748168945, 5.646427631378174, 5.593910217285156, 5.504162788391113, 5.477534770965576, 5.46542501449585, 5.4719696044921875, 5.4543538093566895, 5.539852619171143, 5.63966703414917, 5.4501423835754395, 5.521507263183594, 5.524362564086914, 5.549344062805176, 5.49436092376709, 5.6180219650268555, 5.349013328552246, 5.629079818725586, 5.53125, 5.569703578948975, 5.3664422035217285, 5.523536205291748, 5.533810138702393, 5.564703464508057, 5.5949506759643555, 5.498321056365967, 5.552325248718262, 5.529641151428223, 5.570206642150879, 5.5441670417785645, 5.426055431365967, 5.606014251708984, 5.485487937927246, 5.4904327392578125, 5.642191410064697, 5.600226402282715, 5.507145404815674, 5.575026512145996, 5.516664981842041, 5.5192975997924805, 5.6164045333862305, 5.560482501983643, 5.566018104553223, 5.5584893226623535, 5.47300910949707, 5.475873947143555, 5.513103008270264, 5.552858829498291, 5.489853858947754, 5.462490081787109, 5.564981460571289, 5.483977794647217, 5.498302459716797, 5.406600475311279, 5.537082195281982, 5.59152364730835, 5.5385565757751465, 5.503383636474609, 5.407610893249512, 5.4287004470825195, 5.624304294586182, 5.600361347198486, 5.522200107574463, 5.573263645172119, 5.666811943054199, 5.510587692260742, 5.5554609298706055, 5.60378885269165, 5.45973539352417, 5.5139336585998535, 5.6169352531433105, 5.551304340362549, 5.544682502746582, 5.414542198181152, 5.4879469871521, 5.452775001525879, 5.4816975593566895, 5.484761714935303, 5.479604721069336, 5.600705623626709, 5.423448085784912, 5.562813758850098, 5.493373394012451, 5.546030044555664, 5.507334232330322, 5.614040851593018, 5.521606922149658, 5.559285640716553, 5.4676513671875, 5.470706939697266, 5.46533727645874, 5.435251712799072, 5.5398406982421875, 5.415154933929443, 5.51926851272583, 5.448332786560059, 5.438148498535156, 5.4024786949157715, 5.5044636726379395, 5.398156642913818, 5.592600345611572, 5.492760181427002, 5.502081394195557, 5.53152322769165, 5.47321081161499, 5.519351005554199, 5.483541011810303, 5.390735626220703, 5.515052318572998, 5.529670238494873, 5.543758392333984, 5.518481254577637, 5.564325332641602, 5.4280009269714355, 5.627152442932129, 5.529868125915527, 5.516600608825684, 5.468691825866699, 5.583956718444824, 5.501460552215576, 5.563384056091309, 5.514785289764404, 5.454493999481201, 5.580877304077148, 5.535654067993164, 5.491319179534912, 5.598043441772461, 5.511923313140869, 5.445113658905029, 5.477256774902344, 5.463344573974609, 5.519628047943115, 5.500443935394287, 5.485208034515381, 5.5804595947265625, 5.402759552001953, 5.5109968185424805, 5.515860080718994, 5.4473795890808105, 5.431064605712891, 5.52209997177124, 5.489383220672607, 5.3965535163879395, 5.49136209487915, 5.408221244812012, 5.484086513519287, 5.51322078704834, 5.546276569366455, 5.5856499671936035, 5.446580410003662, 5.368967533111572, 5.479705333709717, 5.564473628997803, 5.485848903656006, 5.515376091003418, 5.497325897216797, 5.605359077453613, 5.533895492553711, 5.559935569763184, 5.461197376251221, 5.479554176330566, 5.577890396118164, 5.5311503410339355, 5.4461212158203125, 5.481889247894287, 5.599305629730225, 5.478314399719238, 5.476260185241699, 5.431180000305176, 5.46458625793457, 5.539070129394531, 5.402802467346191, 5.472710609436035, 5.606605529785156, 5.551898956298828, 5.536824703216553, 5.49832010269165, 5.522144794464111, 5.431856155395508, 5.474377155303955, 5.481089115142822, 5.456061363220215, 5.519014835357666, 5.478590965270996, 5.453691482543945, 5.494326114654541, 5.381359100341797, 5.442145347595215, 5.548470497131348, 5.403487205505371, 5.5473151206970215, 5.366942405700684, 5.479061603546143, 5.612056255340576, 5.517410755157471, 5.4446001052856445, 5.47362756729126, 5.493653297424316, 5.51159143447876, 5.495180606842041, 5.553432941436768, 5.477993488311768, 5.410302639007568, 5.500204563140869, 5.512934684753418, 5.417275905609131, 5.57548713684082, 5.506650924682617, 5.471460819244385, 5.516252040863037, 5.40031099319458, 5.391296863555908, 5.581568241119385, 5.522543430328369, 5.501621246337891, 5.395066261291504, 5.36317253112793, 5.421823024749756, 5.443769454956055, 5.4803314208984375, 5.560011863708496, 5.45526123046875, 5.518510818481445, 5.432280540466309, 5.425858497619629, 5.393032073974609, 5.435806751251221, 5.392109394073486, 5.53221321105957, 5.600464344024658, 5.556824207305908, 5.492873191833496, 5.37684965133667, 5.42954683303833, 5.523698329925537, 5.432906627655029, 5.522553443908691, 5.548861980438232, 5.5253190994262695, 5.5304718017578125, 5.5829596519470215, 5.4730730056762695, 5.491919040679932, 5.486073017120361, 5.46620512008667, 5.433461666107178, 5.587360382080078, 5.482596397399902, 5.437224388122559, 5.4345879554748535, 5.475340366363525, 5.441991329193115, 5.512449741363525, 5.4147467613220215, 5.524312973022461, 5.432799339294434, 5.459846496582031, 5.547862529754639, 5.372934818267822, 5.474681377410889, 5.436215877532959, 5.632242202758789, 5.527287006378174, 5.560672283172607, 5.407471179962158, 5.594249248504639, 5.485805034637451, 5.388895034790039, 5.472585201263428, 5.526113510131836, 5.53784704208374, 5.438553810119629, 5.556660175323486, 5.592012405395508, 5.488083839416504, 5.42832088470459, 5.487986087799072, 5.519186973571777, 5.417888641357422, 5.341182708740234, 5.402022361755371, 5.493769645690918, 5.491950035095215, 5.569569110870361, 5.446274280548096, 5.45249605178833, 5.587794780731201, 5.513422012329102, 5.494590759277344, 5.540425777435303, 5.551125526428223, 5.533164024353027, 5.403170108795166, 5.462398529052734, 5.465867519378662, 5.489535808563232, 5.490039348602295, 5.4219841957092285, 5.511221408843994, 5.541879177093506, 5.599597454071045, 5.561885833740234, 5.450098991394043, 5.430820941925049, 5.494672775268555, 5.403990745544434, 5.401478290557861, 5.621827602386475, 5.490668773651123, 5.435118675231934, 5.428464889526367, 5.587082862854004, 5.556729316711426, 5.492753028869629, 5.52673864364624, 5.380311012268066, 5.450279712677002, 5.437859058380127, 5.499279499053955, 5.553320407867432, 5.588464736938477, 5.432102203369141, 5.390130996704102, 5.418783664703369, 5.30405330657959, 5.452685832977295, 5.467771053314209, 5.406209945678711, 5.487452507019043, 5.55938720703125, 5.449970245361328, 5.537380218505859, 5.493274688720703, 5.53817081451416, 5.344208240509033, 5.4674506187438965, 5.51371431350708, 5.429211616516113, 5.4159836769104, 5.439711093902588, 5.389077663421631, 5.461793422698975, 5.467726707458496, 5.463615894317627, 5.428659439086914, 5.479162216186523, 5.565283298492432, 5.420575141906738, 5.55695104598999, 5.457894802093506, 5.517675399780273, 5.465056419372559, 5.513566493988037, 5.5132670402526855, 5.570798873901367, 5.505209445953369, 5.399707794189453, 5.478979110717773, 5.330334186553955, 5.505456924438477, 5.45448112487793, 5.502584457397461, 5.519922733306885, 5.5758562088012695, 5.4517059326171875, 5.470124244689941, 5.4027934074401855, 5.5133867263793945, 5.50036096572876, 5.463491439819336, 5.430210590362549, 5.431711673736572, 5.510347366333008, 5.530229091644287, 5.547435760498047, 5.573126316070557, 5.448151111602783, 5.289004802703857, 5.417782306671143, 5.517385005950928, 5.544898986816406, 5.4887237548828125, 5.4377217292785645, 5.546718120574951, 5.323068618774414, 5.456138610839844, 5.4772233963012695, 5.339511394500732, 5.5347795486450195, 5.3822174072265625, 5.348896503448486, 5.496622085571289, 5.542181015014648, 5.406347274780273, 5.542536735534668, 5.378899097442627, 5.3961873054504395, 5.408725261688232, 5.4193620681762695, 5.359910011291504, 5.547140598297119, 5.392024517059326, 5.393672466278076, 5.531549453735352, 5.397663593292236, 5.5235114097595215, 5.455402851104736, 5.433154106140137, 5.445596218109131, 5.513927936553955, 5.335925579071045, 5.434319019317627, 5.455295085906982, 5.467942237854004, 5.428940773010254, 5.529575824737549, 5.4175124168396, 5.50448751449585, 5.382289886474609, 5.401261329650879, 5.479707717895508, 5.48814058303833, 5.368438243865967, 5.433841705322266, 5.444640159606934, 5.457847595214844, 5.3614397048950195, 5.4136152267456055, 5.356321811676025, 5.3883843421936035, 5.544829845428467, 5.485250949859619, 5.508426189422607, 5.4566874504089355, 5.5276079177856445, 5.450863361358643, 5.368479251861572, 5.34204626083374, 5.505460739135742, 5.357283115386963, 5.326722621917725, 5.579326152801514, 5.445935249328613, 5.451178550720215, 5.387503623962402, 5.449929714202881, 5.395808219909668, 5.46136999130249, 5.359743595123291, 5.410904407501221, 5.411631107330322, 5.409090518951416, 5.4812188148498535, 5.40410852432251, 5.42888069152832, 5.460725784301758, 5.493964672088623, 5.397547245025635, 5.469465732574463, 5.400445461273193, 5.452911853790283, 5.51202917098999, 5.303964138031006, 5.451735019683838, 5.420978546142578, 5.4189910888671875, 5.456050395965576, 5.617049694061279, 5.428676128387451, 5.443621635437012, 5.559345245361328, 5.42227029800415, 5.50425910949707, 5.349290370941162, 5.5064191818237305, 5.437299728393555, 5.412996768951416, 5.449944972991943, 5.478108882904053, 5.527058124542236, 5.451992034912109, 5.30942440032959, 5.368241310119629, 5.526632308959961, 5.456792831420898, 5.453083515167236, 5.480967998504639, 5.431595325469971, 5.34036111831665, 5.4894585609436035, 5.413479328155518, 5.382303237915039, 5.449031352996826, 5.441168308258057, 5.504406452178955, 5.523540019989014, 5.459244728088379, 5.567544460296631, 5.473587512969971, 5.418337345123291, 5.475523948669434, 5.4447855949401855, 5.531295299530029, 5.485136032104492, 5.549234390258789, 5.4036736488342285, 5.49221658706665, 5.398224353790283, 5.562191009521484, 5.3454413414001465, 5.424320697784424, 5.447551727294922, 5.379312515258789, 5.367013931274414, 5.483342170715332, 5.468262672424316, 5.533412456512451, 5.3770432472229, 5.44915771484375, 5.468128204345703, 5.494866371154785, 5.4075398445129395, 5.370495319366455, 5.393333435058594, 5.486503601074219, 5.477685451507568, 5.41456413269043, 5.552126407623291, 5.469132900238037, 5.507481098175049, 5.38287878036499, 5.513004302978516, 5.345734596252441, 5.405836582183838, 5.403707027435303, 5.51108980178833, 5.543094158172607, 5.357155799865723, 5.375321388244629, 5.375035762786865, 5.4084248542785645, 5.512743949890137, 5.5034565925598145, 5.391294956207275, 5.426572322845459, 5.429114818572998, 5.440778732299805, 5.500472545623779, 5.548557758331299, 5.473194122314453, 5.430655002593994, 5.520910263061523, 5.395993232727051, 5.426201343536377, 5.442989826202393, 5.490718364715576, 5.373393535614014, 5.474462985992432, 5.394566059112549, 5.58923864364624, 5.476253986358643, 5.506733417510986, 5.392848968505859, 5.468385696411133, 5.399040222167969, 5.373753547668457, 5.481440544128418, 5.551522254943848, 5.417841911315918, 5.354931831359863, 5.471087455749512, 5.44265604019165, 5.385262489318848, 5.424184799194336, 5.494998931884766, 5.380275726318359, 5.5151262283325195, 5.447736740112305, 5.3892741203308105, 5.372204303741455, 5.458836555480957, 5.488828659057617, 5.460493087768555, 5.461656093597412, 5.359234809875488, 5.409503936767578, 5.437329292297363, 5.421192169189453, 5.460982799530029, 5.480724334716797, 5.355123043060303, 5.524607181549072, 5.467228412628174, 5.3854851722717285, 5.432226181030273, 5.327123165130615, 5.433645248413086, 5.513145923614502, 5.581690311431885, 5.459539890289307, 5.313849449157715, 5.367448329925537, 5.524589538574219, 5.363485336303711, 5.540001392364502, 5.323617458343506, 5.454367160797119, 5.3337531089782715, 5.547616481781006, 5.395601272583008, 5.406188488006592, 5.5430378913879395, 5.383617401123047, 5.386116981506348, 5.510385036468506, 5.560804843902588, 5.391220569610596, 5.371643543243408, 5.446500778198242, 5.465351104736328, 5.590553283691406, 5.460087299346924, 5.371834754943848, 5.459528923034668, 5.511238098144531, 5.45521879196167, 5.499509334564209, 5.4113078117370605, 5.436089515686035, 5.402977466583252, 5.506261348724365, 5.493173122406006, 5.443089008331299, 5.406103134155273, 5.471977233886719, 5.337668418884277, 5.352382659912109, 5.436130523681641, 5.51009464263916, 5.450342178344727, 5.305779933929443, 5.49224853515625, 5.453798770904541, 5.453155040740967, 5.486367225646973, 5.501143932342529, 5.4396748542785645, 5.395104885101318, 5.372186183929443, 5.496258735656738, 5.4248480796813965, 5.413297176361084, 5.3818535804748535, 5.462606430053711, 5.579590797424316, 5.323286056518555, 5.528382301330566, 5.415312767028809, 5.4353251457214355, 5.3954620361328125, 5.448762893676758, 5.485073566436768, 5.408010005950928, 5.4282684326171875, 5.493525981903076, 5.455564498901367, 5.436415672302246, 5.403810024261475, 5.445333957672119, 5.340489387512207, 5.497926235198975, 5.538382053375244, 5.4959516525268555, 5.447573661804199, 5.384216785430908, 5.442413806915283, 5.5338544845581055, 5.519671440124512, 5.493215084075928, 5.322065353393555, 5.545209884643555, 5.505084991455078, 5.390042304992676, 5.558356761932373, 5.404620170593262, 5.478476047515869, 5.559396266937256, 5.448849678039551, 5.457196235656738, 5.313520908355713, 5.449703693389893, 5.3132171630859375, 5.434865951538086, 5.548833847045898, 5.494362831115723, 5.432421684265137, 5.461836338043213, 5.427043437957764, 5.366522789001465, 5.4345598220825195, 5.416281700134277, 5.466906547546387, 5.591357231140137, 5.566555023193359, 5.460917949676514, 5.351676940917969, 5.462814807891846, 5.390504360198975, 5.483977317810059, 5.373755931854248, 5.386390209197998, 5.486944198608398, 5.392185688018799, 5.474638938903809, 5.473020553588867, 5.540926933288574, 5.419741630554199, 5.450562953948975, 5.389891624450684, 5.458318710327148, 5.397049903869629, 5.371649742126465, 5.3232808113098145, 5.422010898590088, 5.524481773376465, 5.541561126708984, 5.413193225860596, 5.504094123840332, 5.423529624938965, 5.409315586090088, 5.452084064483643, 5.520432949066162, 5.475457191467285, 5.462113857269287, 5.448990345001221, 5.461453914642334, 5.447048664093018, 5.413783073425293, 5.354475498199463, 5.390265464782715, 5.4677581787109375, 5.473362922668457, 5.459624290466309, 5.503821849822998, 5.581844806671143, 5.467653751373291, 5.542064189910889, 5.448408126831055, 5.44054651260376, 5.474602222442627, 5.497232913970947, 5.40529203414917, 5.437294006347656, 5.463009834289551, 5.393902778625488, 5.423691749572754, 5.461722373962402, 5.4585280418396, 5.414144992828369, 5.43712854385376, 5.496100902557373, 5.5131354331970215, 5.417322158813477, 5.459634780883789, 5.434140682220459, 5.48784875869751, 5.4694366455078125, 5.453999042510986, 5.471747875213623, 5.351676940917969, 5.576237201690674, 5.454102039337158, 5.408547401428223, 5.292881011962891, 5.33121395111084, 5.4318952560424805, 5.443841457366943, 5.396597862243652, 5.466106414794922, 5.543737411499023, 5.436513423919678, 5.371220111846924, 5.306046962738037, 5.526177883148193, 5.508562088012695, 5.416676998138428, 5.512633323669434, 5.3768439292907715, 5.490222454071045, 5.551450252532959, 5.433673858642578, 5.425848960876465, 5.474452495574951, 5.4640960693359375, 5.5042266845703125, 5.478954792022705, 5.403600692749023, 5.430706024169922, 5.3726654052734375, 5.487808704376221, 5.444703102111816, 5.361507892608643, 5.360631465911865, 5.349977016448975, 5.423513889312744, 5.428196430206299, 5.428586006164551, 5.406583309173584, 5.383227348327637, 5.491030693054199, 5.404091835021973, 5.530619144439697, 5.459873199462891, 5.500692844390869, 5.383421897888184, 5.515410423278809, 5.381333827972412, 5.402857780456543, 5.493641376495361, 5.39313268661499, 5.432705402374268, 5.526191234588623, 5.4722089767456055, 5.420666694641113, 5.600337028503418, 5.438422679901123, 5.48564338684082, 5.4090375900268555, 5.431510925292969, 5.420042514801025, 5.299120903015137, 5.511007308959961, 5.393731117248535, 5.250266075134277, 5.41110372543335, 5.284659385681152, 5.463228702545166, 5.3734941482543945, 5.416980266571045, 5.401838302612305, 5.457817077636719, 5.535970687866211, 5.357477188110352, 5.432995319366455, 5.422966003417969, 5.4382452964782715, 5.442588806152344, 5.510524749755859, 5.498380184173584, 5.326505661010742, 5.465983867645264, 5.48043966293335, 5.344333171844482, 5.4689531326293945, 5.345284938812256, 5.388068199157715, 5.367413520812988, 5.4729509353637695, 5.334232330322266, 5.333651542663574, 5.380127429962158, 5.480905055999756, 5.454136371612549, 5.342117786407471, 5.490839004516602, 5.4664225578308105, 5.3947649002075195, 5.364831924438477, 5.426243305206299, 5.570174217224121, 5.492055892944336, 5.430882930755615, 5.396120071411133, 5.402072429656982, 5.425787448883057, 5.499639987945557, 5.338231563568115, 5.390782833099365, 5.5223283767700195, 5.440005779266357, 5.491474628448486, 5.421030044555664, 5.422179698944092, 5.498531818389893, 5.404946327209473, 5.481357574462891, 5.451350688934326, 5.376173973083496, 5.4390692710876465, 5.3587141036987305, 5.421555519104004, 5.433088302612305, 5.463029861450195, 5.465052127838135, 5.42407751083374, 5.46909761428833, 5.440038204193115, 5.437358379364014, 5.426760673522949, 5.557331085205078, 5.370779514312744, 5.41274356842041, 5.426817417144775, 5.4583420753479, 5.363179683685303, 5.414411544799805, 5.465165615081787, 5.419788360595703, 5.386751174926758, 5.411566734313965, 5.4053473472595215, 5.333027362823486, 5.399223804473877, 5.5442423820495605, 5.468822956085205, 5.484393119812012, 5.47266149520874, 5.377162456512451, 5.423589706420898, 5.361199855804443, 5.448043346405029, 5.355180740356445, 5.495917320251465, 5.419869899749756, 5.514708995819092, 5.419047832489014, 5.556216716766357, 5.4424357414245605, 5.426475524902344, 5.481314182281494, 5.415067195892334, 5.344363212585449, 5.468123912811279, 5.425924301147461, 5.503323078155518, 5.416686534881592, 5.47842264175415, 5.462919235229492, 5.402594566345215, 5.454606533050537, 5.440545082092285, 5.487492084503174, 5.348669052124023, 5.343417167663574, 5.515365123748779, 5.452671051025391, 5.432146072387695, 5.509505748748779, 5.401404857635498, 5.340463161468506, 5.357540607452393, 5.273867130279541, 5.430590629577637, 5.41233491897583, 5.449312210083008, 5.469442844390869, 5.492120265960693, 5.489275932312012, 5.506653308868408, 5.478573322296143, 5.487527370452881, 5.470170497894287, 5.3763275146484375, 5.441521644592285, 5.43684720993042, 5.333032131195068, 5.429373741149902, 5.391927242279053, 5.439123153686523, 5.487196445465088, 5.36317777633667, 5.4904327392578125, 5.518835067749023, 5.478307723999023, 5.442241668701172, 5.340203762054443, 5.433590412139893, 5.381164073944092, 5.520134925842285, 5.366293430328369, 5.3896636962890625, 5.378476619720459, 5.357564449310303, 5.463668346405029, 5.351319313049316, 5.478293418884277, 5.424844741821289, 5.336939334869385, 5.411015510559082, 5.394192695617676, 5.3683576583862305, 5.408394813537598, 5.433938980102539, 5.326219081878662, 5.482800006866455, 5.469447135925293, 5.539730548858643, 5.555429458618164, 5.437458515167236, 5.49748420715332, 5.407531261444092, 5.387107849121094, 5.4644246101379395, 5.5102033615112305, 5.403294563293457, 5.398849010467529, 5.478819370269775, 5.374658107757568, 5.442578315734863, 5.286269187927246, 5.455817222595215, 5.529608249664307, 5.425095558166504, 5.335376262664795, 5.455459117889404, 5.41783332824707, 5.408516883850098, 5.360052108764648, 5.438558578491211, 5.3916754722595215, 5.488900184631348, 5.410924434661865, 5.434818267822266, 5.394618034362793, 5.450540542602539, 5.434382915496826, 5.4626688957214355, 5.411484718322754, 5.4356279373168945, 5.320157051086426, 5.456292629241943, 5.4723992347717285, 5.433894634246826, 5.449466228485107, 5.306155204772949, 5.523052215576172, 5.379992961883545, 5.36442756652832, 5.455702304840088, 5.414771556854248, 5.45844030380249, 5.384616851806641, 5.382054328918457, 5.454243183135986, 5.492208480834961, 5.466947555541992, 5.3594512939453125, 5.4953789710998535, 5.385071754455566, 5.463919162750244, 5.44723653793335, 5.500226974487305, 5.424482822418213, 5.456603050231934, 5.404342174530029, 5.385603427886963, 5.416281223297119, 5.397846221923828, 5.336634635925293, 5.494047164916992, 5.427963733673096, 5.486618518829346, 5.4225358963012695, 5.37365198135376, 5.451093673706055, 5.39371919631958, 5.41859769821167, 5.4662766456604, 5.3521270751953125, 5.406672954559326, 5.418666839599609, 5.342126369476318, 5.433162212371826, 5.46941614151001, 5.389823913574219, 5.459392547607422, 5.377816200256348, 5.334773063659668, 5.49937629699707, 5.4764885902404785, 5.3530192375183105, 5.481199741363525, 5.52831506729126, 5.483000755310059, 5.520994663238525, 5.430741310119629, 5.491981029510498, 5.341854572296143, 5.400688171386719, 5.502841949462891, 5.375906944274902, 5.512203693389893, 5.408919334411621, 5.432240009307861, 5.413532733917236, 5.445588111877441, 5.472097396850586, 5.429474353790283, 5.530896186828613, 5.448004722595215, 5.334026336669922, 5.490706920623779, 5.4708380699157715, 5.431039810180664, 5.394028663635254, 5.48346471786499, 5.474124431610107, 5.422139644622803, 5.485639572143555, 5.4902215003967285, 5.453952789306641, 5.486330509185791, 5.491352558135986, 5.498860836029053, 5.44199800491333, 5.416943550109863, 5.394938945770264, 5.45620059967041, 5.508641719818115, 5.417561054229736, 5.542165756225586, 5.339631080627441, 5.34857702255249, 5.472479343414307, 5.430967330932617, 5.356630325317383, 5.4300947189331055, 5.545782089233398, 5.407773971557617, 5.402651309967041, 5.464962482452393, 5.407493591308594, 5.494112491607666, 5.338467597961426, 5.302730560302734, 5.351757526397705, 5.270735263824463, 5.564861297607422, 5.378428936004639, 5.484576225280762, 5.434577465057373, 5.433608055114746, 5.414687156677246, 5.343881130218506, 5.4173665046691895, 5.407558917999268, 5.384174823760986, 5.443390369415283, 5.4067277908325195, 5.442509174346924, 5.4048752784729, 5.380817890167236, 5.487385272979736, 5.33263635635376, 5.481785297393799, 5.438112735748291, 5.46126127243042, 5.556358337402344, 5.438706398010254, 5.524132251739502, 5.537852764129639, 5.468557834625244, 5.483060359954834, 5.487146377563477, 5.400979518890381, 5.459814071655273, 5.4993391036987305, 5.38134765625, 5.500768184661865, 5.403396129608154, 5.407098293304443, 5.420691967010498, 5.383857727050781, 5.444948196411133, 5.468818187713623, 5.463069915771484, 5.385682106018066, 5.3929123878479, 5.4280924797058105, 5.49700927734375, 5.34629487991333, 5.508506774902344, 5.4707255363464355, 5.4810051918029785, 5.385364055633545, 5.417421340942383, 5.348569393157959, 5.472691059112549, 5.4482855796813965, 5.469812870025635, 5.494624137878418, 5.395705223083496, 5.444767475128174, 5.453563213348389, 5.439172267913818, 5.515500545501709, 5.471147537231445, 5.4789628982543945, 5.34868049621582, 5.387962818145752, 5.464545249938965, 5.352431774139404, 5.371866703033447, 5.520997047424316, 5.460078716278076, 5.381598949432373, 5.39854097366333, 5.451874256134033, 5.373027324676514, 5.331309795379639, 5.424250602722168, 5.458210468292236, 5.41801643371582, 5.359013080596924, 5.389647006988525, 5.3572773933410645, 5.469374656677246, 5.42349910736084, 5.420278549194336, 5.399425983428955, 5.3136444091796875, 5.483376502990723, 5.456151008605957, 5.343621730804443, 5.486349105834961, 5.419533729553223, 5.362226963043213, 5.462408542633057, 5.410696506500244, 5.404831886291504, 5.361616134643555, 5.449618339538574, 5.2230072021484375, 5.423443794250488, 5.424963474273682, 5.503174304962158, 5.307010650634766, 5.346677780151367, 5.420634746551514, 5.345064640045166, 5.439253330230713, 5.43922758102417, 5.4350104331970215, 5.495359897613525, 5.499294757843018, 5.4128851890563965, 5.452343940734863, 5.395082950592041, 5.331259727478027, 5.514695644378662, 5.4108662605285645, 5.543811321258545, 5.2828474044799805, 5.417591094970703, 5.35964298248291, 5.444273471832275, 5.426695346832275, 5.321016311645508, 5.375978469848633, 5.517874240875244, 5.505767345428467, 5.42352294921875, 5.471663951873779, 5.46267557144165, 5.465120792388916, 5.433250427246094, 5.479545593261719, 5.530922889709473, 5.455079555511475, 5.350254535675049, 5.449617862701416, 5.400616645812988, 5.5054802894592285, 5.4936370849609375, 5.357414245605469, 5.333067417144775, 5.367260932922363, 5.351607322692871, 5.565369606018066, 5.4066996574401855, 5.296391487121582, 5.42800235748291, 5.444235801696777, 5.485550403594971, 5.4357805252075195, 5.473021030426025, 5.415534019470215, 5.362236499786377, 5.4569196701049805, 5.416193962097168, 5.5039753913879395, 5.313588619232178, 5.372692584991455, 5.4046807289123535, 5.264698505401611, 5.435277462005615, 5.452016353607178, 5.370323181152344, 5.449695110321045, 5.328021049499512, 5.3986921310424805, 5.378696441650391, 5.3845133781433105, 5.322580337524414, 5.412987232208252, 5.4542131423950195, 5.566697597503662, 5.415830135345459, 5.5198445320129395, 5.347548484802246, 5.366117000579834, 5.392652988433838, 5.495283603668213, 5.516080379486084, 5.405845642089844, 5.386682987213135, 5.4187541007995605, 5.4124603271484375, 5.346980571746826, 5.5032639503479, 5.463507175445557, 5.386651039123535, 5.414052963256836, 5.381998062133789, 5.404932498931885, 5.425754547119141, 5.443208694458008, 5.36556339263916, 5.381250381469727, 5.3361077308654785, 5.3963212966918945, 5.490508556365967, 5.4004974365234375, 5.49163293838501, 5.416548252105713, 5.492260932922363, 5.465548515319824, 5.4206438064575195, 5.45964241027832, 5.347588062286377, 5.495012283325195, 5.467080593109131, 5.421826362609863, 5.437821388244629, 5.463714122772217, 5.416512966156006, 5.427371501922607, 5.5289411544799805, 5.3641791343688965, 5.307077407836914, 5.460121154785156, 5.41798210144043, 5.480692386627197, 5.437343120574951, 5.463766098022461, 5.413583755493164, 5.477370262145996, 5.413803577423096, 5.454785346984863, 5.395051002502441, 5.344234466552734, 5.386547565460205, 5.442898273468018, 5.392926216125488, 5.434234619140625, 5.492184162139893, 5.4041266441345215, 5.357178688049316, 5.471463203430176, 5.400562286376953, 5.289794921875, 5.4922871589660645, 5.394045352935791, 5.4325432777404785, 5.402231693267822, 5.387660503387451, 5.384517669677734, 5.45124626159668, 5.373302459716797, 5.35188102722168, 5.53584623336792, 5.49445104598999, 5.44621467590332, 5.441169261932373, 5.453715801239014, 5.496726989746094, 5.353574275970459, 5.390727996826172, 5.44357967376709, 5.5214009284973145, 5.341742992401123, 5.335691452026367, 5.392548561096191, 5.400372505187988, 5.285768032073975, 5.469945907592773, 5.476639747619629, 5.491830825805664, 5.473093509674072, 5.414089679718018, 5.458430767059326, 5.424657344818115, 5.375395774841309, 5.369500160217285, 5.515185356140137, 5.447916030883789, 5.3787736892700195, 5.38629150390625, 5.432114124298096, 5.440687656402588, 5.490777492523193, 5.393896579742432, 5.393197059631348, 5.332566261291504, 5.497981071472168, 5.446735382080078, 5.4289422035217285, 5.4108686447143555, 5.478800296783447, 5.461505889892578, 5.419821739196777, 5.466192245483398, 5.296182632446289, 5.374835968017578, 5.599166393280029, 5.501813888549805, 5.3924150466918945, 5.493256092071533, 5.504217147827148, 5.4186272621154785, 5.443101406097412, 5.446849822998047, 5.3949127197265625, 5.385788440704346, 5.349251747131348, 5.530581474304199, 5.3706583976745605, 5.5327935218811035, 5.5290632247924805, 5.355289936065674, 5.389820575714111, 5.398550510406494, 5.4795122146606445, 5.371745586395264, 5.4116387367248535, 5.220688819885254, 5.426983833312988, 5.553834438323975, 5.432772159576416, 5.451449871063232, 5.446246147155762, 5.367617607116699, 5.431659698486328, 5.4713850021362305, 5.461479187011719, 5.4734601974487305, 5.387002468109131, 5.52436637878418, 5.428379058837891, 5.369385242462158, 5.47296667098999, 5.486927032470703, 5.467628002166748, 5.454156875610352, 5.430281639099121, 5.449620723724365, 5.37101411819458, 5.382596015930176, 5.39550256729126, 5.449573993682861, 5.394097805023193, 5.419394016265869, 5.465631484985352, 5.436566352844238, 5.4298930168151855, 5.532301902770996, 5.353880882263184, 5.468461036682129, 5.47890043258667, 5.357388973236084, 5.424211025238037, 5.278582572937012, 5.447237491607666, 5.35798454284668, 5.365607261657715, 5.419843673706055, 5.457339763641357, 5.406659126281738, 5.504571437835693, 5.437939167022705, 5.371371746063232, 5.379703044891357, 5.428682327270508, 5.440418243408203, 5.559749603271484, 5.406194686889648, 5.430753707885742, 5.361551284790039, 5.548080921173096, 5.413409233093262, 5.455380439758301, 5.386763095855713, 5.399029731750488, 5.416932106018066, 5.366240501403809, 5.484431743621826, 5.37433385848999, 5.394699573516846, 5.493225574493408, 5.38352632522583, 5.347171306610107, 5.377540588378906, 5.4910759925842285, 5.416668891906738, 5.460925102233887, 5.356500625610352, 5.407495975494385, 5.376750946044922, 5.487246990203857, 5.423868179321289, 5.478381156921387, 5.420483112335205, 5.328852653503418, 5.388308048248291, 5.462684631347656, 5.322922229766846, 5.492156505584717, 5.566908359527588, 5.43895149230957, 5.324490070343018, 5.4120097160339355, 5.3996806144714355, 5.4101386070251465, 5.353829383850098, 5.379274368286133, 5.453712463378906, 5.409024238586426, 5.527932643890381, 5.44951057434082, 5.451352596282959, 5.418359756469727, 5.451930046081543, 5.428681373596191, 5.310947895050049, 5.44566011428833, 5.4408860206604, 5.451088905334473, 5.361788749694824, 5.4237060546875, 5.355426788330078, 5.446895599365234, 5.418063163757324, 5.43828821182251, 5.411067962646484, 5.319796085357666, 5.384780406951904, 5.4566264152526855, 5.400627613067627, 5.400319576263428, 5.398467063903809, 5.468320846557617, 5.435293674468994, 5.507931232452393, 5.437253952026367, 5.370059490203857, 5.455599308013916, 5.443251609802246, 5.535707473754883, 5.400452613830566, 5.464718341827393, 5.44426155090332, 5.472896575927734, 5.413179874420166, 5.487815856933594, 5.4661688804626465, 5.437382698059082, 5.439622402191162, 5.4058942794799805, 5.4335455894470215, 5.441926956176758, 5.316023826599121, 5.430537223815918, 5.412636756896973, 5.454792022705078, 5.47419548034668, 5.3777265548706055, 5.4848246574401855, 5.488831043243408, 5.362411022186279, 5.438577175140381, 5.34423303604126, 5.344659805297852, 5.42400598526001, 5.407390117645264, 5.356393814086914, 5.400878429412842, 5.395149230957031, 5.283182144165039, 5.337029933929443, 5.520173072814941, 5.421838760375977, 5.381742000579834, 5.426884174346924, 5.3226318359375, 5.352931022644043, 5.5191569328308105, 5.421735763549805, 5.396337032318115, 5.3755693435668945, 5.413537979125977, 5.39561128616333, 5.346671104431152, 5.406587600708008, 5.46745491027832, 5.416113376617432, 5.505359172821045, 5.368562698364258, 5.387712001800537, 5.340037822723389, 5.481687068939209, 5.383187294006348, 5.314326286315918, 5.446279525756836, 5.338634967803955, 5.3917670249938965, 5.422447681427002, 5.38660192489624, 5.405491352081299, 5.490622520446777, 5.430603981018066, 5.396860122680664, 5.435189247131348, 5.507880210876465, 5.370926380157471, 5.436041355133057, 5.457728862762451, 5.424605369567871, 5.508243560791016, 5.409712314605713, 5.3797526359558105, 5.431576251983643, 5.4608683586120605, 5.427216529846191, 5.432947635650635, 5.427302837371826, 5.480564117431641, 5.415876865386963, 5.464209079742432, 5.3509392738342285, 5.452855587005615, 5.484997272491455, 5.42740535736084, 5.333140850067139, 5.4169816970825195, 5.445440769195557, 5.440343379974365, 5.4397358894348145, 5.399070739746094, 5.529075622558594, 5.4187846183776855, 5.373497486114502, 5.550501346588135, 5.378566265106201, 5.407901287078857, 5.375580310821533, 5.34987735748291, 5.568475723266602, 5.445747375488281, 5.479578971862793, 5.351052761077881, 5.450801849365234, 5.479836463928223, 5.480223178863525, 5.340795993804932, 5.372052192687988, 5.372800827026367, 5.449193000793457, 5.282462120056152, 5.379712104797363, 5.3852128982543945, 5.461651802062988, 5.4312615394592285, 5.420344352722168, 5.445040702819824, 5.368678569793701, 5.354917049407959, 5.528476238250732, 5.379818916320801, 5.477201461791992, 5.431032180786133, 5.403192520141602, 5.39998197555542, 5.391824245452881, 5.387642860412598, 5.4146318435668945, 5.3798394203186035, 5.296693325042725, 5.350889205932617, 5.408454418182373, 5.449113845825195, 5.394525527954102, 5.4190850257873535, 5.392866611480713, 5.437096118927002, 5.370973110198975, 5.410979270935059, 5.3742523193359375, 5.307955741882324, 5.40578556060791, 5.470419406890869, 5.396952152252197, 5.466495990753174, 5.3339104652404785, 5.450336933135986, 5.441478729248047, 5.467676162719727, 5.332351207733154, 5.414524555206299, 5.443198204040527, 5.49025297164917, 5.372685432434082, 5.498072624206543, 5.4206929206848145, 5.334508895874023, 5.479172229766846, 5.347414016723633, 5.351673126220703, 5.54239559173584, 5.388742923736572, 5.53204345703125, 5.3074774742126465, 5.404873847961426, 5.414224624633789, 5.379275798797607, 5.4850592613220215, 5.450649738311768, 5.518107891082764, 5.424042701721191, 5.412588596343994, 5.440351963043213, 5.391117095947266, 5.363978385925293, 5.412903308868408, 5.446065902709961, 5.437649250030518, 5.454390525817871, 5.491010665893555, 5.468673229217529, 5.442315578460693, 5.430720329284668, 5.40020227432251, 5.552690029144287, 5.5337910652160645, 5.4101104736328125, 5.417097568511963, 5.405439376831055, 5.469071388244629, 5.353155136108398, 5.422083854675293, 5.42186164855957, 5.346322059631348, 5.444700717926025, 5.391746520996094, 5.447277545928955, 5.430753231048584, 5.351321220397949, 5.389348983764648, 5.485987663269043, 5.443050384521484, 5.458779811859131, 5.431038856506348, 5.493756294250488, 5.492714881896973, 5.335660934448242, 5.478766918182373, 5.476860046386719, 5.400003433227539, 5.442432403564453, 5.386823654174805, 5.25067663192749, 5.489377498626709, 5.4268269538879395, 5.4811577796936035, 5.326920032501221, 5.519374847412109, 5.399708271026611, 5.405174255371094, 5.423172473907471, 5.472667217254639, 5.4077911376953125, 5.333919525146484, 5.426249027252197, 5.397680759429932, 5.392136573791504, 5.443531036376953, 5.392673492431641, 5.397524356842041, 5.430256366729736, 5.467938423156738, 5.441640853881836, 5.3897247314453125, 5.415853500366211, 5.312479496002197, 5.530210494995117, 5.518188953399658, 5.413643836975098, 5.380126476287842, 5.4476823806762695, 5.460738658905029, 5.463335037231445, 5.3990631103515625, 5.415940284729004, 5.398826599121094, 5.4788923263549805, 5.35087776184082, 5.375241756439209, 5.380008220672607, 5.380684852600098, 5.430811405181885, 5.336719512939453, 5.341209888458252, 5.327816963195801, 5.32328987121582, 5.518320560455322, 5.342708110809326, 5.463197231292725, 5.3993024826049805, 5.32434606552124, 5.541473865509033, 5.466172695159912, 5.454562187194824, 5.480052471160889, 5.514389514923096, 5.4713592529296875, 5.543398380279541, 5.462370872497559, 5.384624481201172, 5.392530918121338, 5.465693473815918, 5.311243057250977, 5.320699691772461, 5.381176948547363, 5.425671100616455, 5.424867153167725, 5.283527374267578, 5.408473014831543, 5.385951519012451, 5.412351608276367, 5.475190162658691, 5.4977898597717285, 5.374606132507324, 5.356977939605713, 5.4683637619018555, 5.4819512367248535, 5.473548889160156, 5.405985355377197, 5.329650402069092, 5.409862518310547, 5.436835765838623, 5.358247756958008, 5.4190592765808105, 5.308358669281006, 5.429018497467041, 5.377811431884766, 5.314039707183838, 5.541992664337158, 5.366512298583984, 5.341884136199951, 5.35822868347168, 5.394201755523682, 5.3766093254089355, 5.377580165863037, 5.356145858764648, 5.439667224884033, 5.315505504608154, 5.46510648727417, 5.499989032745361, 5.352705955505371, 5.396445274353027, 5.4202728271484375, 5.396673202514648, 5.422879219055176, 5.448231220245361, 5.3851728439331055, 5.366452693939209, 5.373867988586426, 5.355844974517822, 5.392084121704102, 5.450183868408203, 5.486916542053223, 5.447808265686035, 5.573785305023193, 5.409494400024414, 5.405064582824707, 5.391259670257568, 5.4000043869018555, 5.412836074829102, 5.440182685852051, 5.374210357666016, 5.46317195892334, 5.371890544891357, 5.408862590789795, 5.417560577392578, 5.392930507659912, 5.403372764587402, 5.532069206237793, 5.475059509277344, 5.503506660461426, 5.46697998046875, 5.481989860534668, 5.460265636444092, 5.371871471405029, 5.472442150115967, 5.384826183319092, 5.450249195098877, 5.411145210266113, 5.383612155914307, 5.479489326477051, 5.479951858520508, 5.4747114181518555, 5.326722145080566, 5.213890075683594, 5.3593597412109375, 5.390376567840576, 5.479063510894775, 5.457901954650879, 5.417041778564453, 5.408688068389893, 5.409745693206787, 5.250178813934326, 5.427969932556152, 5.420840740203857, 5.429352283477783, 5.436394214630127, 5.406671047210693, 5.353758811950684, 5.322670936584473, 5.499936103820801, 5.396134376525879, 5.485404968261719, 5.541904449462891, 5.425642490386963, 5.4208984375, 5.350115776062012, 5.382173538208008, 5.468950271606445, 5.461252689361572, 5.465103626251221, 5.281641006469727, 5.415492534637451, 5.409423351287842, 5.4287919998168945, 5.428372859954834, 5.42464017868042, 5.523545265197754, 5.492033958435059, 5.431695938110352, 5.406872749328613, 5.4513373374938965, 5.363528251647949, 5.496067047119141, 5.42173957824707, 5.460753440856934, 5.476815223693848, 5.479861259460449, 5.347388744354248, 5.404540061950684, 5.421947956085205, 5.496215343475342, 5.413178443908691, 5.447018146514893, 5.436455249786377, 5.4456586837768555, 5.471486568450928, 5.304070949554443, 5.363215923309326, 5.531527996063232, 5.38551139831543, 5.384175777435303, 5.340113162994385, 5.39813756942749, 5.457223415374756, 5.373099327087402, 5.431255340576172, 5.408288478851318, 5.371786117553711, 5.411280632019043, 5.288663387298584, 5.412887096405029, 5.455090522766113, 5.367016315460205, 5.371739864349365, 5.456286430358887, 5.3737688064575195, 5.359321594238281, 5.462613582611084, 5.535473346710205, 5.422756195068359, 5.311595439910889, 5.363645076751709, 5.432499885559082, 5.3233256340026855, 5.452617645263672, 5.364949703216553, 5.439394474029541, 5.367315292358398, 5.321883678436279, 5.375222206115723, 5.426985740661621, 5.406362533569336, 5.4371256828308105, 5.2243971824646, 5.388779640197754, 5.420851230621338, 5.425382614135742, 5.409020900726318, 5.304095268249512, 5.382992744445801, 5.416482448577881, 5.486367702484131, 5.359997749328613, 5.392695426940918, 5.417054653167725, 5.35021448135376, 5.272941589355469, 5.3752593994140625, 5.413843631744385, 5.39375114440918, 5.305202960968018, 5.280919075012207, 5.379019260406494, 5.37242317199707, 5.371971607208252, 5.278561115264893, 5.3606157302856445, 5.433681011199951, 5.309234142303467, 5.555084228515625, 5.359913349151611, 5.375657081604004, 5.3821868896484375, 5.430086135864258, 5.392028331756592, 5.33314847946167, 5.3620924949646, 5.361556053161621, 5.355698585510254, 5.352713108062744, 5.470719814300537, 5.437381744384766, 5.3490214347839355, 5.399982929229736, 5.367117404937744, 5.510334491729736, 5.362656116485596, 5.4305009841918945, 5.3233208656311035, 5.3569488525390625, 5.469882011413574, 5.450164318084717, 5.448450088500977, 5.382969856262207, 5.401928901672363, 5.472438812255859, 5.423670291900635, 5.364634037017822, 5.387089729309082, 5.430538177490234, 5.367953300476074, 5.422617435455322, 5.393174648284912, 5.317538738250732, 5.323195457458496, 5.465665340423584, 5.37442684173584, 5.481461048126221, 5.416892051696777, 5.44243049621582, 5.392391681671143, 5.326848983764648, 5.483460426330566, 5.471373081207275, 5.368258476257324, 5.398032188415527, 5.380055904388428, 5.431593418121338, 5.3938822746276855, 5.466405391693115, 5.49978494644165, 5.392893314361572, 5.413825988769531, 5.281125545501709, 5.358987331390381, 5.424898624420166, 5.447133541107178, 5.5019354820251465, 5.478748321533203, 5.479608058929443, 5.320104122161865, 5.273226261138916, 5.544430255889893, 5.437584400177002, 5.3889031410217285, 5.432422161102295, 5.448409557342529, 5.3117170333862305, 5.332851409912109, 5.524057388305664, 5.396835803985596, 5.336180686950684, 5.30254602432251, 5.477440357208252, 5.383379936218262, 5.4363484382629395, 5.366876602172852, 5.5474534034729, 5.378768444061279, 5.367588043212891, 5.347690105438232, 5.440176963806152, 5.316556930541992, 5.420005798339844, 5.346147537231445, 5.381326198577881, 5.344419956207275, 5.422322750091553, 5.3638763427734375, 5.482184886932373, 5.5512542724609375, 5.43834924697876, 5.401547908782959, 5.408035755157471, 5.365564823150635, 5.439382553100586, 5.490227699279785, 5.462325572967529, 5.551402568817139, 5.398409843444824, 5.4525580406188965, 5.417380332946777, 5.4374542236328125, 5.421512126922607, 5.477494239807129, 5.3900251388549805, 5.44854736328125, 5.345093250274658, 5.467525959014893, 5.491298675537109, 5.395900726318359, 5.491222858428955, 5.408500671386719, 5.454580307006836, 5.358424663543701, 5.423061847686768, 5.472949028015137, 5.527328968048096, 5.401302814483643, 5.437505722045898, 5.403321743011475, 5.385065078735352, 5.386040687561035, 5.414900302886963, 5.518589496612549, 5.381897449493408, 5.415336608886719, 5.490223407745361, 5.397319793701172, 5.530093193054199, 5.466433048248291, 5.4937744140625, 5.41986608505249, 5.472348690032959, 5.342516899108887, 5.514605522155762, 5.510970592498779, 5.3968963623046875, 5.393383979797363, 5.4001922607421875, 5.383634090423584, 5.33089542388916, 5.495192527770996, 5.523606777191162, 5.401181221008301, 5.42629337310791, 5.467009544372559, 5.399334907531738, 5.403846263885498, 5.441866874694824, 5.446822643280029, 5.417998313903809, 5.466200351715088, 5.389623641967773, 5.500875473022461, 5.431209087371826, 5.383948802947998, 5.4125752449035645, 5.3394880294799805, 5.504217624664307, 5.520181179046631, 5.56022834777832, 5.433242321014404, 5.447769641876221, 5.334195137023926, 5.420332431793213, 5.531991004943848, 5.466584205627441, 5.472355842590332, 5.30497407913208, 5.4529242515563965, 5.442831039428711, 5.3851823806762695, 5.411977291107178, 5.516326904296875, 5.448907852172852, 5.380240440368652, 5.424661159515381, 5.325012683868408, 5.403139591217041, 5.280728340148926, 5.306529998779297, 5.439905643463135, 5.339178085327148, 5.34525203704834, 5.428515434265137, 5.493508815765381, 5.465499401092529, 5.393249988555908, 5.360210418701172, 5.341654300689697, 5.410564422607422, 5.47631311416626, 5.453008651733398, 5.551306247711182, 5.534533500671387, 5.47196626663208, 5.534961700439453, 5.477487087249756, 5.457753658294678, 5.467304706573486, 5.411985874176025, 5.34373140335083, 5.346017837524414, 5.444784164428711, 5.384598255157471, 5.381588935852051, 5.422492504119873, 5.4770050048828125, 5.386702060699463, 5.510741233825684, 5.485188961029053, 5.441648483276367, 5.410679340362549, 5.432735919952393, 5.3973612785339355, 5.399026393890381, 5.5009989738464355, 5.353604316711426, 5.349660873413086, 5.389861106872559, 5.508321762084961, 5.396778583526611, 5.463854789733887, 5.4608283042907715, 5.461029052734375, 5.488276481628418, 5.405880451202393, 5.416795253753662, 5.5071539878845215, 5.410236835479736, 5.34852933883667, 5.507580280303955, 5.422189712524414, 5.429500579833984, 5.355085849761963, 5.382052421569824, 5.423464298248291, 5.409041404724121, 5.26760721206665, 5.431540489196777, 5.560887336730957, 5.442185878753662, 5.349758148193359, 5.407099723815918, 5.413908958435059, 5.448214054107666, 5.42325496673584, 5.366340637207031, 5.376517295837402, 5.430307388305664, 5.467181205749512, 5.433009624481201, 5.413702964782715, 5.352888107299805, 5.472042560577393, 5.438558578491211, 5.411438941955566, 5.462417125701904, 5.281517505645752, 5.456732273101807, 5.369620323181152, 5.4685893058776855, 5.469089508056641, 5.381380081176758, 5.454322338104248, 5.403334140777588, 5.386473655700684, 5.468044757843018, 5.377459526062012, 5.414062023162842, 5.451581001281738, 5.41980504989624, 5.376431465148926, 5.414932727813721, 5.505155563354492, 5.384500503540039, 5.485528945922852, 5.367496490478516, 5.3642730712890625, 5.435023307800293, 5.486093044281006, 5.5008931159973145, 5.406460762023926, 5.435276508331299, 5.39576530456543, 5.478910446166992, 5.434490203857422, 5.361093997955322, 5.430212497711182, 5.480906009674072, 5.371077060699463, 5.405503749847412, 5.406968593597412, 5.457784175872803, 5.422300815582275, 5.448951244354248, 5.389962196350098, 5.440239906311035, 5.425009727478027, 5.5577569007873535, 5.390336513519287, 5.330015182495117, 5.431203842163086, 5.462306022644043, 5.314788818359375, 5.437727451324463, 5.384909152984619, 5.439410209655762, 5.428271293640137, 5.50856351852417, 5.38631010055542, 5.486372470855713, 5.302002906799316, 5.356955051422119, 5.363653182983398, 5.485904216766357, 5.447099685668945, 5.4136962890625, 5.397738933563232, 5.417612075805664, 5.315097808837891, 5.434963703155518, 5.36444091796875, 5.280036926269531, 5.41910982131958, 5.478090763092041, 5.354179382324219, 5.423823833465576, 5.3616719245910645, 5.392560005187988, 5.291803359985352, 5.377976417541504, 5.290049076080322, 5.416220664978027, 5.372915744781494, 5.350497722625732, 5.324826240539551, 5.384164333343506, 5.377338409423828, 5.359184741973877, 5.388997554779053, 5.466184616088867, 5.409411430358887, 5.382989406585693, 5.414748668670654, 5.398909091949463, 5.440098762512207, 5.532542705535889, 5.370635032653809, 5.353551864624023, 5.355993270874023, 5.373202323913574, 5.403475761413574, 5.511876583099365, 5.324240684509277, 5.453354835510254, 5.388946533203125, 5.4572858810424805, 5.458564758300781, 5.346260070800781, 5.44191837310791, 5.418206214904785, 5.358726978302002, 5.435830593109131, 5.385659694671631, 5.341115474700928, 5.493168354034424, 5.408862590789795, 5.334704399108887, 5.4595866203308105, 5.50075626373291, 5.432986259460449, 5.413174152374268, 5.408785343170166, 5.471296310424805, 5.387313365936279, 5.483269214630127, 5.38231897354126, 5.420177936553955, 5.358554840087891, 5.44686222076416, 5.417892932891846, 5.3684401512146, 5.424108505249023, 5.356764793395996, 5.370904922485352, 5.428256988525391, 5.409566879272461, 5.396106243133545, 5.391630172729492, 5.397988796234131, 5.434552192687988, 5.401476860046387, 5.228454113006592, 5.385097026824951, 5.4422125816345215, 5.4340314865112305, 5.479715347290039, 5.484963893890381, 5.4484992027282715, 5.451117038726807, 5.367218017578125, 5.37302827835083, 5.363022327423096, 5.288416862487793, 5.450161457061768, 5.434066295623779, 5.380894184112549, 5.421491622924805, 5.277507305145264, 5.421209812164307, 5.382736682891846, 5.527258396148682, 5.367381572723389, 5.414096832275391, 5.342979431152344, 5.412608623504639, 5.40564489364624, 5.436796188354492, 5.367325782775879, 5.386894702911377, 5.4585723876953125, 5.461929798126221, 5.5443434715271, 5.414287567138672, 5.4686503410339355, 5.460869789123535, 5.426118850708008, 5.436588764190674, 5.4207892417907715, 5.364633083343506, 5.484554767608643, 5.497873306274414, 5.375617504119873, 5.424502849578857, 5.352772235870361, 5.425191879272461, 5.348482131958008, 5.463932514190674, 5.33408260345459, 5.552186489105225, 5.438064098358154, 5.482705593109131, 5.448990821838379, 5.369478702545166, 5.405667781829834, 5.374070644378662, 5.325169563293457, 5.360321998596191, 5.4298787117004395, 5.317779064178467, 5.396541595458984, 5.402759552001953, 5.468894958496094, 5.456709861755371, 5.204433441162109, 5.469260215759277, 5.3430585861206055, 5.380651950836182, 5.412430763244629, 5.339939117431641, 5.40281867980957, 5.5213093757629395, 5.442379951477051, 5.4095139503479, 5.4643988609313965, 5.360159397125244, 5.373636722564697, 5.444345951080322, 5.358349800109863, 5.339804172515869, 5.405465602874756, 5.477879047393799, 5.383251667022705, 5.343695640563965, 5.4831037521362305, 5.347718715667725, 5.401848316192627, 5.445946216583252, 5.523786544799805, 5.428721904754639, 5.406026363372803, 5.419469833374023, 5.355804920196533, 5.3370184898376465, 5.2566142082214355, 5.435654640197754, 5.407687187194824, 5.455865859985352, 5.412271022796631, 5.3996171951293945, 5.443447113037109, 5.332309246063232, 5.468745708465576, 5.361879348754883, 5.321822166442871, 5.509310722351074, 5.4656291007995605, 5.3373703956604, 5.36937952041626, 5.390325546264648, 5.460038185119629, 5.285949230194092, 5.60364294052124, 5.485485076904297, 5.365512847900391, 5.411944389343262, 5.478611946105957, 5.398739337921143, 5.435364723205566, 5.448940753936768, 5.329774379730225, 5.436557292938232, 5.438205242156982, 5.395862579345703, 5.410060882568359, 5.4301533699035645, 5.410214900970459, 5.528862953186035, 5.253543853759766, 5.359222412109375, 5.385188579559326, 5.404537200927734, 5.410910129547119, 5.423300266265869, 5.476685047149658, 5.337041854858398, 5.438764572143555, 5.444650173187256, 5.503200531005859, 5.463407039642334, 5.2551960945129395, 5.3450140953063965, 5.453739643096924, 5.441871643066406, 5.359142780303955, 5.514368534088135, 5.41882848739624, 5.336231231689453, 5.431229114532471, 5.463293075561523, 5.4756999015808105, 5.469969272613525, 5.414130687713623, 5.452902317047119, 5.339370250701904, 5.378621578216553, 5.420228958129883, 5.455403804779053, 5.504031658172607, 5.414133548736572, 5.262957572937012, 5.3808064460754395, 5.41559362411499, 5.368505001068115, 5.400580883026123, 5.382003307342529, 5.469386100769043, 5.421030521392822, 5.408348083496094, 5.440342426300049, 5.488409042358398, 5.422466278076172, 5.287358283996582, 5.48703145980835, 5.317094326019287, 5.427042484283447, 5.308514595031738, 5.41621208190918, 5.401777744293213, 5.457073211669922, 5.340055465698242, 5.439396858215332, 5.574440956115723, 5.44463586807251, 5.388071060180664, 5.465709209442139, 5.372211933135986, 5.443490982055664, 5.388028621673584, 5.4485626220703125, 5.33364200592041, 5.405881404876709, 5.353978633880615, 5.3401408195495605, 5.42240047454834, 5.460046768188477, 5.461185455322266, 5.37014102935791, 5.464236259460449, 5.404548645019531, 5.465778827667236, 5.415446758270264, 5.42983341217041, 5.425201892852783, 5.462339878082275, 5.357954025268555, 5.453955173492432, 5.479898929595947, 5.331740856170654, 5.364599227905273, 5.3754472732543945, 5.378697395324707, 5.3797287940979, 5.496863842010498, 5.410022735595703, 5.438577651977539, 5.420772075653076, 5.456153392791748, 5.368135452270508, 5.316925048828125, 5.381172180175781, 5.37277889251709, 5.497970104217529, 5.428356647491455, 5.377078533172607, 5.37591552734375, 5.4194769859313965, 5.41267728805542, 5.421067237854004, 5.250250816345215, 5.319651126861572, 5.4393839836120605, 5.5234150886535645, 5.359775066375732, 5.3875932693481445, 5.444928169250488, 5.38073205947876, 5.400426864624023, 5.449412822723389, 5.3615922927856445, 5.322528839111328, 5.454269886016846, 5.396568775177002, 5.440209865570068, 5.464818954467773, 5.372377872467041, 5.50751256942749, 5.4010233879089355, 5.406846523284912, 5.42595100402832, 5.319535255432129, 5.464887619018555, 5.411131858825684, 5.505871772766113, 5.431578636169434, 5.381433010101318, 5.5435309410095215, 5.360612869262695, 5.51177453994751, 5.478277206420898, 5.369229316711426, 5.484962463378906, 5.307302951812744, 5.378896236419678, 5.409326076507568, 5.486509799957275, 5.465878486633301, 5.404426574707031, 5.53329610824585, 5.471460819244385, 5.485595703125, 5.455981731414795, 5.471903324127197, 5.378631114959717, 5.45089054107666, 5.366485118865967, 5.386995792388916, 5.315682888031006, 5.365784168243408, 5.315174102783203, 5.448427677154541, 5.516284942626953, 5.409390926361084, 5.4751057624816895, 5.410287380218506, 5.438027858734131, 5.524516582489014, 5.3767218589782715, 5.280683994293213, 5.438880920410156, 5.496433734893799, 5.489058494567871, 5.369722366333008, 5.304442405700684, 5.447530269622803, 5.338740348815918, 5.4463019371032715, 5.415123462677002, 5.487819671630859, 5.348915100097656, 5.477603912353516, 5.507463455200195, 5.3936872482299805, 5.457715034484863, 5.435079574584961, 5.341718673706055, 5.410065174102783, 5.46343469619751, 5.311572551727295, 5.387940883636475, 5.402371883392334, 5.415665626525879, 5.368253231048584, 5.380857944488525, 5.410110950469971, 5.262217998504639, 5.398040771484375, 5.4222493171691895, 5.308730125427246, 5.365798473358154, 5.390082836151123, 5.435949325561523, 5.37120246887207, 5.332054615020752, 5.427175521850586, 5.369508743286133, 5.398568630218506, 5.346661567687988, 5.364415168762207, 5.288784027099609, 5.294219017028809, 5.396854400634766, 5.385559558868408, 5.458440780639648, 5.385819911956787, 5.420681476593018, 5.474653720855713, 5.396084308624268, 5.374115943908691, 5.483026027679443, 5.2929253578186035, 5.383634090423584, 5.2976484298706055, 5.279662132263184, 5.371907711029053, 5.441859722137451, 5.384243965148926, 5.417237758636475, 5.321715354919434, 5.506448268890381, 5.342871189117432, 5.341064929962158, 5.382210731506348, 5.348939418792725, 5.369534969329834, 5.394279479980469, 5.33932638168335, 5.405663013458252, 5.36028528213501, 5.383888244628906, 5.392489433288574, 5.412528038024902, 5.4145612716674805, 5.471073627471924, 5.376344203948975, 5.423462390899658, 5.335502624511719, 5.329116344451904, 5.455979824066162, 5.391897678375244, 5.483712673187256, 5.460521221160889, 5.386950492858887, 5.251618385314941, 5.387363910675049, 5.443075180053711, 5.256097316741943, 5.390299320220947, 5.370541095733643, 5.485171318054199, 5.453164100646973, 5.4207539558410645, 5.425262928009033, 5.4134979248046875, 5.36893367767334, 5.438403129577637, 5.390421390533447, 5.451901435852051, 5.472507476806641, 5.373509407043457, 5.378482818603516, 5.436095237731934, 5.478935241699219, 5.373709678649902, 5.393301010131836, 5.4118146896362305, 5.315896034240723, 5.222014427185059, 5.466826915740967, 5.418078899383545, 5.435122489929199, 5.414498329162598, 5.383862495422363, 5.475987911224365, 5.429536819458008, 5.424187660217285, 5.457632064819336, 5.43537712097168, 5.310969352722168, 5.405107498168945, 5.391695022583008, 5.430360317230225, 5.492437839508057, 5.323497772216797, 5.3949875831604, 5.467321872711182, 5.372282981872559, 5.319627285003662, 5.482921600341797, 5.4597907066345215, 5.444372177124023, 5.395274639129639, 5.492763042449951, 5.341857433319092, 5.424077033996582, 5.412160873413086, 5.460998058319092, 5.428166389465332, 5.505222320556641, 5.514130115509033, 5.321423053741455, 5.510300636291504, 5.391186237335205, 5.348053932189941, 5.399722099304199, 5.404016971588135, 5.300342559814453, 5.52195405960083, 5.462664604187012, 5.473590850830078, 5.419500827789307, 5.420783042907715, 5.436643123626709, 5.492615699768066, 5.406953811645508, 5.354169845581055, 5.410940170288086, 5.434939861297607, 5.447691917419434, 5.368194103240967, 5.4486002922058105, 5.2891316413879395, 5.409728050231934, 5.477509498596191, 5.525078773498535, 5.368057727813721, 5.451366424560547, 5.392639636993408, 5.486061096191406, 5.238943576812744, 5.401147842407227, 5.34122896194458, 5.452733039855957, 5.465216159820557, 5.385650157928467, 5.3640546798706055, 5.387083530426025, 5.471038818359375, 5.418814659118652, 5.308409690856934, 5.403899669647217, 5.362692356109619, 5.450766563415527, 5.396886348724365, 5.435915946960449, 5.472504615783691, 5.348659992218018, 5.416413307189941, 5.327785968780518, 5.346472263336182, 5.296213626861572, 5.3443145751953125, 5.518962383270264, 5.3225202560424805, 5.289586067199707, 5.296407222747803, 5.376359462738037, 5.494297504425049, 5.396640300750732, 5.405120849609375, 5.52855110168457, 5.353977680206299, 5.449089050292969, 5.404682636260986, 5.296338081359863, 5.382444858551025, 5.47294807434082, 5.403526306152344, 5.5071024894714355, 5.431341648101807, 5.4256367683410645, 5.301884174346924, 5.381311893463135, 5.608190059661865, 5.419702053070068, 5.349355220794678, 5.510401725769043, 5.2929840087890625, 5.354176044464111, 5.387045383453369, 5.396146297454834, 5.275186061859131, 5.492644309997559, 5.341157913208008, 5.424700736999512, 5.30996036529541, 5.411722183227539, 5.4874982833862305, 5.400387763977051, 5.423369884490967, 5.424088001251221, 5.3185505867004395, 5.4105224609375, 5.370279312133789, 5.416891574859619, 5.396759510040283, 5.4380292892456055, 5.474754810333252, 5.284567832946777, 5.45571231842041, 5.467647552490234, 5.374655723571777, 5.518014430999756, 5.546112537384033, 5.399136066436768, 5.367396354675293, 5.3412604331970215, 5.431308746337891, 5.446427345275879, 5.428846836090088, 5.539432525634766, 5.426582336425781, 5.433757781982422, 5.411652565002441, 5.51515531539917, 5.399035930633545, 5.405747413635254, 5.388791084289551, 5.346735954284668, 5.3835768699646, 5.392054557800293, 5.298023700714111, 5.348943710327148, 5.435696601867676, 5.309523582458496, 5.405891418457031, 5.370349884033203, 5.334679126739502, 5.341261386871338, 5.437469005584717, 5.474117279052734, 5.4043288230896, 5.485243320465088, 5.422633647918701, 5.3890509605407715, 5.421756744384766, 5.396543979644775, 5.3375020027160645, 5.401060581207275, 5.405893325805664, 5.322498798370361, 5.405129909515381, 5.299676895141602, 5.46046781539917, 5.469597339630127, 5.4427032470703125, 5.428288459777832, 5.3305230140686035, 5.471287727355957, 5.342744827270508, 5.348167419433594, 5.341116905212402, 5.3954315185546875, 5.4336700439453125, 5.371361255645752, 5.415493488311768, 5.3981733322143555, 5.403199672698975, 5.43600606918335, 5.419002532958984, 5.455305576324463, 5.4198808670043945, 5.379942417144775, 5.483124732971191, 5.5010905265808105, 5.465384006500244, 5.3918681144714355, 5.280758857727051, 5.436749458312988, 5.437870025634766, 5.2871809005737305, 5.341648101806641, 5.352907180786133, 5.5247063636779785, 5.397502899169922, 5.466371536254883, 5.409603118896484, 5.447112560272217, 5.4693379402160645, 5.531240463256836, 5.450164794921875, 5.395487308502197, 5.337800025939941, 5.44428825378418, 5.409475326538086, 5.440806865692139, 5.4510602951049805, 5.429141521453857, 5.453055381774902, 5.412119388580322, 5.347614288330078, 5.3921990394592285, 5.355438232421875, 5.294397830963135, 5.472391128540039, 5.340902805328369, 5.520102024078369, 5.395265579223633, 5.294076442718506, 5.4454827308654785, 5.472681522369385, 5.389747619628906, 5.488724231719971, 5.450157165527344, 5.466644287109375, 5.425046920776367, 5.498992443084717, 5.230801582336426, 5.466314315795898, 5.265668869018555, 5.456759452819824, 5.257092475891113, 5.436798095703125, 5.50305700302124, 5.413313388824463, 5.394863128662109, 5.409157752990723, 5.257839202880859, 5.41774845123291, 5.398920059204102, 5.300294399261475, 5.346042633056641, 5.416329383850098, 5.416624546051025, 5.410592079162598, 5.392258167266846, 5.502192497253418, 5.301271915435791, 5.546412944793701, 5.409739017486572, 5.466442584991455, 5.416416168212891, 5.442042350769043, 5.32566499710083, 5.294544696807861, 5.445943832397461, 5.414646625518799, 5.380484104156494, 5.3036675453186035, 5.4426116943359375, 5.455136299133301, 5.4690470695495605, 5.452658653259277, 5.475819110870361, 5.478956699371338, 5.3652496337890625, 5.4040961265563965, 5.447260856628418, 5.396302223205566, 5.401027679443359, 5.433197498321533, 5.3716230392456055, 5.491335868835449, 5.493544101715088, 5.4531426429748535, 5.48138952255249, 5.446532726287842, 5.356959819793701, 5.466898441314697, 5.410801887512207, 5.418070316314697, 5.424505710601807, 5.440098285675049, 5.431949615478516, 5.404554843902588, 5.355502128601074, 5.473216533660889, 5.390982151031494, 5.206467151641846, 5.518679141998291, 5.446610450744629, 5.323882579803467, 5.3354268074035645, 5.407405376434326, 5.3669939041137695, 5.3689351081848145, 5.406754016876221, 5.44797420501709, 5.371808052062988, 5.46061897277832, 5.468487739562988, 5.290303707122803, 5.297149658203125, 5.465610980987549, 5.379129886627197, 5.379636287689209, 5.325141429901123, 5.339694499969482, 5.301961421966553, 5.457485675811768, 5.353057384490967, 5.4888596534729, 5.384668827056885, 5.415273189544678, 5.419133186340332, 5.386791706085205, 5.44199800491333, 5.375611782073975, 5.278176784515381, 5.34342622756958, 5.29166316986084, 5.418242454528809, 5.463077068328857, 5.3653483390808105, 5.388069152832031, 5.462172985076904, 5.340588092803955, 5.4277191162109375, 5.288043975830078, 5.353826999664307, 5.419665336608887, 5.443941116333008, 5.519576549530029, 5.3418073654174805, 5.39743185043335, 5.331602096557617, 5.463527679443359, 5.375471115112305, 5.4647746086120605, 5.430102825164795, 5.41573429107666, 5.33628511428833, 5.374523162841797, 5.2616190910339355, 5.345995903015137, 5.404325008392334, 5.380092144012451, 5.505204200744629, 5.411656856536865, 5.335004806518555, 5.346816062927246, 5.486109256744385, 5.30301570892334, 5.470539093017578, 5.392864227294922, 5.326874732971191, 5.47199821472168, 5.398767948150635, 5.521710395812988, 5.35465669631958, 5.282614707946777, 5.301827430725098, 5.374621868133545, 5.454319477081299, 5.338789463043213, 5.429730415344238, 5.378376483917236, 5.378101348876953, 5.369912624359131, 5.46637487411499, 5.363134384155273, 5.471379280090332, 5.307145595550537, 5.427685737609863, 5.334271430969238, 5.526121616363525, 5.488546371459961, 5.335541725158691, 5.381280899047852, 5.54991340637207, 5.4643144607543945, 5.433445453643799, 5.5000200271606445, 5.383538722991943, 5.49382209777832, 5.292386054992676, 5.383922576904297, 5.4632887840271, 5.488422393798828, 5.408909320831299, 5.369266033172607, 5.383200168609619, 5.3049774169921875, 5.453644752502441, 5.249195575714111, 5.395150184631348, 5.410547256469727, 5.407793998718262, 5.314712047576904, 5.3983259201049805, 5.411855697631836, 5.509697437286377, 5.30994176864624, 5.395538806915283, 5.4301347732543945, 5.319958209991455, 5.400410175323486, 5.425127983093262, 5.353039264678955, 5.469650745391846, 5.378430366516113, 5.3782877922058105, 5.390615940093994, 5.479907512664795, 5.36332893371582, 5.400455474853516, 5.415689945220947, 5.366889953613281, 5.307124614715576, 5.454075813293457, 5.421061038970947, 5.479764938354492, 5.414793491363525, 5.422341346740723, 5.494872093200684, 5.40423583984375, 5.294124603271484, 5.304027557373047, 5.440557956695557, 5.351441383361816, 5.4030351638793945, 5.416704177856445, 5.3475871086120605, 5.455958366394043, 5.406031608581543, 5.311769008636475, 5.465877056121826, 5.456036567687988, 5.343211650848389, 5.344388961791992, 5.3870391845703125, 5.498187065124512, 5.345889091491699, 5.470062255859375, 5.418811321258545, 5.342984676361084, 5.432645797729492, 5.408540725708008, 5.3865437507629395, 5.460500717163086, 5.335687637329102, 5.404975414276123, 5.388134479522705, 5.431033611297607, 5.476905345916748, 5.366797924041748, 5.399880409240723, 5.396337032318115, 5.342128276824951, 5.274374008178711, 5.331857681274414, 5.293458461761475, 5.390095233917236, 5.382913112640381, 5.306044578552246, 5.368011474609375, 5.476062774658203, 5.491342067718506, 5.484914302825928, 5.388305187225342, 5.441206932067871, 5.469401836395264, 5.435863971710205, 5.334310054779053, 5.421604633331299, 5.487026214599609, 5.388689994812012, 5.394524574279785, 5.4099650382995605, 5.355161666870117, 5.309422016143799, 5.266772270202637, 5.569642066955566, 5.34270715713501, 5.310108661651611, 5.420828819274902, 5.382575035095215, 5.452435493469238, 5.467970371246338, 5.4490742683410645, 5.355432510375977, 5.393896579742432, 5.445506572723389, 5.370965480804443, 5.363959312438965, 5.35631799697876, 5.469132423400879, 5.440093994140625, 5.306342124938965, 5.3810954093933105, 5.447859287261963, 5.45527982711792, 5.357204437255859, 5.338427543640137, 5.418295383453369, 5.494056224822998, 5.335153102874756, 5.37079381942749, 5.349071025848389, 5.345313549041748, 5.434920310974121, 5.453881740570068, 5.329720973968506, 5.3850297927856445, 5.416323184967041, 5.451557159423828, 5.49251127243042, 5.454898834228516, 5.406283855438232, 5.473855972290039, 5.372001647949219, 5.384810924530029, 5.326491355895996, 5.415297031402588, 5.454136848449707, 5.345210075378418, 5.431639671325684, 5.439458847045898, 5.456423759460449, 5.458562850952148, 5.420314311981201, 5.292166233062744, 5.505954742431641, 5.319077014923096, 5.4416422843933105, 5.470476150512695, 5.4128031730651855, 5.424154281616211, 5.4144182205200195, 5.469892978668213, 5.399288177490234, 5.2698211669921875, 5.379012584686279, 5.331875324249268, 5.390973091125488, 5.40340518951416, 5.460528373718262, 5.452903747558594, 5.480309963226318, 5.512805461883545, 5.406951904296875, 5.372502326965332, 5.365408897399902, 5.425917625427246, 5.3856048583984375, 5.399622440338135, 5.456063270568848, 5.455193042755127, 5.385446548461914, 5.417149066925049, 5.378974914550781, 5.384624004364014, 5.357312202453613, 5.399684906005859, 5.402607440948486, 5.4457879066467285, 5.3798370361328125, 5.365423202514648, 5.525766372680664, 5.411691665649414, 5.460239887237549, 5.391872882843018, 5.374067306518555, 5.355620861053467, 5.384317874908447, 5.363921642303467, 5.408257961273193, 5.384729385375977, 5.421150207519531, 5.498499870300293, 5.375430583953857, 5.344181537628174, 5.423324108123779, 5.415862083435059, 5.261384010314941, 5.361982822418213, 5.442914009094238, 5.400140285491943, 5.459014415740967, 5.466268539428711, 5.46360969543457, 5.456819534301758, 5.365816593170166, 5.300631999969482, 5.3692474365234375, 5.408493995666504, 5.428566932678223, 5.359513282775879, 5.442971229553223, 5.476747035980225, 5.451883792877197, 5.4243364334106445, 5.46228551864624, 5.367617607116699, 5.374326229095459, 5.388991355895996, 5.445243835449219, 5.444842338562012, 5.383177757263184, 5.528434753417969, 5.370511531829834, 5.313067436218262, 5.360215187072754, 5.406883716583252, 5.454993724822998, 5.375091075897217, 5.458583354949951, 5.4383392333984375, 5.4223809242248535, 5.417915344238281, 5.322989463806152, 5.255069255828857, 5.392614364624023, 5.463964462280273, 5.495385646820068, 5.4006500244140625, 5.404933452606201, 5.374999046325684, 5.4170660972595215, 5.381042003631592, 5.476332664489746, 5.351996421813965, 5.3573079109191895, 5.467541217803955, 5.2694549560546875, 5.377344131469727, 5.416444301605225, 5.344394207000732, 5.49785852432251, 5.401357650756836, 5.374337673187256, 5.38195276260376, 5.437826633453369, 5.344615936279297, 5.4340386390686035, 5.42177677154541, 5.369392395019531, 5.513179302215576, 5.346212387084961, 5.408329486846924, 5.4486212730407715, 5.395775318145752, 5.298127174377441, 5.354530334472656, 5.436640739440918, 5.331663608551025, 5.454067707061768, 5.3925251960754395, 5.407397270202637, 5.447783470153809, 5.445004940032959, 5.494938373565674, 5.466752052307129, 5.417481422424316, 5.380086421966553, 5.494769096374512, 5.218385219573975, 5.427847862243652, 5.439909934997559, 5.378758430480957, 5.341271877288818, 5.472589492797852, 5.285930633544922, 5.3023552894592285, 5.55320405960083, 5.346696853637695, 5.419252395629883, 5.426138877868652, 5.467894554138184, 5.326022148132324, 5.35593318939209, 5.449423313140869, 5.415026664733887, 5.367156982421875, 5.41294002532959, 5.381248950958252, 5.463653087615967, 5.359312534332275, 5.367029190063477, 5.3020477294921875, 5.346428394317627, 5.349937438964844, 5.348732948303223, 5.4897780418396, 5.4158854484558105, 5.324273586273193, 5.374547958374023, 5.487202167510986, 5.378840446472168, 5.448047637939453, 5.398760795593262, 5.351470947265625, 5.389515399932861, 5.406624794006348, 5.338177680969238, 5.468813896179199, 5.3821258544921875, 5.416201114654541, 5.351955890655518, 5.375865936279297, 5.436917781829834, 5.309677600860596, 5.373150825500488, 5.386829853057861, 5.492006778717041, 5.38629150390625, 5.336404800415039, 5.375647068023682, 5.298026084899902, 5.395606517791748, 5.28513240814209, 5.353662490844727, 5.427050590515137, 5.46258544921875, 5.260371208190918, 5.420081615447998, 5.401288986206055, 5.4882402420043945, 5.402356147766113, 5.409289836883545, 5.4522929191589355, 5.442903995513916, 5.321732521057129, 5.396407604217529, 5.3272600173950195, 5.3953142166137695, 5.477623462677002, 5.398590087890625, 5.404125690460205, 5.365025520324707, 5.460712909698486, 5.391839027404785, 5.3690972328186035, 5.3754448890686035, 5.368129730224609, 5.426300048828125, 5.369277477264404, 5.477060317993164, 5.410965919494629, 5.297458648681641, 5.464889049530029, 5.465123653411865, 5.4004740715026855, 5.32975959777832, 5.420299053192139, 5.305325984954834, 5.29469633102417, 5.398989200592041, 5.382592678070068, 5.401425838470459, 5.441032886505127, 5.2506585121154785, 5.389568328857422, 5.348898410797119, 5.396008014678955, 5.431766033172607, 5.375801086425781, 5.356611251831055, 5.3330254554748535, 5.403132915496826, 5.369298458099365, 5.458976745605469, 5.360280990600586, 5.3545918464660645, 5.374478816986084, 5.343932151794434, 5.417003631591797, 5.399505138397217, 5.53777551651001, 5.436375617980957, 5.286158084869385, 5.337416648864746, 5.369008541107178, 5.47640323638916, 5.409663677215576, 5.281753063201904, 5.377918243408203, 5.316993236541748, 5.3622002601623535, 5.4094085693359375, 5.432672023773193, 5.380351543426514, 5.378115177154541, 5.305641174316406, 5.4073486328125, 5.303654193878174, 5.36642599105835, 5.325202941894531, 5.286936283111572, 5.381402969360352, 5.366517066955566, 5.364853858947754, 5.342216968536377, 5.350176811218262, 5.300355911254883, 5.433640003204346, 5.432403087615967, 5.404278755187988, 5.410425186157227, 5.427130222320557, 5.374903678894043, 5.379486083984375, 5.453398704528809, 5.439626216888428, 5.415280818939209, 5.332494258880615, 5.420010566711426, 5.418250560760498, 5.555227756500244, 5.517221927642822, 5.291651248931885, 5.410495281219482, 5.509286880493164, 5.4147748947143555, 5.42814302444458, 5.457675933837891, 5.32751989364624, 5.476286888122559, 5.480940818786621, 5.343239784240723, 5.361466407775879, 5.454317092895508, 5.423864364624023, 5.418588638305664, 5.316432952880859, 5.415442943572998, 5.3951334953308105, 5.309252738952637, 5.432448387145996, 5.367382049560547, 5.404313564300537, 5.378396511077881, 5.452486515045166, 5.299269676208496, 5.394189357757568, 5.469432353973389, 5.3559417724609375, 5.440871715545654, 5.364987373352051, 5.474082946777344, 5.310994625091553, 5.406528472900391, 5.395143985748291, 5.384446144104004, 5.373340129852295, 5.4020490646362305, 5.334377288818359, 5.344630718231201, 5.402839660644531, 5.436088562011719, 5.36969518661499, 5.4159345626831055, 5.407812595367432, 5.341370105743408, 5.481783390045166, 5.276504039764404, 5.422898769378662, 5.398390293121338, 5.436150074005127, 5.345448970794678, 5.384521007537842, 5.343570232391357, 5.441734790802002, 5.324741840362549, 5.448132038116455, 5.3843512535095215, 5.340464115142822, 5.430462837219238, 5.383821964263916, 5.463473320007324, 5.361418724060059, 5.400975704193115, 5.3758673667907715, 5.372407913208008, 5.402245998382568, 5.465971946716309, 5.390749454498291, 5.415647506713867, 5.4019246101379395, 5.476665496826172, 5.34934139251709, 5.384212970733643, 5.436157703399658, 5.449977874755859, 5.4615912437438965, 5.351118564605713, 5.298389911651611, 5.347548007965088, 5.311848163604736, 5.355050086975098, 5.388477802276611, 5.463210105895996, 5.430220603942871, 5.320191860198975, 5.478451251983643, 5.462215900421143, 5.392693042755127, 5.366640090942383, 5.445703029632568, 5.326667785644531, 5.392074108123779, 5.35379695892334, 5.316074848175049, 5.368638515472412, 5.50567102432251, 5.38125467300415, 5.400393486022949, 5.464987277984619, 5.446556091308594, 5.329646110534668, 5.3513689041137695, 5.369150638580322, 5.427994251251221, 5.422084808349609, 5.3649725914001465, 5.385072708129883, 5.469311237335205, 5.47374153137207, 5.342207908630371, 5.421482563018799, 5.361876964569092, 5.366916179656982, 5.463829040527344, 5.425384998321533, 5.347451686859131, 5.411327838897705, 5.535331726074219, 5.396462917327881, 5.397613525390625, 5.457569599151611, 5.530722141265869, 5.438013076782227, 5.4433512687683105, 5.502557754516602, 5.362161636352539, 5.349176406860352, 5.3145294189453125, 5.3481035232543945, 5.378113746643066, 5.395992279052734, 5.495625972747803, 5.450656890869141, 5.370619297027588, 5.362494945526123, 5.4478631019592285, 5.322903633117676, 5.373331546783447, 5.3456339836120605, 5.446434020996094, 5.45164680480957, 5.342545986175537, 5.370778560638428, 5.411486625671387, 5.361019611358643, 5.4482293128967285, 5.373891830444336, 5.401658535003662, 5.426359176635742, 5.38743257522583, 5.379586696624756, 5.345104694366455, 5.407826900482178, 5.382079601287842, 5.427523612976074, 5.406069278717041, 5.399630546569824, 5.387196063995361, 5.398773193359375, 5.454354763031006, 5.443087577819824, 5.4134979248046875, 5.340178966522217, 5.480783939361572, 5.342428207397461, 5.332202911376953, 5.4052042961120605, 5.442516326904297, 5.35795783996582, 5.423088550567627, 5.465930461883545, 5.394610404968262, 5.328826904296875, 5.362992286682129, 5.429234027862549, 5.412381649017334, 5.425248146057129, 5.409404754638672, 5.378015995025635, 5.553889751434326, 5.356520175933838, 5.408425807952881, 5.494322299957275, 5.539045333862305, 5.330060005187988, 5.434996604919434, 5.388474941253662, 5.426570415496826, 5.37851095199585, 5.402992248535156, 5.378894805908203, 5.474221229553223, 5.388174057006836, 5.397463321685791, 5.3979172706604, 5.3147664070129395, 5.442660331726074, 5.406125545501709, 5.310307502746582, 5.33730936050415, 5.408234596252441, 5.392789363861084, 5.4463701248168945, 5.5208659172058105, 5.300446033477783, 5.383011341094971, 5.374242782592773, 5.483727931976318, 5.363375186920166, 5.529747009277344, 5.45536470413208, 5.400529861450195, 5.239149570465088, 5.342166900634766, 5.2688422203063965, 5.423088550567627, 5.31813907623291, 5.405693531036377, 5.392818450927734, 5.330074787139893, 5.412044048309326, 5.384693622589111, 5.498744487762451, 5.472907543182373, 5.4324140548706055, 5.2674479484558105, 5.410654067993164, 5.447932720184326, 5.4012627601623535, 5.206979274749756, 5.441323280334473, 5.302138328552246, 5.355880260467529, 5.28994607925415, 5.394460678100586, 5.345015048980713, 5.360438823699951, 5.378032684326172, 5.318192958831787, 5.235358238220215, 5.377976894378662, 5.22553014755249, 5.410115718841553, 5.295433521270752, 5.379629611968994, 5.321993827819824, 5.434473037719727, 5.363353729248047, 5.369041442871094, 5.372138023376465, 5.462716102600098, 5.3475470542907715, 5.276010513305664, 5.293946743011475, 5.399177551269531, 5.341851711273193, 5.319781303405762, 5.2748637199401855, 5.36816930770874, 5.447586536407471, 5.487003326416016, 5.466394424438477, 5.359920978546143, 5.410600185394287, 5.417283535003662, 5.374809741973877, 5.356319427490234, 5.41967248916626, 5.400209903717041, 5.3864264488220215, 5.452195644378662, 5.382073402404785, 5.4074201583862305, 5.439222812652588, 5.458112716674805, 5.312344551086426, 5.301169395446777, 5.300990581512451, 5.39317512512207, 5.369205951690674, 5.443706035614014, 5.376764297485352, 5.410555362701416, 5.35502290725708, 5.333296775817871, 5.429468154907227, 5.342121601104736, 5.31644868850708, 5.460555076599121, 5.385773658752441, 5.451913833618164, 5.383640289306641, 5.247417449951172, 5.377279758453369, 5.316310405731201, 5.376879692077637, 5.431530475616455, 5.411650657653809, 5.427926063537598, 5.329432010650635, 5.365257740020752, 5.333855628967285, 5.376908779144287, 5.418332576751709, 5.304770469665527, 5.457366943359375, 5.465564727783203, 5.436105251312256, 5.323851108551025, 5.381016731262207, 5.351865291595459, 5.325528144836426, 5.469526767730713, 5.395832538604736, 5.443447113037109, 5.394726753234863, 5.346824645996094, 5.3426923751831055, 5.475504398345947, 5.368844985961914, 5.250913619995117, 5.466421127319336, 5.446481227874756, 5.367641448974609, 5.383674621582031, 5.347848892211914, 5.3687310218811035, 5.276890277862549, 5.4639997482299805, 5.491462230682373, 5.3274006843566895, 5.398366451263428, 5.379572868347168, 5.420563697814941, 5.481081485748291, 5.36108922958374, 5.375539779663086, 5.347510814666748, 5.314850330352783, 5.40561580657959, 5.300098896026611, 5.48520040512085, 5.393544673919678, 5.517833232879639, 5.4996795654296875, 5.3262038230896, 5.3006911277771, 5.385446548461914, 5.371565818786621, 5.374989032745361, 5.378263473510742, 5.4102020263671875, 5.413557529449463, 5.294086456298828, 5.333539009094238, 5.39082145690918, 5.401924133300781, 5.313896656036377, 5.397975444793701, 5.448111057281494, 5.487830638885498, 5.371443748474121, 5.384390830993652, 5.383448123931885, 5.387637138366699, 5.270084857940674, 5.251218318939209, 5.391167163848877, 5.331226825714111, 5.373133182525635, 5.399558067321777, 5.309187889099121, 5.401846885681152, 5.371838569641113, 5.428056716918945, 5.343698501586914, 5.425101280212402, 5.45245361328125, 5.4975080490112305, 5.288846969604492, 5.362559795379639, 5.364009857177734, 5.3845624923706055, 5.467276573181152, 5.364272117614746, 5.389617919921875, 5.404210567474365, 5.43872594833374, 5.332797527313232, 5.280076503753662, 5.4416351318359375, 5.4373459815979, 5.438012599945068, 5.496708869934082, 5.367217063903809, 5.536853313446045, 5.29749870300293, 5.422891139984131, 5.326528549194336, 5.390995979309082, 5.422817707061768, 5.363271713256836, 5.464234352111816, 5.3114728927612305, 5.457223892211914, 5.330160617828369, 5.318391799926758, 5.446878433227539, 5.474008083343506, 5.313114166259766, 5.32908296585083, 5.397512435913086, 5.296689987182617, 5.4678802490234375, 5.430034160614014, 5.4598798751831055, 5.427465915679932, 5.42016077041626, 5.357126712799072, 5.422533988952637, 5.33933162689209, 5.457855701446533, 5.434052467346191, 5.445563316345215, 5.348629474639893, 5.389124393463135, 5.4356160163879395, 5.397784233093262, 5.399540424346924, 5.374099254608154, 5.474595069885254, 5.285462379455566, 5.347317218780518, 5.296091556549072, 5.3456807136535645, 5.477640151977539, 5.343790054321289, 5.368481159210205, 5.464803218841553, 5.360757350921631, 5.328858852386475, 5.368251323699951, 5.424008369445801, 5.400419235229492, 5.313072204589844, 5.214391231536865, 5.34429407119751, 5.516944408416748, 5.394590854644775, 5.367924690246582, 5.342156410217285, 5.563121795654297, 5.445583343505859, 5.394143104553223, 5.3937859535217285, 5.270055294036865, 5.424849987030029, 5.373015403747559, 5.317838191986084, 5.422474384307861, 5.298989295959473, 5.363245964050293, 5.293100357055664, 5.40903377532959, 5.482357501983643, 5.388702869415283, 5.382097244262695, 5.356039047241211, 5.567677974700928, 5.547224044799805, 5.431175708770752, 5.455682277679443, 5.401798248291016, 5.213878154754639, 5.436729907989502, 5.321691036224365, 5.290310859680176, 5.4497971534729, 5.458349227905273, 5.46136999130249, 5.430269718170166, 5.386240005493164, 5.250443458557129, 5.270931720733643, 5.454221248626709, 5.353838920593262, 5.3255720138549805, 5.409390926361084, 5.37307071685791, 5.322784423828125, 5.512624740600586, 5.365780830383301, 5.421468734741211, 5.46028995513916, 5.384287357330322, 5.332272529602051, 5.459833145141602, 5.297821521759033, 5.428945541381836, 5.452646255493164, 5.423248291015625, 5.448676109313965, 5.293529987335205, 5.42874813079834, 5.443969249725342, 5.416408538818359, 5.4753570556640625, 5.230623722076416, 5.465234279632568, 5.416653633117676, 5.383574962615967, 5.40434455871582, 5.459552764892578, 5.4222493171691895, 5.427585601806641, 5.5038909912109375, 5.425307273864746, 5.53129243850708, 5.4487504959106445, 5.490546226501465, 5.4396233558654785, 5.404581546783447, 5.409122467041016, 5.348114013671875, 5.391458988189697, 5.392868518829346, 5.441041946411133, 5.445420742034912, 5.3712029457092285, 5.310957431793213, 5.419771194458008, 5.481025218963623, 5.475602626800537, 5.40320348739624, 5.309267997741699, 5.420671463012695, 5.441551208496094, 5.399657249450684, 5.344126224517822, 5.4944939613342285, 5.393834590911865, 5.368030548095703, 5.395683765411377, 5.395642280578613, 5.3744120597839355, 5.426712989807129, 5.265389919281006, 5.318419456481934, 5.3639984130859375, 5.387269973754883, 5.468533039093018, 5.381507396697998, 5.318498611450195, 5.406264781951904, 5.353569030761719, 5.406853199005127, 5.353996753692627, 5.406394958496094, 5.557847499847412, 5.356301784515381, 5.451990127563477, 5.42260217666626, 5.277462959289551, 5.337555885314941, 5.397373199462891, 5.3596272468566895, 5.324101448059082, 5.401811122894287, 5.296280384063721, 5.426080703735352, 5.405152320861816, 5.395478248596191, 5.5492730140686035, 5.342644691467285, 5.434465408325195, 5.425585746765137, 5.5166730880737305, 5.368980884552002, 5.445892810821533, 5.348330497741699, 5.422335147857666, 5.397499084472656, 5.361171722412109, 5.471511363983154, 5.374637126922607, 5.475345611572266, 5.45851469039917, 5.453500747680664, 5.4107184410095215, 5.371497631072998, 5.38486385345459, 5.420657157897949, 5.455655574798584, 5.331790924072266, 5.391556739807129, 5.4391961097717285, 5.424466609954834, 5.421061992645264, 5.298138618469238, 5.3276166915893555, 5.321599960327148, 5.36611795425415, 5.40696382522583, 5.291568279266357, 5.319545745849609, 5.352367877960205, 5.3054304122924805, 5.445172309875488, 5.33942985534668, 5.453888416290283, 5.396821975708008, 5.302000522613525, 5.460754871368408, 5.366464614868164, 5.352766990661621, 5.361611843109131, 5.453533172607422, 5.361948013305664, 5.411800384521484, 5.400789737701416, 5.354801654815674, 5.380276203155518, 5.277985095977783, 5.294310569763184, 5.390889644622803, 5.380824565887451, 5.363251686096191, 5.416371822357178, 5.359423637390137, 5.345132350921631, 5.417612552642822, 5.306677341461182, 5.361517906188965, 5.352916717529297, 5.351524353027344, 5.356963634490967, 5.516722202301025, 5.3776116371154785, 5.485046863555908, 5.413105487823486, 5.427271366119385, 5.245077610015869, 5.401723384857178, 5.3782782554626465, 5.4248480796813965, 5.413748741149902, 5.305172443389893, 5.381993770599365, 5.285945415496826, 5.32600212097168, 5.398985385894775, 5.524389743804932, 5.304800033569336, 5.332089424133301, 5.5140180587768555, 5.386636257171631, 5.320317268371582, 5.389564514160156, 5.38182258605957, 5.392714500427246, 5.304240703582764, 5.382506847381592, 5.347474575042725, 5.441771507263184, 5.350611686706543, 5.472819805145264, 5.363501071929932, 5.355282783508301, 5.418458938598633, 5.371392726898193, 5.34993314743042, 5.402836322784424, 5.311692714691162, 5.497751235961914, 5.448772430419922, 5.326415061950684, 5.444785118103027, 5.347414493560791, 5.363746643066406, 5.263559341430664, 5.407785415649414, 5.3777756690979, 5.2978596687316895, 5.412172317504883, 5.4390130043029785, 5.3902130126953125, 5.36701774597168, 5.258578777313232, 5.33046817779541, 5.384270668029785, 5.372191429138184, 5.43125057220459, 5.431986331939697, 5.296514511108398, 5.331166744232178, 5.3389129638671875, 5.351017951965332, 5.43220329284668, 5.400574207305908, 5.365917205810547, 5.463677883148193, 5.3486809730529785, 5.388608932495117, 5.353672504425049, 5.262418746948242, 5.423611640930176, 5.310378551483154, 5.272848606109619, 5.420308589935303, 5.364423751831055, 5.364099502563477, 5.365298271179199, 5.232450008392334, 5.336153030395508, 5.398604869842529, 5.421494007110596, 5.4057793617248535, 5.319823265075684, 5.360847473144531, 5.2358717918396, 5.426512718200684, 5.388975620269775, 5.330039978027344, 5.401810169219971, 5.4012131690979, 5.475817680358887, 5.267334938049316, 5.3832502365112305, 5.406121253967285, 5.432743072509766, 5.3304009437561035, 5.362044334411621, 5.3526740074157715, 5.385437488555908, 5.371743679046631, 5.338550567626953, 5.3234052658081055, 5.400364875793457, 5.411014080047607, 5.410156726837158, 5.425723075866699, 5.298513889312744, 5.434591293334961, 5.35692024230957, 5.530337810516357, 5.3065876960754395, 5.38796329498291, 5.360428810119629, 5.429706573486328, 5.288968086242676, 5.311272144317627, 5.305538654327393, 5.35205078125, 5.2668867111206055, 5.2536163330078125, 5.3999342918396, 5.455505847930908, 5.421902179718018, 5.3748955726623535, 5.311099529266357, 5.4052414894104, 5.456019401550293, 5.356269836425781, 5.249701976776123, 5.283415794372559, 5.390692234039307, 5.3597540855407715, 5.206838130950928, 5.400161266326904, 5.342120170593262, 5.319921970367432, 5.355987548828125, 5.426934242248535, 5.3669843673706055, 5.408658981323242, 5.412241458892822, 5.437438011169434, 5.415516376495361, 5.277654647827148, 5.419039249420166, 5.373969554901123, 5.449357986450195, 5.405738830566406, 5.4019551277160645, 5.435253143310547, 5.44863224029541, 5.4098920822143555, 5.339897155761719, 5.4591827392578125, 5.359681606292725, 5.383344650268555, 5.367164611816406, 5.339977264404297, 5.47462272644043, 5.362918376922607, 5.426971435546875, 5.357367515563965, 5.405713081359863, 5.4055681228637695, 5.351753234863281, 5.4676408767700195, 5.36089563369751, 5.484080791473389, 5.417238712310791, 5.333467960357666, 5.3948073387146, 5.528410911560059, 5.428104400634766, 5.367928981781006, 5.368266582489014, 5.377644062042236, 5.398534297943115, 5.2411346435546875, 5.352268695831299, 5.471612453460693, 5.363503456115723, 5.372085094451904, 5.407360553741455, 5.3844828605651855, 5.4035258293151855, 5.410428524017334, 5.417226314544678, 5.352890491485596, 5.358821392059326, 5.4605231285095215, 5.342207908630371, 5.435722351074219, 5.33023738861084, 5.319858551025391, 5.377308368682861, 5.371439456939697, 5.379086494445801, 5.455211162567139, 5.347859859466553, 5.393261432647705, 5.302277088165283, 5.361295700073242, 5.51915979385376, 5.431407928466797, 5.281482219696045, 5.483120918273926, 5.4207611083984375, 5.443552494049072, 5.531149864196777, 5.3706488609313965, 5.32662296295166, 5.3704328536987305, 5.470859050750732, 5.403273105621338, 5.352683067321777, 5.396878719329834, 5.442187786102295, 5.407895088195801, 5.484059810638428, 5.344221591949463, 5.376072883605957, 5.433192729949951, 5.331932067871094, 5.494150161743164, 5.276856899261475, 5.386769771575928, 5.320148468017578, 5.492584228515625, 5.3655242919921875, 5.402225017547607, 5.400749206542969, 5.408868789672852, 5.300624370574951, 5.374812602996826, 5.49287748336792, 5.425545692443848, 5.3694539070129395, 5.3403520584106445, 5.439354419708252, 5.291727066040039, 5.391274452209473, 5.339599609375, 5.370545864105225, 5.468592643737793, 5.346540927886963, 5.332329750061035, 5.361462116241455, 5.306563854217529, 5.414485931396484, 5.421187400817871, 5.37722110748291, 5.30227518081665, 5.475633144378662, 5.386068820953369, 5.396811008453369, 5.465185165405273, 5.344568252563477, 5.266059398651123, 5.458070755004883, 5.470185279846191, 5.35554313659668, 5.327006816864014, 5.387745380401611, 5.315164089202881, 5.420960426330566, 5.303620338439941, 5.4369635581970215, 5.2868428230285645, 5.385907173156738, 5.401157379150391, 5.42805290222168, 5.280667781829834, 5.533952236175537, 5.450400352478027, 5.502416610717773, 5.389013290405273, 5.414276599884033, 5.385152339935303, 5.403020858764648, 5.43536901473999, 5.410725116729736, 5.440492153167725, 5.369282245635986, 5.384673118591309, 5.421533107757568, 5.427458763122559, 5.344731330871582, 5.376924514770508, 5.340948104858398, 5.33743953704834, 5.396213531494141, 5.403588771820068, 5.421134948730469, 5.361644744873047, 5.383179187774658, 5.389589309692383, 5.330996990203857, 5.449361801147461, 5.333007335662842, 5.3733696937561035, 5.33484411239624, 5.423048496246338, 5.3694891929626465, 5.343268394470215, 5.392616271972656, 5.416653156280518, 5.381890296936035, 5.337524890899658, 5.373636722564697, 5.2142839431762695, 5.419460773468018, 5.4328107833862305, 5.462056636810303, 5.3895769119262695, 5.403332233428955, 5.4203925132751465, 5.437099456787109, 5.317387580871582, 5.354955196380615, 5.38461971282959, 5.335360050201416, 5.480605125427246, 5.423433303833008, 5.4103684425354, 5.380244731903076, 5.2564802169799805, 5.471246719360352, 5.298670291900635, 5.4445719718933105, 5.4369893074035645, 5.413834571838379, 5.385601043701172, 5.401264190673828, 5.410492420196533, 5.380234718322754, 5.432913780212402, 5.407623767852783, 5.425957202911377, 5.391889572143555, 5.4257426261901855, 5.408552646636963, 5.428334712982178, 5.343425750732422, 5.362801551818848, 5.323315143585205, 5.356838226318359, 5.347985744476318, 5.351018905639648, 5.308921813964844, 5.47546911239624, 5.3775153160095215, 5.4058732986450195, 5.391141414642334, 5.511462688446045, 5.40305757522583, 5.454241752624512, 5.447063446044922, 5.325105667114258, 5.355288028717041, 5.276155948638916, 5.350052356719971, 5.392014026641846, 5.342878818511963, 5.333175182342529, 5.382155895233154, 5.384853363037109, 5.276688575744629, 5.289865970611572, 5.399142742156982, 5.443176746368408, 5.3143534660339355, 5.4003143310546875, 5.36201810836792, 5.384664058685303, 5.322084903717041, 5.354732036590576, 5.473121643066406, 5.347558975219727, 5.395941734313965, 5.29879093170166, 5.385523319244385, 5.315547466278076, 5.349616527557373, 5.340441703796387, 5.378843784332275, 5.3492279052734375, 5.318718910217285, 5.304050922393799, 5.347364902496338, 5.364990711212158, 5.439407825469971, 5.373654842376709, 5.364459991455078, 5.385915756225586, 5.290709972381592, 5.4239182472229, 5.341302871704102, 5.238588333129883, 5.41688871383667, 5.429503440856934, 5.4086432456970215, 5.437192916870117, 5.2847185134887695, 5.401546478271484, 5.332612037658691, 5.280521869659424, 5.285008430480957, 5.382559776306152, 5.373032093048096, 5.414975166320801, 5.372363567352295, 5.283977508544922, 5.369782447814941, 5.238795280456543, 5.334680557250977, 5.420347213745117, 5.332055568695068, 5.4564433097839355, 5.45286226272583, 5.424384117126465, 5.420670986175537, 5.454994201660156, 5.299585819244385, 5.408159255981445, 5.380810260772705, 5.37073278427124, 5.398373126983643, 5.416048526763916, 5.428797245025635, 5.360146522521973, 5.388227939605713, 5.366889476776123, 5.383216381072998, 5.422360897064209, 5.38985013961792, 5.376922607421875, 5.4120683670043945, 5.361708164215088, 5.334563255310059, 5.3827714920043945, 5.353497505187988, 5.386648654937744, 5.421137809753418, 5.402005672454834, 5.302220344543457, 5.367751121520996, 5.309756755828857, 5.335144519805908, 5.384316444396973, 5.417683124542236, 5.431702613830566, 5.360724925994873, 5.411531925201416, 5.3372321128845215, 5.332391738891602, 5.194593906402588, 5.390154838562012, 5.393869400024414, 5.371128559112549, 5.3452982902526855, 5.388322353363037, 5.438405990600586, 5.371576309204102, 5.381985664367676, 5.3665361404418945, 5.288761615753174, 5.454841613769531, 5.3677544593811035, 5.2991943359375, 5.391321182250977, 5.332893371582031, 5.372802734375, 5.3851237297058105, 5.394087791442871, 5.340119361877441, 5.4056925773620605, 5.450743198394775, 5.347540855407715, 5.350825786590576, 5.412651538848877, 5.4424052238464355, 5.429615020751953, 5.306334018707275, 5.36893367767334, 5.412972927093506, 5.4138407707214355, 5.385545253753662, 5.3379926681518555, 5.4931254386901855, 5.332733631134033, 5.449312210083008, 5.427401542663574, 5.4031982421875, 5.3902153968811035, 5.494985580444336, 5.419916152954102, 5.422099590301514, 5.289135932922363, 5.397167205810547, 5.3834452629089355, 5.3483452796936035, 5.4156928062438965, 5.341707229614258, 5.353320121765137, 5.486510753631592, 5.368921756744385, 5.501355171203613, 5.316067695617676, 5.382123947143555, 5.3975958824157715, 5.474647521972656, 5.330816268920898, 5.367847919464111, 5.439307689666748, 5.4147047996521, 5.33673620223999, 5.267820358276367, 5.370054244995117, 5.424084186553955, 5.464968681335449, 5.293005466461182, 5.406453609466553, 5.316401481628418, 5.472702980041504, 5.428799152374268, 5.330844879150391, 5.339075565338135, 5.347785949707031, 5.406557559967041, 5.346791744232178, 5.324795246124268, 5.309576511383057, 5.37331485748291, 5.38712739944458, 5.395153045654297, 5.377004623413086, 5.326282024383545, 5.403853416442871, 5.256174564361572, 5.377020359039307, 5.462497711181641, 5.33160924911499, 5.351961135864258, 5.3820061683654785, 5.4688873291015625, 5.268579483032227, 5.35828971862793, 5.372901916503906, 5.3910417556762695, 5.404422283172607, 5.298239231109619, 5.3313751220703125, 5.460999011993408, 5.304697513580322, 5.322023868560791, 5.354435920715332, 5.379114627838135, 5.436164379119873, 5.446676731109619, 5.328171730041504, 5.349283695220947, 5.458803176879883, 5.376624584197998, 5.410991668701172, 5.275205612182617, 5.337418079376221, 5.407659530639648, 5.48438024520874, 5.349475860595703, 5.302525997161865, 5.232004642486572, 5.414860725402832, 5.347022533416748, 5.309892177581787, 5.472508907318115, 5.459922790527344, 5.38231086730957, 5.357348442077637, 5.314428329467773, 5.352548599243164, 5.321099281311035, 5.232686996459961, 5.385824680328369, 5.380284309387207, 5.266201019287109, 5.359908580780029, 5.322444915771484, 5.437555313110352, 5.29376220703125, 5.383914947509766, 5.48819637298584, 5.42400598526001, 5.413393020629883, 5.28104305267334, 5.416463375091553, 5.266044616699219, 5.354834079742432, 5.438573837280273, 5.32423734664917, 5.407934665679932, 5.3232102394104, 5.364799976348877, 5.402905464172363, 5.375920295715332, 5.436498165130615, 5.3971428871154785, 5.390546798706055, 5.364134311676025, 5.374675273895264, 5.3972578048706055, 5.3760881423950195, 5.344648361206055, 5.446619987487793, 5.389333248138428, 5.4116082191467285, 5.287671089172363, 5.457914352416992, 5.425533294677734, 5.2326250076293945, 5.365703582763672, 5.344951629638672, 5.415032863616943, 5.413150787353516, 5.383546352386475, 5.321325778961182, 5.438776016235352, 5.379350185394287, 5.393961429595947, 5.308988094329834, 5.340005874633789, 5.410925388336182, 5.267276287078857, 5.372714519500732, 5.5352559089660645, 5.329629898071289, 5.339000701904297, 5.440907001495361, 5.445663928985596, 5.36842679977417, 5.298172950744629, 5.318124294281006, 5.335537433624268, 5.270232677459717, 5.2894287109375, 5.342250823974609, 5.334014415740967, 5.512988090515137, 5.40100622177124, 5.382503032684326, 5.4284772872924805, 5.316079139709473, 5.4848313331604, 5.383737087249756, 5.431782245635986, 5.418117046356201, 5.377221584320068, 5.363428115844727, 5.392017841339111, 5.360591888427734, 5.477598190307617, 5.360996246337891, 5.41124963760376, 5.484671592712402, 5.368473529815674, 5.398985385894775, 5.35967493057251, 5.44995641708374, 5.458249092102051, 5.259801864624023, 5.355777740478516, 5.367602825164795, 5.3557868003845215, 5.427081108093262, 5.40192985534668, 5.451470375061035, 5.318272113800049, 5.3971405029296875, 5.382029056549072, 5.440727233886719, 5.411297798156738, 5.407764434814453, 5.4055609703063965, 5.271800994873047, 5.496485710144043, 5.380760192871094, 5.3444414138793945, 5.438758373260498, 5.4562273025512695, 5.44504976272583, 5.2845139503479, 5.39831018447876, 5.343666076660156, 5.2135329246521, 5.372966289520264, 5.4330830574035645, 5.448511123657227, 5.373378753662109, 5.39985466003418, 5.278601169586182, 5.370227336883545, 5.392620086669922, 5.317244052886963, 5.434128284454346, 5.402015209197998, 5.376468181610107, 5.371006488800049, 5.366183280944824, 5.407785892486572, 5.432667255401611, 5.357600212097168, 5.408832550048828, 5.3777384757995605, 5.379205703735352, 5.290858745574951, 5.372318267822266, 5.416708469390869, 5.399023056030273, 5.499476432800293, 5.331912517547607, 5.347671985626221, 5.309434413909912, 5.438713073730469, 5.461320400238037, 5.431074142456055, 5.354922294616699, 5.4405012130737305, 5.364229202270508, 5.2741899490356445, 5.375558376312256, 5.511239051818848, 5.384092330932617, 5.379824161529541, 5.448847770690918, 5.425952434539795, 5.32037353515625, 5.200417995452881, 5.344919681549072, 5.530619144439697, 5.316995143890381, 5.319164276123047, 5.3468780517578125, 5.334055423736572, 5.430720806121826, 5.233096599578857, 5.311118125915527, 5.353931427001953, 5.357639312744141, 5.382260799407959, 5.312624931335449, 5.361823081970215, 5.404580593109131, 5.365902423858643, 5.348911762237549, 5.149982452392578, 5.394087314605713, 5.395277500152588, 5.3866448402404785, 5.364838600158691, 5.3224287033081055, 5.293601036071777, 5.309839248657227, 5.383045673370361, 5.3768229484558105, 5.4774651527404785, 5.355346202850342, 5.329681873321533, 5.24107027053833, 5.3191423416137695, 5.449354648590088, 5.393632888793945, 5.326509952545166, 5.316737174987793, 5.476142883300781, 5.456218242645264, 5.383101463317871, 5.257611274719238, 5.300867557525635, 5.388195991516113, 5.399224758148193, 5.320318698883057, 5.363927364349365, 5.238609790802002, 5.374629020690918, 5.212921619415283, 5.285109519958496, 5.36190128326416, 5.2465901374816895, 5.42353630065918, 5.369248867034912, 5.311494827270508, 5.394272804260254, 5.286654472351074, 5.367912292480469, 5.472769737243652, 5.462303161621094, 5.321177959442139, 5.305302143096924, 5.310130596160889, 5.336982250213623, 5.307481288909912, 5.372458457946777, 5.325319290161133, 5.345493316650391, 5.306201457977295, 5.275256633758545, 5.330555438995361, 5.387220859527588, 5.254561901092529, 5.358929634094238, 5.426408767700195, 5.3451032638549805, 5.31406307220459, 5.436684608459473, 5.345560073852539, 5.345754146575928, 5.494942665100098, 5.318894386291504, 5.4366044998168945, 5.26664924621582, 5.327714443206787, 5.494875907897949, 5.393556118011475, 5.301574230194092, 5.4579901695251465, 5.372879505157471, 5.357391357421875, 5.402753829956055, 5.3851399421691895, 5.394402027130127, 5.363467693328857, 5.526705741882324, 5.449596405029297, 5.4009904861450195, 5.335657596588135, 5.3630805015563965, 5.424461364746094, 5.328009605407715, 5.36247444152832, 5.290679454803467, 5.464251518249512, 5.390417575836182, 5.3174519538879395, 5.362995147705078, 5.358112812042236, 5.274660110473633, 5.406576156616211, 5.418471813201904, 5.34918737411499, 5.333163738250732, 5.31245756149292, 5.265288829803467, 5.341833114624023, 5.374290466308594, 5.283402919769287, 5.393367290496826, 5.345739364624023, 5.420772075653076, 5.411693572998047, 5.411508560180664, 5.337916851043701, 5.224574565887451, 5.241860389709473, 5.4211015701293945, 5.386327266693115, 5.254580974578857, 5.358775615692139, 5.354022026062012, 5.322270393371582, 5.439322471618652, 5.221805095672607, 5.407957077026367, 5.376423358917236, 5.358272075653076, 5.304801940917969, 5.468841075897217, 5.4549784660339355, 5.416074275970459, 5.45329475402832, 5.340826034545898, 5.332618236541748, 5.423223495483398, 5.364648342132568, 5.222502708435059, 5.404219627380371, 5.306677341461182, 5.3634514808654785, 5.365006923675537, 5.307016372680664, 5.4566121101379395, 5.358269691467285, 5.354698657989502, 5.329916000366211, 5.374303817749023, 5.432143211364746, 5.273008346557617, 5.395963668823242, 5.447619438171387, 5.430235862731934, 5.436220645904541, 5.344592094421387, 5.301713466644287, 5.385305404663086, 5.454281330108643, 5.329606056213379, 5.296935081481934, 5.361110687255859, 5.401009559631348, 5.454118728637695, 5.331838607788086, 5.348846912384033, 5.369396686553955, 5.362560272216797, 5.425583362579346, 5.381735324859619, 5.359024524688721, 5.39754581451416, 5.436254024505615, 5.368782997131348, 5.416287899017334, 5.374105930328369, 5.359837532043457, 5.40927791595459, 5.352588176727295, 5.321547508239746, 5.2920942306518555, 5.313730239868164, 5.338683605194092, 5.4087324142456055, 5.370713233947754, 5.418292045593262, 5.494059085845947, 5.293002605438232, 5.3798322677612305, 5.428250312805176, 5.477607250213623, 5.417954921722412, 5.299067974090576, 5.429523468017578, 5.330313682556152, 5.3551344871521, 5.46760892868042, 5.416029930114746, 5.409672737121582, 5.400753498077393, 5.411255836486816, 5.373420238494873, 5.511283874511719, 5.401482105255127, 5.501799583435059, 5.358165264129639, 5.326487064361572, 5.395102500915527, 5.373324394226074, 5.378378391265869, 5.375832557678223, 5.429274559020996, 5.360352993011475, 5.355252742767334, 5.424986362457275, 5.422103404998779, 5.333646774291992, 5.354054927825928, 5.356586456298828, 5.3876519203186035, 5.359680652618408, 5.346734523773193, 5.463152885437012, 5.406976699829102, 5.3298444747924805, 5.306763648986816, 5.187713146209717, 5.299633502960205, 5.375548362731934, 5.231395721435547, 5.366353511810303, 5.367555618286133, 5.369326591491699, 5.360474109649658, 5.339089870452881, 5.421408176422119, 5.41287899017334, 5.501624584197998, 5.451649188995361, 5.389544486999512, 5.381167411804199, 5.410800933837891, 5.442746639251709, 5.301196098327637, 5.334097385406494, 5.263500213623047, 5.398039817810059, 5.269403457641602, 5.388049125671387, 5.335515022277832, 5.378131866455078, 5.317633152008057, 5.376291275024414, 5.350358963012695, 5.3691911697387695, 5.383100509643555, 5.375365734100342, 5.3858160972595215, 5.370187282562256, 5.334610939025879, 5.426801681518555, 5.417897701263428, 5.282529354095459, 5.270586967468262, 5.328982830047607, 5.361720085144043, 5.353916168212891, 5.4716267585754395, 5.391080379486084, 5.401206016540527, 5.3427886962890625, 5.364400863647461, 5.482304573059082, 5.386622905731201, 5.378272533416748, 5.380146503448486, 5.414775848388672, 5.286181926727295, 5.335202217102051, 5.375620365142822, 5.3569159507751465, 5.400501251220703, 5.402673721313477, 5.326922416687012, 5.309573650360107, 5.411651611328125, 5.228609561920166, 5.409860610961914, 5.407410621643066, 5.314948558807373, 5.364760398864746, 5.446561813354492, 5.39516019821167, 5.316822528839111, 5.365269660949707, 5.356597900390625, 5.460839748382568, 5.461598873138428, 5.371166706085205, 5.472325801849365, 5.30666446685791, 5.2756476402282715, 5.351115703582764, 5.332557201385498, 5.397568702697754, 5.328960418701172, 5.3669633865356445, 5.343057632446289, 5.306139945983887, 5.318112373352051, 5.241760730743408, 5.280648708343506, 5.346469879150391, 5.46640682220459, 5.445000648498535, 5.3777594566345215, 5.4194488525390625, 5.424750804901123, 5.3324432373046875, 5.400079727172852, 5.304538249969482, 5.374671936035156, 5.447563171386719, 5.3298468589782715, 5.220922946929932, 5.388073444366455, 5.298799991607666, 5.436049461364746, 5.414123058319092, 5.347815036773682, 5.3844709396362305, 5.361329555511475, 5.406189441680908, 5.31403923034668, 5.419488430023193, 5.432966232299805, 5.383641719818115, 5.358561038970947, 5.430253028869629, 5.318878173828125, 5.3737006187438965, 5.433523178100586, 5.351905345916748, 5.367196559906006, 5.352520942687988, 5.363303184509277, 5.38411808013916, 5.457195281982422, 5.287569999694824, 5.341597557067871, 5.363821506500244, 5.324719429016113, 5.461036205291748, 5.4398698806762695, 5.353726387023926, 5.312551975250244, 5.381065368652344, 5.256995677947998, 5.351619720458984, 5.304630279541016, 5.546856880187988, 5.291646957397461, 5.2814154624938965, 5.28733491897583, 5.3260111808776855, 5.355813503265381, 5.342036724090576, 5.41192102432251, 5.387519836425781, 5.37554931640625, 5.373534679412842, 5.288209915161133, 5.4840779304504395, 5.457696437835693, 5.467337608337402, 5.448834419250488, 5.339518070220947, 5.38349723815918, 5.356602191925049, 5.438828468322754, 5.273155689239502, 5.335769176483154, 5.414902687072754, 5.320960998535156, 5.31540060043335, 5.365846157073975, 5.3740692138671875, 5.215623378753662, 5.367681503295898, 5.40576696395874, 5.250912189483643, 5.350203514099121, 5.3169755935668945, 5.402825355529785, 5.398556709289551, 5.39836311340332, 5.259085655212402, 5.359029293060303, 5.3432722091674805, 5.33167839050293, 5.348001480102539, 5.343132019042969, 5.373969554901123, 5.420351505279541, 5.336270332336426, 5.409983158111572, 5.284023761749268, 5.344458103179932, 5.328747749328613, 5.367870330810547, 5.40447473526001, 5.425807952880859, 5.354465484619141, 5.338143348693848, 5.340027809143066, 5.340817928314209, 5.383115291595459, 5.358333110809326, 5.330260276794434, 5.327617168426514, 5.351799964904785, 5.380468845367432, 5.375201225280762, 5.370065212249756, 5.2834954261779785, 5.394956111907959, 5.290889263153076, 5.328593730926514, 5.4215497970581055, 5.314283847808838, 5.3375678062438965, 5.252317905426025, 5.325982093811035, 5.28892707824707, 5.286808967590332, 5.360870361328125, 5.3671770095825195, 5.280724048614502, 5.304394721984863, 5.353813171386719, 5.302741050720215, 5.349852085113525, 5.391474723815918, 5.34583854675293, 5.2983527183532715, 5.325497627258301, 5.371140956878662, 5.251359939575195, 5.380124092102051, 5.4195733070373535, 5.386057376861572, 5.344629764556885, 5.373384475708008, 5.337570667266846, 5.439999103546143, 5.305371284484863, 5.373422145843506, 5.26181697845459, 5.330808639526367, 5.411759853363037, 5.2619781494140625, 5.364774227142334, 5.309025764465332, 5.301266193389893, 5.442550182342529, 5.291316032409668, 5.331309795379639, 5.36428165435791, 5.392879009246826, 5.380174160003662, 5.428252220153809, 5.323540210723877, 5.319730281829834, 5.320120811462402, 5.362191200256348, 5.326895236968994, 5.342995643615723, 5.2224884033203125, 5.3183112144470215, 5.330732822418213, 5.360621929168701, 5.285187244415283, 5.352888584136963, 5.289552688598633, 5.305056095123291, 5.4326372146606445, 5.229424953460693, 5.397009372711182, 5.278608798980713, 5.376219749450684, 5.4202046394348145, 5.2612624168396, 5.357387065887451, 5.347620010375977, 5.252464771270752, 5.2625837326049805, 5.357390403747559, 5.496245861053467, 5.363655090332031, 5.60383939743042, 5.36925745010376, 5.474704742431641, 5.366008281707764, 5.384042739868164, 5.407829284667969, 5.263670921325684, 5.346670150756836, 5.377622127532959, 5.197091102600098, 5.353975772857666, 5.309291362762451, 5.444921016693115, 5.325113296508789, 5.3783416748046875, 5.251348972320557, 5.330716133117676, 5.303226470947266, 5.349849224090576, 5.434514045715332, 5.329155445098877, 5.516697883605957, 5.311798572540283, 5.377554893493652, 5.356581211090088, 5.5054402351379395, 5.347829818725586, 5.303184986114502, 5.312955379486084, 5.383793354034424, 5.366907119750977, 5.316755771636963, 5.274752140045166, 5.359406471252441, 5.410464763641357, 5.44876766204834, 5.336239814758301, 5.242190361022949, 5.4691877365112305, 5.316071033477783, 5.3104143142700195, 5.413639545440674, 5.383162975311279, 5.382913589477539, 5.441487789154053, 5.351609706878662, 5.398168087005615, 5.355030536651611, 5.343619346618652, 5.397967338562012, 5.3201212882995605, 5.463207244873047, 5.39455509185791, 5.320773601531982, 5.369990348815918, 5.500256538391113, 5.4049296379089355, 5.365082740783691, 5.323452949523926, 5.367976188659668, 5.382803916931152, 5.4007086753845215, 5.3589768409729, 5.257312774658203, 5.391565799713135, 5.395204544067383, 5.295907497406006, 5.3209452629089355, 5.426800727844238, 5.342771053314209, 5.425677299499512, 5.349130630493164, 5.286243915557861, 5.187479496002197, 5.424835681915283, 5.4034342765808105, 5.476503849029541, 5.435288429260254, 5.345900535583496, 5.212697982788086, 5.335531711578369, 5.424281597137451, 5.441296100616455, 5.4232964515686035, 5.407155990600586, 5.281601905822754, 5.377038955688477, 5.372550964355469, 5.494448184967041, 5.3185200691223145, 5.323904037475586, 5.493394374847412, 5.356747150421143, 5.375489711761475, 5.351675033569336, 5.448882579803467, 5.252374649047852, 5.3773932456970215, 5.362228870391846, 5.24064302444458, 5.248580455780029, 5.320261478424072, 5.389700889587402, 5.310211658477783, 5.345468521118164, 5.313469886779785, 5.353585243225098, 5.341257095336914, 5.3896684646606445, 5.5107011795043945, 5.320492744445801, 5.375526428222656, 5.4385504722595215, 5.303393363952637, 5.385058879852295, 5.472354888916016, 5.400763511657715, 5.386281967163086, 5.4092535972595215, 5.2115349769592285, 5.365842819213867, 5.416843414306641, 5.4275946617126465, 5.3103132247924805, 5.397005081176758, 5.291553497314453, 5.344910621643066, 5.423964977264404, 5.354508399963379, 5.391672611236572, 5.4107818603515625, 5.418147563934326, 5.382693290710449, 5.369672775268555, 5.266451835632324, 5.445428371429443, 5.38929557800293, 5.388998031616211, 5.381434917449951, 5.348013877868652, 5.353418827056885, 5.468698501586914, 5.373558044433594, 5.395639419555664, 5.435396194458008, 5.402595043182373, 5.375085353851318, 5.401004791259766, 5.38095235824585, 5.409565448760986, 5.420864582061768, 5.478150367736816, 5.316233158111572, 5.436159133911133, 5.353243350982666, 5.433349609375, 5.375261306762695, 5.37162446975708, 5.440372467041016, 5.303347110748291, 5.396985054016113, 5.422750949859619, 5.357805252075195, 5.31176233291626, 5.402212619781494, 5.213837623596191, 5.427820205688477, 5.365992546081543, 5.323446273803711, 5.318748474121094, 5.2284321784973145, 5.287315368652344, 5.49846887588501, 5.450232028961182, 5.227586269378662, 5.396699905395508, 5.268683433532715, 5.279101371765137, 5.425849914550781, 5.451277256011963, 5.311712741851807, 5.394538879394531, 5.269577980041504, 5.35521936416626, 5.455172061920166, 5.417952060699463, 5.3368072509765625, 5.3067307472229, 5.306448459625244, 5.301972389221191, 5.298296928405762, 5.384733200073242, 5.390601634979248, 5.340391159057617, 5.395190715789795, 5.359498977661133, 5.410560607910156, 5.292397975921631, 5.368483066558838, 5.2936272621154785, 5.272887229919434, 5.3499884605407715, 5.390493869781494, 5.421019077301025, 5.38546085357666, 5.448434352874756, 5.43033504486084, 5.359922409057617, 5.453393459320068, 5.379209995269775, 5.381880283355713, 5.2612762451171875, 5.3743133544921875, 5.254880428314209, 5.374719619750977, 5.438144207000732, 5.289009094238281, 5.3394575119018555, 5.385916709899902, 5.34411096572876, 5.430690765380859, 5.341734409332275, 5.343098163604736, 5.345966339111328, 5.395778656005859, 5.3541107177734375, 5.366335391998291, 5.302595615386963, 5.3618268966674805, 5.3798723220825195, 5.3892316818237305, 5.333811283111572, 5.4277167320251465, 5.3766703605651855, 5.418501377105713, 5.3961567878723145, 5.319952011108398, 5.36937952041626, 5.386739253997803, 5.36893367767334, 5.28212833404541, 5.316340446472168, 5.2453999519348145, 5.336777687072754, 5.364992141723633, 5.335006237030029, 5.392654895782471, 5.374355316162109, 5.3342814445495605, 5.240752220153809, 5.3629326820373535, 5.359581470489502, 5.448891639709473, 5.451937675476074, 5.31284236907959, 5.4069414138793945, 5.3392109870910645, 5.40220308303833, 5.365660190582275, 5.434920787811279, 5.373281002044678, 5.260170936584473, 5.340430736541748, 5.275035858154297, 5.390018939971924, 5.396918773651123, 5.281582355499268, 5.242794990539551, 5.306227207183838, 5.4131669998168945, 5.282155513763428, 5.19426155090332, 5.356146335601807, 5.3723063468933105, 5.264309883117676, 5.377516746520996, 5.4653754234313965, 5.314708232879639, 5.335494518280029, 5.3892741203308105, 5.2325005531311035, 5.346957683563232, 5.3143415451049805, 5.3513593673706055, 5.268250465393066, 5.231930255889893, 5.3742523193359375, 5.423346996307373, 5.254024982452393, 5.350492000579834, 5.291300296783447, 5.161431312561035, 5.257174015045166, 5.279345989227295, 5.383882999420166, 5.273821830749512, 5.296473979949951, 5.32900333404541, 5.319981098175049, 5.431509971618652, 5.334125995635986, 5.2926788330078125, 5.291245937347412, 5.3285603523254395, 5.317002296447754, 5.2815470695495605, 5.393638610839844, 5.292982578277588, 5.27471923828125, 5.3029022216796875, 5.323061466217041, 5.295376300811768, 5.326291084289551, 5.416802406311035, 5.347875118255615, 5.38203763961792, 5.382107257843018, 5.4505228996276855, 5.329364776611328, 5.306478977203369, 5.296916484832764, 5.312862873077393, 5.260628700256348, 5.292666435241699, 5.309231281280518, 5.342329978942871, 5.285671234130859, 5.335658073425293, 5.322642803192139, 5.289318561553955, 5.2602338790893555, 5.20129919052124, 5.2918572425842285, 5.347500324249268, 5.399387836456299, 5.383976459503174, 5.371708393096924, 5.270387172698975, 5.362755298614502, 5.324249744415283, 5.3158955574035645, 5.437595367431641, 5.2703471183776855, 5.294453144073486, 5.346419334411621, 5.379241466522217, 5.354212284088135, 5.34511661529541, 5.3552680015563965, 5.306781768798828, 5.380505084991455, 5.347821235656738, 5.329742431640625, 5.3882012367248535, 5.433029651641846, 5.3348612785339355, 5.336920261383057, 5.382819652557373, 5.360663890838623, 5.341468811035156, 5.319191932678223, 5.392373561859131, 5.336242198944092, 5.299821376800537, 5.396871089935303, 5.373984336853027, 5.31166410446167, 5.351390361785889, 5.384713649749756, 5.290061950683594, 5.266572952270508, 5.356325149536133, 5.365636825561523, 5.390888690948486, 5.347498893737793, 5.379069805145264, 5.358625888824463, 5.3629469871521, 5.280900478363037, 5.311742782592773, 5.393320083618164, 5.25879430770874, 5.329509258270264, 5.3874077796936035, 5.350523471832275, 5.395384788513184, 5.301504135131836, 5.334383487701416, 5.3592658042907715, 5.303073406219482, 5.42260217666626, 5.382011413574219, 5.3667755126953125, 5.228296756744385, 5.402480125427246, 5.33377742767334, 5.318572044372559, 5.366343021392822, 5.271927356719971, 5.359354019165039, 5.464217185974121, 5.385281562805176, 5.3324809074401855, 5.361276626586914, 5.291436672210693, 5.412552356719971, 5.359971523284912, 5.296574592590332, 5.373763084411621, 5.433699607849121, 5.308047294616699, 5.281855583190918, 5.305398941040039, 5.323032379150391, 5.275603771209717, 5.320171356201172, 5.237851619720459, 5.270296096801758, 5.367618083953857, 5.387171745300293, 5.38225793838501, 5.343684196472168, 5.336893081665039, 5.345926284790039, 5.220296859741211, 5.373987197875977, 5.264141082763672, 5.317415714263916, 5.304598331451416, 5.486680507659912, 5.427408218383789, 5.263949871063232, 5.416488170623779, 5.32414436340332, 5.412381649017334, 5.31380558013916, 5.3575968742370605, 5.314239025115967, 5.3162007331848145, 5.436457633972168, 5.327329158782959, 5.3204522132873535, 5.3852152824401855, 5.326601982116699, 5.305243492126465, 5.383983135223389, 5.309618949890137, 5.4292144775390625, 5.324077129364014, 5.309963703155518, 5.384289741516113, 5.396421909332275, 5.312557697296143, 5.352170944213867, 5.37467098236084, 5.362195014953613, 5.5315752029418945, 5.422939777374268, 5.404582977294922, 5.311143398284912, 5.306769847869873, 5.428410530090332, 5.25360631942749, 5.371044158935547, 5.3912458419799805, 5.277627468109131, 5.363457202911377, 5.296342849731445, 5.3274970054626465, 5.386866569519043, 5.4024739265441895, 5.362675189971924, 5.396012783050537, 5.331719398498535, 5.330963134765625, 5.229063987731934, 5.367079734802246, 5.431019306182861, 5.433729648590088, 5.348431587219238, 5.2929277420043945, 5.2572550773620605, 5.295347213745117, 5.281631946563721, 5.382514476776123, 5.300839900970459, 5.360903739929199, 5.324740409851074, 5.327427387237549, 5.404460906982422, 5.322110652923584, 5.326330661773682, 5.33003044128418, 5.276808261871338, 5.333054542541504, 5.411444187164307, 5.306069374084473, 5.270544528961182, 5.392549514770508, 5.396787643432617, 5.395450115203857, 5.280150413513184, 5.380194187164307, 5.301268577575684, 5.433930397033691, 5.270074844360352, 5.401618003845215, 5.346677303314209, 5.385963439941406, 5.353607654571533, 5.285440444946289, 5.218978404998779, 5.407948970794678, 5.360356330871582, 5.410383701324463, 5.371053218841553, 5.378880023956299, 5.269346714019775, 5.327583312988281, 5.39457893371582, 5.402533054351807, 5.3380584716796875, 5.412431716918945, 5.41884708404541, 5.3395514488220215, 5.314705848693848, 5.335439682006836, 5.40956449508667, 5.359340190887451, 5.391153812408447, 5.516077995300293, 5.413904666900635, 5.437095642089844, 5.28764009475708, 5.4094038009643555, 5.318203926086426, 5.37117338180542, 5.487162113189697, 5.328822612762451, 5.373668670654297, 5.247686862945557, 5.471059799194336, 5.322780609130859, 5.3151631355285645, 5.438750743865967, 5.378556728363037, 5.423397541046143, 5.49757194519043, 5.41028356552124, 5.384919166564941, 5.375193119049072, 5.311392307281494, 5.27980899810791, 5.417361259460449, 5.450069427490234, 5.3716721534729, 5.365030765533447, 5.410776138305664, 5.266912937164307, 5.423201560974121, 5.305179119110107, 5.381040573120117, 5.363577365875244, 5.395618915557861, 5.333084583282471, 5.400686264038086, 5.34752893447876, 5.266700267791748, 5.370969772338867, 5.37131404876709, 5.31706428527832, 5.3434576988220215, 5.3545331954956055, 5.3302412033081055, 5.415358066558838, 5.383068084716797, 5.358098983764648, 5.3359479904174805, 5.424810886383057, 5.283801078796387, 5.2225661277771, 5.336141586303711, 5.435113430023193, 5.311108589172363, 5.376538276672363, 5.419266223907471, 5.431618690490723, 5.36484956741333, 5.44105863571167, 5.438970565795898, 5.39298152923584, 5.3264570236206055, 5.291012763977051, 5.363780498504639, 5.383039474487305, 5.37699556350708, 5.443843841552734, 5.297982215881348, 5.3983330726623535, 5.4059858322143555, 5.297105312347412, 5.347318649291992, 5.387127876281738, 5.399082183837891, 5.309986114501953, 5.342709064483643, 5.3631486892700195, 5.326633930206299, 5.382681369781494, 5.316770076751709, 5.501251220703125, 5.308876991271973, 5.361056804656982, 5.375769138336182, 5.348116874694824, 5.18576192855835, 5.236962795257568, 5.375941753387451, 5.450338840484619, 5.407050132751465, 5.259823322296143, 5.336641788482666, 5.403937816619873, 5.283617973327637, 5.395359516143799, 5.378442764282227, 5.28527307510376, 5.386215686798096, 5.422067642211914, 5.356226921081543, 5.381676197052002, 5.365631580352783, 5.294354438781738, 5.291555404663086, 5.472145080566406, 5.3281779289245605, 5.320393085479736, 5.353297233581543, 5.448695659637451, 5.446786880493164, 5.454375267028809, 5.285810470581055, 5.302706718444824, 5.462560176849365, 5.407081127166748, 5.277441024780273, 5.434239387512207, 5.250791072845459, 5.3926262855529785, 5.381014347076416, 5.235061168670654, 5.340818405151367, 5.279865741729736, 5.218973159790039, 5.284304618835449, 5.468979835510254, 5.354377269744873, 5.329347610473633, 5.334309101104736, 5.280479431152344, 5.288525104522705, 5.3737616539001465, 5.3137969970703125, 5.354907989501953, 5.3191728591918945, 5.394626617431641, 5.322484493255615, 5.284173965454102, 5.254112720489502, 5.32606840133667, 5.291507720947266, 5.353586196899414, 5.297194480895996, 5.3244099617004395, 5.3312578201293945, 5.307187557220459, 5.235212802886963, 5.343972206115723, 5.341275691986084, 5.299902439117432, 5.392950534820557, 5.300922870635986, 5.313357830047607, 5.380741596221924, 5.391777992248535, 5.2686285972595215, 5.346613883972168, 5.292211532592773, 5.2958221435546875, 5.320315361022949, 5.271932125091553, 5.324390888214111, 5.3760905265808105, 5.390445709228516, 5.3378190994262695, 5.308135509490967, 5.19919490814209, 5.341537952423096, 5.301182270050049, 5.35544490814209, 5.308503150939941, 5.305144309997559, 5.319787979125977, 5.341492176055908, 5.298524856567383, 5.36768913269043, 5.409296035766602, 5.269918441772461, 5.205507755279541, 5.381396293640137, 5.315765380859375, 5.330947399139404, 5.21635627746582, 5.29315185546875, 5.336702346801758, 5.310021877288818, 5.410510063171387, 5.384754180908203, 5.381856441497803, 5.342083930969238, 5.317252159118652, 5.320544719696045, 5.377529621124268, 5.279747009277344, 5.310034275054932, 5.313059329986572, 5.239035606384277, 5.297619819641113, 5.29911994934082, 5.2966108322143555, 5.351343154907227, 5.322903156280518, 5.4656243324279785, 5.308112144470215, 5.292067527770996, 5.2951273918151855, 5.290609836578369, 5.322573184967041, 5.32344913482666, 5.2799811363220215, 5.437761306762695, 5.378201961517334, 5.298474311828613, 5.368826389312744, 5.352442264556885, 5.380093097686768, 5.348719596862793, 5.341622829437256, 5.284193992614746, 5.3621506690979, 5.312657356262207, 5.215294361114502, 5.268952369689941, 5.271173477172852, 5.343954086303711, 5.378449440002441, 5.2932610511779785, 5.452584266662598, 5.359114646911621, 5.336500644683838, 5.291528224945068, 5.423914909362793, 5.337723731994629, 5.427490711212158, 5.340488910675049, 5.32327938079834, 5.338129997253418, 5.239838123321533, 5.379417896270752, 5.276022911071777, 5.331969738006592, 5.366428852081299, 5.3517680168151855, 5.310586929321289, 5.3987717628479, 5.458811283111572, 5.241138935089111, 5.432527542114258, 5.438814640045166, 5.356642723083496, 5.271787166595459, 5.30794620513916, 5.378931045532227, 5.432266712188721, 5.353151798248291, 5.3777289390563965, 5.213761806488037, 5.305093288421631, 5.327663421630859, 5.320775508880615, 5.371044158935547, 5.360325336456299, 5.396635055541992, 5.471913814544678, 5.313426494598389, 5.318319320678711, 5.4222564697265625, 5.275753974914551, 5.359039783477783, 5.338322639465332, 5.275692462921143, 5.268614768981934, 5.299505710601807, 5.396932125091553, 5.338233470916748, 5.40578031539917, 5.281404495239258, 5.3278374671936035, 5.431924819946289, 5.452819347381592, 5.310060024261475, 5.327487945556641, 5.433518886566162, 5.4238409996032715, 5.332245349884033, 5.305139541625977, 5.2365875244140625, 5.313395023345947, 5.244253635406494, 5.377355098724365, 5.275611877441406, 5.379947662353516, 5.344407081604004, 5.348998069763184, 5.318021297454834, 5.3551483154296875, 5.304518222808838, 5.281407833099365, 5.384894371032715, 5.364354133605957, 5.362626075744629, 5.253424167633057, 5.353058815002441, 5.332254409790039, 5.267422199249268, 5.261651515960693, 5.385371208190918, 5.323395252227783, 5.294618129730225, 5.305423259735107, 5.308189868927002, 5.27894926071167, 5.414883613586426, 5.371291637420654, 5.315128803253174, 5.239738464355469, 5.360405921936035, 5.298345565795898, 5.381816864013672, 5.253178119659424, 5.352342128753662, 5.272974491119385, 5.166738033294678, 5.414535045623779, 5.293478965759277, 5.232783794403076, 5.359976768493652, 5.317171573638916, 5.308419227600098, 5.4496917724609375, 5.326314926147461, 5.27072811126709, 5.277389049530029, 5.314619064331055, 5.297844886779785, 5.410573959350586, 5.243504524230957, 5.437877655029297, 5.263944625854492, 5.387202262878418, 5.3092827796936035, 5.343936920166016, 5.384777545928955, 5.384942054748535, 5.270679950714111, 5.329588413238525, 5.336325168609619, 5.39182710647583, 5.2086334228515625, 5.372673511505127, 5.327692985534668, 5.401400089263916, 5.29976224899292, 5.288501739501953, 5.47455358505249, 5.2961602210998535, 5.2891740798950195, 5.2347517013549805, 5.397529125213623, 5.358743190765381, 5.3284478187561035, 5.36414098739624, 5.334807872772217, 5.450911521911621, 5.3530426025390625, 5.354619026184082, 5.32518196105957, 5.372217178344727, 5.339593887329102, 5.409053325653076, 5.324644565582275, 5.374114990234375, 5.378950119018555, 5.3763813972473145, 5.223482608795166, 5.2945332527160645, 5.431535243988037, 5.35748291015625, 5.3855881690979, 5.361104965209961, 5.282479286193848, 5.277891635894775, 5.366476058959961, 5.360819339752197, 5.384848594665527, 5.241699695587158, 5.205662250518799, 5.445758819580078, 5.392259120941162, 5.304360389709473, 5.435818195343018, 5.326169013977051, 5.353743553161621, 5.338682174682617, 5.292966842651367, 5.341527938842773, 5.328622817993164, 5.392337322235107, 5.426889419555664, 5.342780590057373, 5.264560222625732, 5.420529842376709, 5.481074810028076, 5.434750556945801, 5.238950252532959, 5.314793109893799, 5.375425815582275, 5.366306781768799, 5.444081783294678, 5.301916599273682, 5.406370162963867, 5.4117841720581055, 5.344964981079102, 5.3209919929504395, 5.3273606300354, 5.288694858551025, 5.322991847991943, 5.422451019287109, 5.3177690505981445, 5.345586776733398, 5.367823123931885, 5.269958972930908, 5.348760604858398, 5.360113620758057, 5.38847017288208, 5.367712020874023, 5.40814733505249, 5.323134422302246, 5.370216369628906, 5.414493560791016, 5.270711898803711, 5.360901832580566, 5.319629669189453, 5.186395645141602, 5.340397357940674, 5.340482234954834, 5.31464147567749, 5.324962139129639, 5.43613338470459, 5.334689140319824, 5.250727653503418, 5.4138712882995605, 5.266067981719971, 5.35115909576416, 5.303441524505615, 5.2892231941223145, 5.329283237457275, 5.360571384429932, 5.386406898498535, 5.314391613006592, 5.35463809967041, 5.32706880569458, 5.287535190582275, 5.371569633483887, 5.321117877960205, 5.31510066986084, 5.396666049957275, 5.285749912261963, 5.4102983474731445, 5.391436576843262, 5.287503242492676, 5.216866970062256, 5.431344985961914, 5.305178165435791, 5.251574516296387, 5.340580463409424, 5.372882843017578, 5.34190559387207, 5.30446720123291, 5.341942310333252, 5.344676971435547, 5.3290791511535645, 5.380093574523926, 5.383905410766602, 5.348090648651123, 5.448611736297607, 5.327142238616943, 5.4151716232299805, 5.407045841217041, 5.321127891540527, 5.367051601409912, 5.212367057800293, 5.350785732269287, 5.384880542755127, 5.3814568519592285, 5.330079078674316, 5.290224075317383, 5.379434585571289, 5.4029154777526855, 5.4358744621276855, 5.3657612800598145, 5.395510196685791, 5.342298984527588, 5.3639092445373535, 5.299140930175781, 5.246837139129639, 5.39436674118042, 5.423425197601318, 5.342254161834717, 5.273404121398926, 5.311349391937256, 5.372241020202637, 5.316405773162842, 5.360989093780518, 5.215668678283691, 5.278480052947998, 5.306142330169678, 5.295310020446777, 5.405420303344727, 5.285033702850342, 5.264370918273926, 5.272264003753662, 5.2600998878479, 5.413732528686523, 5.14063024520874, 5.274890422821045, 5.333255767822266, 5.226004123687744, 5.315402984619141, 5.2633256912231445, 5.209530830383301, 5.3276286125183105, 5.249933242797852, 5.434311866760254, 5.384208679199219, 5.324901580810547, 5.3679327964782715, 5.357131481170654, 5.369261741638184, 5.377724647521973, 5.315511226654053, 5.382742404937744, 5.331845283508301, 5.328555107116699, 5.223345756530762, 5.381266117095947, 5.422094345092773, 5.390029430389404, 5.340778350830078, 5.343588352203369, 5.316126823425293, 5.2754340171813965, 5.293560981750488, 5.314822196960449, 5.267323970794678, 5.410584449768066, 5.3185811042785645, 5.323196887969971, 5.316682815551758, 5.318181037902832, 5.312616348266602, 5.313261032104492, 5.226313591003418, 5.263994216918945, 5.275165557861328, 5.283809661865234, 5.363231182098389, 5.319559097290039, 5.3675994873046875, 5.21976375579834, 5.363259792327881, 5.323878765106201, 5.3005571365356445, 5.332525730133057, 5.222750186920166, 5.312816143035889, 5.249691963195801, 5.214774131774902, 5.38764762878418, 5.303590774536133, 5.296550273895264, 5.257551670074463, 5.350880146026611, 5.266831874847412, 5.250308513641357, 5.335667610168457, 5.285345077514648, 5.364649772644043, 5.3277587890625, 5.504034042358398, 5.372288703918457, 5.250574111938477, 5.249962329864502, 5.290724754333496, 5.339308261871338, 5.276618957519531, 5.343082427978516, 5.267492294311523, 5.310159206390381, 5.311805725097656, 5.308521747589111, 5.3637895584106445, 5.225428104400635, 5.322197914123535, 5.315213203430176, 5.334798812866211, 5.346410274505615, 5.406974792480469, 5.3119683265686035, 5.3155364990234375, 5.342182159423828, 5.384444236755371, 5.239311695098877, 5.289538383483887, 5.289431095123291, 5.3259053230285645, 5.425360202789307, 5.280707359313965, 5.367842674255371, 5.368952751159668, 5.434360980987549, 5.232387065887451, 5.278798580169678, 5.288906574249268, 5.360302925109863, 5.285519123077393, 5.314515113830566, 5.3250322341918945, 5.3618903160095215, 5.403425693511963, 5.188302040100098, 5.225549697875977, 5.2975335121154785, 5.258357524871826, 5.23050594329834, 5.238792419433594, 5.360085487365723, 5.29714822769165, 5.176665782928467, 5.3998188972473145, 5.235898971557617, 5.362185955047607, 5.296915054321289, 5.295846939086914, 5.265430927276611, 5.172205924987793, 5.2320556640625, 5.352082252502441, 5.322433948516846, 5.3537092208862305, 5.366267681121826, 5.416396617889404, 5.330641746520996, 5.277245998382568, 5.394774436950684, 5.35534143447876, 5.394198417663574, 5.377818584442139, 5.235600471496582, 5.32081413269043, 5.2795915603637695, 5.256875514984131, 5.317837715148926, 5.288735389709473, 5.382547855377197, 5.368096828460693, 5.33759880065918, 5.295811653137207, 5.387484550476074, 5.324719429016113, 5.377807140350342, 5.422013282775879, 5.279201030731201, 5.354552745819092, 5.315800666809082, 5.316936016082764, 5.470706939697266, 5.4042887687683105, 5.366662979125977, 5.403927326202393, 5.404994487762451, 5.239463806152344, 5.238459587097168, 5.359324932098389, 5.302374839782715, 5.23724889755249, 5.349521636962891, 5.309171199798584, 5.39953088760376, 5.266285419464111, 5.303719997406006, 5.357550144195557, 5.230996131896973, 5.399914741516113, 5.3152055740356445, 5.342402935028076, 5.400125980377197, 5.354370594024658, 5.27081823348999, 5.325790882110596, 5.299654483795166, 5.368690013885498, 5.3647966384887695, 5.468618869781494, 5.090330600738525, 5.298092365264893, 5.366807460784912, 5.36836576461792, 5.368934631347656, 5.308065891265869, 5.2971014976501465, 5.345489978790283, 5.294551849365234, 5.360897064208984, 5.320114612579346, 5.412833213806152, 5.416988849639893, 5.271130561828613, 5.262812614440918, 5.331142425537109, 5.323418140411377, 5.313314914703369, 5.375751972198486, 5.2923102378845215, 5.335781574249268, 5.383767604827881, 5.315794467926025, 5.35584020614624, 5.363320827484131, 5.338860034942627, 5.315462589263916, 5.399012088775635, 5.276084899902344, 5.249545574188232, 5.313204288482666, 5.326335430145264, 5.303155422210693, 5.2793073654174805, 5.313451766967773, 5.357462406158447, 5.416932106018066, 5.311786651611328, 5.3077287673950195, 5.342437267303467, 5.381357192993164, 5.360906600952148, 5.257774353027344, 5.284233093261719, 5.351775646209717, 5.316179275512695, 5.337338447570801, 5.299529552459717, 5.359348773956299, 5.326494216918945, 5.415354251861572, 5.299137115478516, 5.241695404052734, 5.263154983520508, 5.233201503753662, 5.32863712310791, 5.341950416564941, 5.314384460449219, 5.2950825691223145, 5.281970500946045, 5.266085147857666, 5.294497013092041, 5.337462425231934, 5.287729740142822, 5.346594333648682, 5.4311041831970215, 5.325840473175049, 5.404271602630615, 5.317972183227539, 5.4066243171691895, 5.250988960266113, 5.395480155944824, 5.27625036239624, 5.38181209564209, 5.222659111022949, 5.292407512664795, 5.369114875793457, 5.431023597717285, 5.317411422729492, 5.503412246704102, 5.329251289367676, 5.250840663909912, 5.3460235595703125, 5.314665794372559, 5.294064998626709, 5.336804389953613, 5.3498382568359375, 5.325360298156738, 5.21964693069458, 5.231107234954834, 5.290909290313721, 5.344114303588867, 5.245386123657227, 5.300929069519043, 5.422789096832275, 5.367361068725586, 5.490900993347168, 5.37844705581665, 5.3541059494018555, 5.439650535583496, 5.30274772644043, 5.398746490478516, 5.35961389541626, 5.300589084625244, 5.370251655578613, 5.33702278137207, 5.268877983093262, 5.240262031555176, 5.1615495681762695, 5.349172592163086, 5.332065582275391, 5.335053443908691, 5.285332679748535, 5.175652503967285, 5.4079790115356445, 5.319326400756836, 5.264087677001953, 5.318774223327637, 5.29151725769043, 5.337189674377441, 5.411595344543457, 5.350766181945801, 5.368494510650635, 5.327530384063721, 5.315354824066162, 5.314977169036865, 5.34754753112793, 5.383453369140625, 5.2396111488342285, 5.383084297180176, 5.366230487823486, 5.334270477294922, 5.248050689697266, 5.366567611694336, 5.345081329345703, 5.402825355529785, 5.299214839935303, 5.423884391784668, 5.306724548339844, 5.281779766082764, 5.365522384643555, 5.371580600738525, 5.285409927368164, 5.357808589935303, 5.295706748962402, 5.287373065948486, 5.3386077880859375, 5.285426139831543, 5.337410926818848, 5.341517448425293, 5.375762939453125, 5.314033508300781, 5.328019618988037, 5.293923854827881, 5.235539436340332, 5.276253700256348, 5.39588737487793, 5.3687543869018555, 5.368296146392822, 5.333759784698486, 5.439410209655762, 5.252573490142822, 5.139210224151611, 5.406552791595459, 5.275313854217529, 5.286698818206787, 5.30656623840332, 5.4028639793396, 5.410985946655273, 5.354764938354492, 5.33155632019043, 5.306191921234131, 5.377906799316406, 5.3197102546691895, 5.403256893157959, 5.362555027008057, 5.31325101852417, 5.2530717849731445, 5.432329177856445, 5.249931335449219, 5.305582046508789, 5.331445217132568, 5.324635982513428, 5.291806221008301, 5.324429512023926, 5.27076530456543, 5.404123783111572, 5.298139572143555, 5.270239353179932, 5.353961944580078, 5.358978748321533, 5.3362345695495605]}

==> figure/WikiText2/skipgram/fa_sgd/loss.json <==
{"train": [8.325843081461855, 5.6804881046086, 5.512131226591902, 5.4892276074182895, 5.474929886760662, 5.463272288947442, 5.455898161656552, 5.44889044823908, 5.443182144712842, 5.441501703337029, 5.438384033681207, 5.434399439211614, 5.43164492898448, 5.430328264560152, 5.427744509345869, 5.4263835625611145, 5.425628284872667, 5.423358333328685, 5.422405640076719, 5.421422803993325], "val": [8.3258425394694, 5.471178833643595, 5.443886375427246, 5.432259845733642, 5.423871453603109, 5.412231397628784, 5.40871574083964, 5.409919532140096, 5.407302331924439, 5.405404090881348, 5.403144693374633, 5.4053151925404865, 5.40046550432841, 5.39388370513916, 5.400515874226888, 5.398007186253865, 5.396187782287598, 5.392864735921224, 5.395082585016886, 5.397998905181884], "train_iter": [8.325407028198242, 8.326486587524414, 8.326753616333008, 8.325654983520508, 8.326129913330078, 8.326021194458008, 8.325103759765625, 8.326054573059082, 8.325389862060547, 8.325942039489746, 8.325496673583984, 8.326316833496094, 8.324525833129883, 8.32588005065918, 8.326045989990234, 8.32651138305664, 8.325556755065918, 8.326065063476562, 8.325983047485352, 8.3270902633667, 8.32628059387207, 8.325753211975098, 8.326478004455566, 8.32580852508545, 8.325478553771973, 8.32581615447998, 8.325779914855957, 8.326552391052246, 8.325589179992676, 8.326168060302734, 8.325069427490234, 8.325823783874512, 8.325071334838867, 8.326257705688477, 8.326839447021484, 8.326253890991211, 8.326108932495117, 8.32557487487793, 8.325360298156738, 8.326310157775879, 8.326321601867676, 8.326736450195312, 8.32490348815918, 8.324703216552734, 8.325055122375488, 8.326423645019531, 8.325889587402344, 8.325691223144531, 8.32473373413086, 8.325539588928223, 8.325183868408203, 8.326516151428223, 8.325713157653809, 8.326358795166016, 8.325298309326172, 8.325732231140137, 8.326089859008789, 8.32646369934082, 8.326126098632812, 8.325713157653809, 8.325528144836426, 8.327263832092285, 8.323963165283203, 8.325159072875977, 8.325681686401367, 8.325620651245117, 8.325702667236328, 8.324719429016113, 8.32421588897705, 8.326626777648926, 8.325793266296387, 8.326757431030273, 8.325773239135742, 8.325154304504395, 8.32529354095459, 8.325628280639648, 8.326065063476562, 8.326189041137695, 8.326223373413086, 8.326692581176758, 8.325305938720703, 8.325413703918457, 8.325746536254883, 8.325891494750977, 8.3251953125, 8.325241088867188, 8.32726764678955, 8.325371742248535, 8.326167106628418, 8.326022148132324, 8.325377464294434, 8.32587718963623, 8.326221466064453, 8.326004028320312, 8.325522422790527, 8.325911521911621, 8.324873924255371, 8.324908256530762, 8.326544761657715, 8.32568073272705, 8.325883865356445, 8.326227188110352, 8.325636863708496, 8.326495170593262, 8.325650215148926, 8.325337409973145, 8.326664924621582, 8.32459545135498, 8.325544357299805, 8.326120376586914, 8.324877738952637, 8.325947761535645, 8.324585914611816, 8.326004981994629, 8.325827598571777, 8.325839042663574, 8.325630187988281, 8.325349807739258, 8.326004028320312, 8.326362609863281, 8.32607364654541, 8.32673454284668, 8.326605796813965, 8.325456619262695, 8.326288223266602, 8.326127052307129, 8.32586669921875, 8.325054168701172, 8.326085090637207, 8.3254976272583, 8.325217247009277, 8.325003623962402, 8.3258056640625, 8.324662208557129, 8.326394081115723, 8.32595443725586, 8.32494831085205, 8.327279090881348, 8.326825141906738, 8.326350212097168, 8.326386451721191, 8.32494831085205, 8.32529067993164, 8.327322006225586, 8.325958251953125, 8.32672119140625, 8.326888084411621, 8.325669288635254, 8.325386047363281, 8.327171325683594, 8.32671070098877, 8.3262300491333, 8.326753616333008, 8.325226783752441, 8.325896263122559, 8.326801300048828, 8.326062202453613, 8.32573413848877, 8.32550048828125, 8.325177192687988, 8.326067924499512, 8.324751853942871, 8.32533073425293, 8.325667381286621, 8.325677871704102, 8.32610034942627, 8.324162483215332, 8.325396537780762, 8.325793266296387, 8.326264381408691, 8.32502269744873, 8.325002670288086, 8.326801300048828, 8.326116561889648, 8.325510025024414, 8.325888633728027, 8.325963020324707, 8.32597541809082, 8.327080726623535, 8.325448036193848, 8.32493782043457, 8.326401710510254, 8.326252937316895, 8.324264526367188, 8.326186180114746, 8.325639724731445, 8.325196266174316, 8.325395584106445, 8.325732231140137, 8.326589584350586, 8.326133728027344, 8.325616836547852, 8.326608657836914, 8.326093673706055, 8.32628345489502, 8.325541496276855, 8.325740814208984, 8.326616287231445, 8.32592487335205, 8.32671070098877, 8.326111793518066, 8.325784683227539, 8.324666976928711, 8.325730323791504, 8.325952529907227, 8.32590389251709, 8.325666427612305, 8.32589340209961, 8.326143264770508, 8.325801849365234, 8.325797080993652, 8.325764656066895, 8.326499938964844, 8.325063705444336, 8.325502395629883, 8.32601261138916, 8.327126502990723, 8.326289176940918, 8.325677871704102, 8.326595306396484, 8.326546669006348, 8.326190948486328, 8.325882911682129, 8.325757026672363, 8.325467109680176, 8.3261137008667, 8.325132369995117, 8.325798034667969, 8.325709342956543, 8.325777053833008, 8.325047492980957, 8.325986862182617, 8.324973106384277, 8.324584007263184, 8.324481010437012, 8.325169563293457, 8.325913429260254, 8.326842308044434, 8.326359748840332, 8.325515747070312, 8.327417373657227, 8.325284957885742, 8.326704978942871, 8.326574325561523, 8.32598876953125, 8.325727462768555, 8.326451301574707, 8.326077461242676, 8.325532913208008, 8.325591087341309, 8.326929092407227, 8.325044631958008, 8.325665473937988, 8.32579231262207, 8.326347351074219, 8.325282096862793, 8.326026916503906, 8.325671195983887, 8.326676368713379, 8.32533073425293, 8.326624870300293, 8.325608253479004, 8.325570106506348, 8.326146125793457, 8.327202796936035, 8.325148582458496, 8.32495403289795, 8.32522964477539, 8.325162887573242, 8.326663970947266, 8.325752258300781, 8.325477600097656, 8.325752258300781, 8.325774192810059, 8.325822830200195, 8.325441360473633, 8.326199531555176, 8.325213432312012, 8.325956344604492, 8.325850486755371, 8.32552433013916, 8.325885772705078, 8.325213432312012, 8.325653076171875, 8.326168060302734, 8.326083183288574, 8.326892852783203, 8.326016426086426, 8.325277328491211, 8.32553768157959, 8.326218605041504, 8.325216293334961, 8.325257301330566, 8.325987815856934, 8.326067924499512, 8.325464248657227, 8.326468467712402, 8.325748443603516, 8.32565975189209, 8.326020240783691, 8.325660705566406, 8.325349807739258, 8.326153755187988, 8.326387405395508, 8.326471328735352, 8.326350212097168, 8.325995445251465, 8.326388359069824, 8.32522201538086, 8.326621055603027, 8.325730323791504, 8.324938774108887, 8.324997901916504, 8.32600212097168, 8.326089859008789, 8.325692176818848, 8.325328826904297, 8.325957298278809, 8.324106216430664, 8.325614929199219, 8.325303077697754, 8.326560020446777, 8.326125144958496, 8.324941635131836, 8.326468467712402, 8.325803756713867, 8.32647705078125, 8.326047897338867, 8.326241493225098, 8.325828552246094, 8.325118064880371, 8.32595443725586, 8.325737953186035, 8.325875282287598, 8.325224876403809, 8.324923515319824, 8.326423645019531, 8.32476806640625, 8.327075004577637, 8.325973510742188, 8.326382637023926, 8.326053619384766, 8.326112747192383, 8.325461387634277, 8.326065063476562, 8.326111793518066, 8.325851440429688, 8.3263578414917, 8.325139045715332, 8.326653480529785, 8.326149940490723, 8.325313568115234, 8.326154708862305, 8.325626373291016, 8.325443267822266, 8.326674461364746, 8.326364517211914, 8.325868606567383, 8.325666427612305, 8.325722694396973, 8.326824188232422, 8.326830863952637, 8.3251953125, 8.326265335083008, 8.326475143432617, 8.325804710388184, 8.325078010559082, 8.325883865356445, 8.325393676757812, 8.324735641479492, 8.325909614562988, 8.325681686401367, 8.326111793518066, 8.327301025390625, 8.325400352478027, 8.325874328613281, 8.326218605041504, 8.326659202575684, 8.32564926147461, 8.32649040222168, 8.326006889343262, 8.325390815734863, 8.325236320495605, 8.326329231262207, 8.184992790222168, 8.06306266784668, 7.9282732009887695, 7.785491943359375, 7.614577293395996, 7.471157073974609, 7.37774658203125, 7.228575229644775, 7.151284217834473, 6.977182388305664, 6.8397674560546875, 6.76520299911499, 6.6273603439331055, 6.585320949554443, 6.416032314300537, 6.447919845581055, 6.278339862823486, 6.347470760345459, 6.190782070159912, 6.102989673614502, 6.070356369018555, 6.152368545532227, 6.0607380867004395, 6.120833396911621, 5.953280448913574, 6.00147008895874, 5.921236038208008, 5.8345112800598145, 5.937479496002197, 5.9932475090026855, 5.873529434204102, 5.849521636962891, 5.779587745666504, 5.824582576751709, 5.816723346710205, 5.864632606506348, 5.819766998291016, 5.792843341827393, 5.74409294128418, 5.915447235107422, 5.776305198669434, 5.830576419830322, 5.7325029373168945, 5.78010892868042, 5.820337295532227, 5.675293922424316, 5.798318386077881, 5.67851448059082, 5.723082542419434, 5.7211103439331055, 5.816614627838135, 5.624773025512695, 5.7379560470581055, 5.693206787109375, 5.6826910972595215, 5.578465461730957, 5.585141181945801, 5.741107940673828, 5.675662517547607, 5.639416217803955, 5.605037689208984, 5.610268592834473, 5.626719951629639, 5.6917901039123535, 5.746043682098389, 5.65815544128418, 5.717541694641113, 5.712558746337891, 5.609394073486328, 5.573498725891113, 5.72607946395874, 5.6510467529296875, 5.6929121017456055, 5.57165002822876, 5.627009868621826, 5.635063648223877, 5.659451007843018, 5.708024024963379, 5.6675801277160645, 5.696059226989746, 5.6714253425598145, 5.624866008758545, 5.595761299133301, 5.728283882141113, 5.713294982910156, 5.604166030883789, 5.745269298553467, 5.7216010093688965, 5.6943159103393555, 5.51122522354126, 5.666627883911133, 5.63479471206665, 5.592411994934082, 5.6645073890686035, 5.602621078491211, 5.677626132965088, 5.565879821777344, 5.575054168701172, 5.540918827056885, 5.705222129821777, 5.674678325653076, 5.567774295806885, 5.592301845550537, 5.680524826049805, 5.648070335388184, 5.48711633682251, 5.6771769523620605, 5.500149726867676, 5.799779415130615, 5.436631679534912, 5.592187404632568, 5.585081577301025, 5.638998985290527, 5.57958459854126, 5.651854038238525, 5.535359859466553, 5.645836353302002, 5.583959579467773, 5.61509370803833, 5.567666530609131, 5.688134670257568, 5.576238632202148, 5.534234046936035, 5.6770453453063965, 5.5464396476745605, 5.529125213623047, 5.576539993286133, 5.492518901824951, 5.650518417358398, 5.476639270782471, 5.543725490570068, 5.662528038024902, 5.515491485595703, 5.564240455627441, 5.619098663330078, 5.667192459106445, 5.547264099121094, 5.574484825134277, 5.612460136413574, 5.535763740539551, 5.633905410766602, 5.51719856262207, 5.647904396057129, 5.570631504058838, 5.579955101013184, 5.6023077964782715, 5.557027816772461, 5.540073871612549, 5.599886894226074, 5.55960750579834, 5.684136390686035, 5.67305850982666, 5.634666919708252, 5.5850934982299805, 5.588344097137451, 5.521235466003418, 5.54068660736084, 5.598682403564453, 5.462362766265869, 5.6428704261779785, 5.461956977844238, 5.599639892578125, 5.512093544006348, 5.594732284545898, 5.704586029052734, 5.517080783843994, 5.561771869659424, 5.660830974578857, 5.575483322143555, 5.587438583374023, 5.545856475830078, 5.616355895996094, 5.5198445320129395, 5.594801902770996, 5.620300769805908, 5.611855983734131, 5.639232635498047, 5.57027006149292, 5.414634704589844, 5.49298620223999, 5.505329132080078, 5.634487152099609, 5.584446430206299, 5.542256832122803, 5.613918781280518, 5.63896369934082, 5.580047130584717, 5.583684921264648, 5.637208461761475, 5.5678324699401855, 5.55078649520874, 5.477802276611328, 5.595597743988037, 5.569404602050781, 5.645461082458496, 5.528249740600586, 5.487656116485596, 5.6252923011779785, 5.610024452209473, 5.562074184417725, 5.4437103271484375, 5.620184421539307, 5.45816707611084, 5.500682353973389, 5.63090705871582, 5.580691337585449, 5.548161506652832, 5.6205596923828125, 5.627391815185547, 5.448854446411133, 5.641315460205078, 5.541855812072754, 5.611004829406738, 5.570641040802002, 5.529695987701416, 5.516085147857666, 5.420635223388672, 5.510409355163574, 5.454774856567383, 5.578961372375488, 5.594457149505615, 5.541280269622803, 5.462664604187012, 5.594864368438721, 5.557272434234619, 5.62636137008667, 5.566239833831787, 5.498687267303467, 5.633057117462158, 5.5781989097595215, 5.555805206298828, 5.5765485763549805, 5.510517120361328, 5.493446350097656, 5.651837348937988, 5.619515895843506, 5.576412677764893, 5.566864490509033, 5.629640102386475, 5.438328266143799, 5.507945537567139, 5.530101776123047, 5.533322811126709, 5.573290824890137, 5.562425136566162, 5.527872085571289, 5.596586227416992, 5.4927849769592285, 5.483861923217773, 5.649626731872559, 5.629904270172119, 5.541551113128662, 5.489033222198486, 5.56104040145874, 5.507704734802246, 5.473593235015869, 5.560606479644775, 5.558166027069092, 5.556751251220703, 5.581668853759766, 5.536675453186035, 5.549054145812988, 5.584949970245361, 5.520904064178467, 5.635301113128662, 5.659489154815674, 5.5203094482421875, 5.484121322631836, 5.564125061035156, 5.520104885101318, 5.626791954040527, 5.571585655212402, 5.5485148429870605, 5.517149925231934, 5.563750267028809, 5.545023441314697, 5.603390216827393, 5.491191864013672, 5.473742485046387, 5.540428638458252, 5.5789594650268555, 5.529856204986572, 5.6195292472839355, 5.389329433441162, 5.581332206726074, 5.586950302124023, 5.636959552764893, 5.589937686920166, 5.545599937438965, 5.537870407104492, 5.560541152954102, 5.512701034545898, 5.543879985809326, 5.495743274688721, 5.643555164337158, 5.57211446762085, 5.496086597442627, 5.541096210479736, 5.60230827331543, 5.611145973205566, 5.646423816680908, 5.592586517333984, 5.506226539611816, 5.512583255767822, 5.596211910247803, 5.413993835449219, 5.554826736450195, 5.529609680175781, 5.634563446044922, 5.528658866882324, 5.56201171875, 5.575743675231934, 5.55034875869751, 5.521695137023926, 5.584925174713135, 5.572038173675537, 5.617858409881592, 5.643595218658447, 5.528441905975342, 5.528587341308594, 5.5085835456848145, 5.469923973083496, 5.533148765563965, 5.564181327819824, 5.514341831207275, 5.48765754699707, 5.535503387451172, 5.435873985290527, 5.525511741638184, 5.501941204071045, 5.641410827636719, 5.63796329498291, 5.478152751922607, 5.558004856109619, 5.54524564743042, 5.55228853225708, 5.595649242401123, 5.5141706466674805, 5.512822151184082, 5.607763290405273, 5.655268669128418, 5.394014358520508, 5.574803352355957, 5.51779842376709, 5.548246383666992, 5.606353282928467, 5.630845546722412, 5.630609035491943, 5.599948406219482, 5.562302112579346, 5.489461421966553, 5.526228427886963, 5.654499053955078, 5.670740127563477, 5.378143787384033, 5.472201824188232, 5.578181266784668, 5.472836494445801, 5.4706315994262695, 5.469528675079346, 5.368067741394043, 5.618712902069092, 5.566001892089844, 5.4982805252075195, 5.531145095825195, 5.593882083892822, 5.615756988525391, 5.522722244262695, 5.686927795410156, 5.547645092010498, 5.424200534820557, 5.459747314453125, 5.4554057121276855, 5.65882682800293, 5.467930793762207, 5.570520401000977, 5.5684123039245605, 5.520639896392822, 5.553304672241211, 5.470493793487549, 5.450875282287598, 5.676631927490234, 5.547288417816162, 5.482100486755371, 5.4883246421813965, 5.401871681213379, 5.507592678070068, 5.446434020996094, 5.497664451599121, 5.447279930114746, 5.4760637283325195, 5.457805156707764, 5.57209587097168, 5.592213153839111, 5.552460193634033, 5.5707550048828125, 5.540956497192383, 5.622464179992676, 5.3337321281433105, 5.564487457275391, 5.624561309814453, 5.599456787109375, 5.478656768798828, 5.595394134521484, 5.581377029418945, 5.527568340301514, 5.549560546875, 5.582005500793457, 5.521437644958496, 5.457494258880615, 5.490750312805176, 5.615500450134277, 5.501308917999268, 5.58590030670166, 5.520909309387207, 5.404587268829346, 5.690484523773193, 5.4629669189453125, 5.558131217956543, 5.545636177062988, 5.431599140167236, 5.525786876678467, 5.540781021118164, 5.662317276000977, 5.6346025466918945, 5.57698392868042, 5.483013153076172, 5.41908073425293, 5.509932994842529, 5.460094928741455, 5.577101707458496, 5.393124580383301, 5.538035869598389, 5.486395359039307, 5.570023059844971, 5.404064655303955, 5.511721611022949, 5.5595784187316895, 5.502729892730713, 5.50746488571167, 5.508487701416016, 5.558451175689697, 5.544596195220947, 5.398212909698486, 5.587098598480225, 5.5157151222229, 5.5434088706970215, 5.53737211227417, 5.506908416748047, 5.565464019775391, 5.550323009490967, 5.388583183288574, 5.4677414894104, 5.557718276977539, 5.539527893066406, 5.612788677215576, 5.576261520385742, 5.531409740447998, 5.483482837677002, 5.52672815322876, 5.6806440353393555, 5.485554218292236, 5.486106872558594, 5.578379154205322, 5.489705562591553, 5.6012773513793945, 5.615530967712402, 5.496622085571289, 5.445570468902588, 5.515784740447998, 5.49102783203125, 5.475192546844482, 5.330935955047607, 5.527087211608887, 5.512392044067383, 5.542227268218994, 5.509361267089844, 5.404964923858643, 5.430192947387695, 5.452158451080322, 5.5316691398620605, 5.40814733505249, 5.544376850128174, 5.507968425750732, 5.476922512054443, 5.5064802169799805, 5.650774955749512, 5.5496721267700195, 5.466471195220947, 5.509871006011963, 5.511356353759766, 5.561239719390869, 5.4470930099487305, 5.459466457366943, 5.591569423675537, 5.395524501800537, 5.567250728607178, 5.504940509796143, 5.412008285522461, 5.717577934265137, 5.544744968414307, 5.507089138031006, 5.481689453125, 5.5527873039245605, 5.540774345397949, 5.43209171295166, 5.569276809692383, 5.386502265930176, 5.561612606048584, 5.593561172485352, 5.6801371574401855, 5.408070087432861, 5.4759721755981445, 5.573156356811523, 5.473454475402832, 5.509622573852539, 5.459300994873047, 5.499643325805664, 5.568085193634033, 5.450948715209961, 5.319334030151367, 5.494117736816406, 5.4511590003967285, 5.449178218841553, 5.639986991882324, 5.454001426696777, 5.513352394104004, 5.511804580688477, 5.526968955993652, 5.551074504852295, 5.481390476226807, 5.51517391204834, 5.504907131195068, 5.5720133781433105, 5.537309646606445, 5.578948497772217, 5.522003173828125, 5.565802097320557, 5.537386417388916, 5.499897003173828, 5.5756611824035645, 5.609902858734131, 5.516733169555664, 5.5837249755859375, 5.453381538391113, 5.456060409545898, 5.533752918243408, 5.509132385253906, 5.626311779022217, 5.554872989654541, 5.547113418579102, 5.386528015136719, 5.553584098815918, 5.5714030265808105, 5.453316688537598, 5.519300937652588, 5.446356773376465, 5.521387577056885, 5.538365364074707, 5.503910064697266, 5.509241104125977, 5.660319805145264, 5.512707710266113, 5.593221187591553, 5.400811195373535, 5.506625652313232, 5.53153133392334, 5.681674480438232, 5.4750237464904785, 5.486447811126709, 5.419608116149902, 5.590356349945068, 5.450782299041748, 5.449517726898193, 5.546043395996094, 5.468392848968506, 5.294809341430664, 5.573577404022217, 5.428864002227783, 5.471615314483643, 5.4563727378845215, 5.495701789855957, 5.590688228607178, 5.541737079620361, 5.487216949462891, 5.531081676483154, 5.455618381500244, 5.479220867156982, 5.52556037902832, 5.495566368103027, 5.484652042388916, 5.380234718322754, 5.6193742752075195, 5.436764240264893, 5.457198143005371, 5.61936092376709, 5.362433433532715, 5.479330062866211, 5.676929950714111, 5.481027126312256, 5.660852909088135, 5.484166145324707, 5.547283172607422, 5.616976737976074, 5.515877723693848, 5.455946922302246, 5.561679840087891, 5.48361349105835, 5.526480197906494, 5.516089916229248, 5.434328079223633, 5.583563327789307, 5.425173282623291, 5.52860164642334, 5.595914840698242, 5.491288661956787, 5.396042346954346, 5.569008827209473, 5.570845603942871, 5.44441556930542, 5.539535045623779, 5.438567638397217, 5.585647106170654, 5.588979721069336, 5.50861120223999, 5.380753517150879, 5.444300174713135, 5.516313552856445, 5.591596603393555, 5.2752532958984375, 5.469348430633545, 5.573493003845215, 5.485076427459717, 5.466145992279053, 5.34061336517334, 5.490664005279541, 5.558905601501465, 5.538396835327148, 5.466796398162842, 5.574011325836182, 5.456655979156494, 5.322338104248047, 5.568691730499268, 5.465781211853027, 5.559291362762451, 5.625441551208496, 5.500938415527344, 5.516849994659424, 5.555471897125244, 5.447154998779297, 5.460866451263428, 5.480375289916992, 5.526538372039795, 5.667492389678955, 5.602903842926025, 5.46420431137085, 5.477936744689941, 5.549854755401611, 5.482692718505859, 5.560009479522705, 5.610513210296631, 5.548439025878906, 5.409430027008057, 5.520353317260742, 5.49576473236084, 5.609198570251465, 5.502788543701172, 5.555844306945801, 5.517066955566406, 5.417088508605957, 5.488892555236816, 5.50673770904541, 5.527320384979248, 5.525107383728027, 5.486948490142822, 5.452773094177246, 5.493277072906494, 5.445991039276123, 5.416379928588867, 5.566133499145508, 5.522353172302246, 5.474596977233887, 5.512751579284668, 5.57330846786499, 5.542539596557617, 5.4729461669921875, 5.556542873382568, 5.545949459075928, 5.570385456085205, 5.536421298980713, 5.529233932495117, 5.51896858215332, 5.43122673034668, 5.602072715759277, 5.470530986785889, 5.50599479675293, 5.476648330688477, 5.4109110832214355, 5.469546318054199, 5.5182976722717285, 5.456955909729004, 5.462844371795654, 5.5066399574279785, 5.546504974365234, 5.416038513183594, 5.419869422912598, 5.3936872482299805, 5.592684745788574, 5.600303649902344, 5.408966541290283, 5.6091694831848145, 5.549481391906738, 5.348479747772217, 5.637047290802002, 5.4417924880981445, 5.550352096557617, 5.387408256530762, 5.516416072845459, 5.579164028167725, 5.436539173126221, 5.606509685516357, 5.512590408325195, 5.496857166290283, 5.512387275695801, 5.492022514343262, 5.483534336090088, 5.534185409545898, 5.462648868560791, 5.45143461227417, 5.558615207672119, 5.430080890655518, 5.48235559463501, 5.670444965362549, 5.4821319580078125, 5.41486120223999, 5.623854160308838, 5.475097179412842, 5.524163246154785, 5.48056697845459, 5.536789894104004, 5.535318374633789, 5.610776424407959, 5.438365459442139, 5.377832889556885, 5.581240653991699, 5.502060890197754, 5.4459547996521, 5.586918830871582, 5.423559188842773, 5.481642723083496, 5.509316444396973, 5.553502559661865, 5.54943323135376, 5.519580841064453, 5.496042728424072, 5.528980255126953, 5.597503185272217, 5.668025493621826, 5.550138473510742, 5.523141384124756, 5.495501518249512, 5.481851100921631, 5.465963840484619, 5.408666133880615, 5.610085487365723, 5.533386707305908, 5.4972052574157715, 5.392250061035156, 5.479791164398193, 5.473607063293457, 5.567541599273682, 5.51896333694458, 5.586141586303711, 5.516365051269531, 5.532946586608887, 5.4823317527771, 5.54627799987793, 5.565459251403809, 5.423009872436523, 5.408579349517822, 5.514808654785156, 5.513045310974121, 5.449422836303711, 5.443344593048096, 5.437352180480957, 5.5147385597229, 5.427537441253662, 5.5038886070251465, 5.556545257568359, 5.591514587402344, 5.438237190246582, 5.4644622802734375, 5.405436992645264, 5.390109539031982, 5.482885837554932, 5.499785900115967, 5.410292625427246, 5.537094593048096, 5.436219692230225, 5.434900283813477, 5.638461589813232, 5.4653000831604, 5.4879584312438965, 5.49542236328125, 5.432346343994141, 5.6101555824279785, 5.420093536376953, 5.564113140106201, 5.454521179199219, 5.43272590637207, 5.473018646240234, 5.515408992767334, 5.462619781494141, 5.469176292419434, 5.435804843902588, 5.596283912658691, 5.55394172668457, 5.4154205322265625, 5.441620349884033, 5.61382532119751, 5.381464958190918, 5.590452671051025, 5.448974609375, 5.356235027313232, 5.429141044616699, 5.513540744781494, 5.501692771911621, 5.451615333557129, 5.441254138946533, 5.3827080726623535, 5.532354354858398, 5.506991863250732, 5.545576572418213, 5.511664390563965, 5.442494869232178, 5.469801902770996, 5.534918785095215, 5.427585601806641, 5.435067653656006, 5.4842939376831055, 5.55303430557251, 5.591984272003174, 5.513801097869873, 5.475648403167725, 5.467221736907959, 5.453896522521973, 5.490482807159424, 5.512815475463867, 5.607811450958252, 5.583323955535889, 5.496943950653076, 5.47908353805542, 5.502077579498291, 5.426397323608398, 5.471740245819092, 5.45287561416626, 5.532095432281494, 5.518634796142578, 5.53582763671875, 5.522679328918457, 5.462688446044922, 5.458335876464844, 5.509625434875488, 5.60693359375, 5.513979911804199, 5.469714641571045, 5.5597920417785645, 5.523187637329102, 5.364121437072754, 5.519804000854492, 5.444050312042236, 5.530618667602539, 5.531399726867676, 5.430466175079346, 5.52898645401001, 5.436014175415039, 5.495850563049316, 5.507538795471191, 5.434709072113037, 5.495965480804443, 5.557618618011475, 5.5055108070373535, 5.548644065856934, 5.488593101501465, 5.46531343460083, 5.498741149902344, 5.564357280731201, 5.617692947387695, 5.393733501434326, 5.504038333892822, 5.458500385284424, 5.4088945388793945, 5.522258758544922, 5.509822845458984, 5.460160255432129, 5.674327850341797, 5.410330772399902, 5.464546203613281, 5.453195571899414, 5.5044403076171875, 5.527920722961426, 5.557283878326416, 5.421018600463867, 5.558076858520508, 5.532291889190674, 5.495616912841797, 5.575293064117432, 5.514523029327393, 5.43743371963501, 5.5481486320495605, 5.510282516479492, 5.53878927230835, 5.481578826904297, 5.506174087524414, 5.512362957000732, 5.547671794891357, 5.459186553955078, 5.549238681793213, 5.551630973815918, 5.503718376159668, 5.506722450256348, 5.409350872039795, 5.487779140472412, 5.442873954772949, 5.3022284507751465, 5.5272979736328125, 5.5384979248046875, 5.454915523529053, 5.375673294067383, 5.429703235626221, 5.4580583572387695, 5.553122043609619, 5.424111843109131, 5.560658931732178, 5.456707000732422, 5.544507026672363, 5.5262603759765625, 5.432991981506348, 5.485014915466309, 5.422913551330566, 5.356884956359863, 5.462116718292236, 5.567636966705322, 5.478517532348633, 5.414480209350586, 5.5925750732421875, 5.421048641204834, 5.523566246032715, 5.5455851554870605, 5.471111297607422, 5.526062965393066, 5.527532577514648, 5.488691329956055, 5.45918083190918, 5.496340274810791, 5.562704563140869, 5.333067417144775, 5.43928861618042, 5.57746696472168, 5.610783100128174, 5.394354820251465, 5.471296787261963, 5.544513702392578, 5.438427448272705, 5.444461822509766, 5.624474048614502, 5.452365875244141, 5.453138828277588, 5.47350549697876, 5.421078205108643, 5.493871688842773, 5.463943958282471, 5.483858108520508, 5.544600486755371, 5.603969097137451, 5.512032508850098, 5.520269393920898, 5.588705539703369, 5.51474142074585, 5.348783493041992, 5.558608055114746, 5.524675369262695, 5.42738676071167, 5.460757732391357, 5.594989776611328, 5.553998947143555, 5.574653148651123, 5.430614471435547, 5.532695293426514, 5.501313209533691, 5.548723220825195, 5.476805686950684, 5.56317138671875, 5.536772727966309, 5.402083396911621, 5.51986837387085, 5.488287448883057, 5.4962239265441895, 5.549849987030029, 5.54971981048584, 5.511843204498291, 5.478021621704102, 5.438188076019287, 5.404216289520264, 5.5521111488342285, 5.583355903625488, 5.438405513763428, 5.4912004470825195, 5.450989246368408, 5.546354293823242, 5.458811283111572, 5.490030765533447, 5.503393173217773, 5.533991813659668, 5.442631244659424, 5.4121856689453125, 5.4974589347839355, 5.459035396575928, 5.46265172958374, 5.519742488861084, 5.496547222137451, 5.509028434753418, 5.39824914932251, 5.492843151092529, 5.513788223266602, 5.503390789031982, 5.506971836090088, 5.534625053405762, 5.449435234069824, 5.45114278793335, 5.4990234375, 5.384184837341309, 5.436575412750244, 5.410659313201904, 5.397488117218018, 5.587502956390381, 5.5378875732421875, 5.510588645935059, 5.507718563079834, 5.531616687774658, 5.591192722320557, 5.509246826171875, 5.5134687423706055, 5.4173054695129395, 5.443808555603027, 5.515291213989258, 5.470015048980713, 5.399442195892334, 5.559355735778809, 5.42466926574707, 5.406059741973877, 5.402658462524414, 5.448592185974121, 5.37303352355957, 5.425772666931152, 5.371194839477539, 5.508445739746094, 5.466552257537842, 5.519382476806641, 5.371461868286133, 5.477484226226807, 5.45524263381958, 5.466044902801514, 5.46397590637207, 5.434169292449951, 5.493796348571777, 5.558285713195801, 5.50823974609375, 5.511290550231934, 5.3913164138793945, 5.390824317932129, 5.484144687652588, 5.493846416473389, 5.36420202255249, 5.461071014404297, 5.510245323181152, 5.5353474617004395, 5.605673789978027, 5.502941608428955, 5.53021764755249, 5.522128582000732, 5.456493377685547, 5.480216979980469, 5.562677383422852, 5.48166561126709, 5.5304718017578125, 5.537115573883057, 5.490302562713623, 5.396535873413086, 5.542367458343506, 5.567379474639893, 5.387587070465088, 5.507070064544678, 5.500599384307861, 5.587987899780273, 5.613382816314697, 5.450434684753418, 5.594712734222412, 5.58423376083374, 5.504969596862793, 5.5323567390441895, 5.4739885330200195, 5.548120975494385, 5.538552284240723, 5.480527400970459, 5.434925556182861, 5.48111629486084, 5.554195880889893, 5.444280624389648, 5.319998264312744, 5.526073932647705, 5.507927894592285, 5.481231212615967, 5.431385517120361, 5.507577896118164, 5.464878559112549, 5.552822113037109, 5.463535785675049, 5.513426780700684, 5.419497489929199, 5.461638450622559, 5.402688980102539, 5.528039932250977, 5.532466411590576, 5.484772205352783, 5.547890663146973, 5.405284404754639, 5.462358474731445, 5.502167701721191, 5.506169319152832, 5.529692649841309, 5.493366718292236, 5.3856706619262695, 5.479474067687988, 5.397385120391846, 5.456978797912598, 5.475010395050049, 5.491353511810303, 5.487104415893555, 5.475264549255371, 5.5697197914123535, 5.454240798950195, 5.438482284545898, 5.551858901977539, 5.469960689544678, 5.470382213592529, 5.511031627655029, 5.349503040313721, 5.484220027923584, 5.450949668884277, 5.530092239379883, 5.497527599334717, 5.381461143493652, 5.533901691436768, 5.534183979034424, 5.455844402313232, 5.515421390533447, 5.406830310821533, 5.474666595458984, 5.473332405090332, 5.412718296051025, 5.593237400054932, 5.519008159637451, 5.480409622192383, 5.531618118286133, 5.558202743530273, 5.525269031524658, 5.4284234046936035, 5.454829216003418, 5.472095966339111, 5.581017017364502, 5.460134029388428, 5.491222381591797, 5.6012468338012695, 5.590738773345947, 5.518406391143799, 5.53847599029541, 5.46819543838501, 5.472670078277588, 5.544796466827393, 5.422889709472656, 5.4501471519470215, 5.3242340087890625, 5.5096659660339355, 5.414699554443359, 5.465425968170166, 5.397241115570068, 5.565195560455322, 5.4528913497924805, 5.532406806945801, 5.481082439422607, 5.489633560180664, 5.369575500488281, 5.484682559967041, 5.52567720413208, 5.424567699432373, 5.528028964996338, 5.453135967254639, 5.484384059906006, 5.417814254760742, 5.4685893058776855, 5.581934452056885, 5.446871280670166, 5.441941261291504, 5.465555667877197, 5.507557392120361, 5.484520435333252, 5.493160724639893, 5.386388778686523, 5.503050804138184, 5.523860454559326, 5.579328536987305, 5.508284568786621, 5.510838985443115, 5.447804927825928, 5.498074054718018, 5.468644618988037, 5.442409992218018, 5.413496494293213, 5.554834365844727, 5.428983688354492, 5.436524868011475, 5.477125644683838, 5.502037525177002, 5.549525737762451, 5.470654010772705, 5.391198635101318, 5.468822956085205, 5.5505805015563965, 5.414938449859619, 5.342403888702393, 5.427687168121338, 5.393885135650635, 5.417891979217529, 5.638393402099609, 5.372992038726807, 5.571528434753418, 5.473848819732666, 5.521093368530273, 5.488335609436035, 5.507201194763184, 5.47935152053833, 5.507910251617432, 5.552925109863281, 5.547105312347412, 5.546674728393555, 5.467111587524414, 5.509702205657959, 5.44558048248291, 5.4726738929748535, 5.580379486083984, 5.323878765106201, 5.363309860229492, 5.490807056427002, 5.4870829582214355, 5.503166675567627, 5.542980194091797, 5.43109655380249, 5.5245537757873535, 5.582505702972412, 5.45064640045166, 5.566661357879639, 5.460004806518555, 5.370598316192627, 5.490208148956299, 5.524203777313232, 5.479372501373291, 5.414856910705566, 5.541750431060791, 5.5559821128845215, 5.4368815422058105, 5.561529636383057, 5.518611907958984, 5.515667915344238, 5.306512355804443, 5.578535556793213, 5.277432441711426, 5.5475263595581055, 5.4770050048828125, 5.460615158081055, 5.49888277053833, 5.458419322967529, 5.510021686553955, 5.343888759613037, 5.346541404724121, 5.554262161254883, 5.435619831085205, 5.613867282867432, 5.442175388336182, 5.481164455413818, 5.429449081420898, 5.45133638381958, 5.584033966064453, 5.581959247589111, 5.501346588134766, 5.535749435424805, 5.566786289215088, 5.473789691925049, 5.51577615737915, 5.4949541091918945, 5.488200664520264, 5.50070858001709, 5.397456169128418, 5.380777835845947, 5.4738311767578125, 5.470162868499756, 5.418846607208252, 5.54095983505249, 5.370283603668213, 5.562116622924805, 5.485950469970703, 5.455915451049805, 5.357019424438477, 5.412829399108887, 5.527487754821777, 5.443400859832764, 5.442194938659668, 5.526341915130615, 5.376569747924805, 5.462338924407959, 5.4165120124816895, 5.403364658355713, 5.473929405212402, 5.497445106506348, 5.4007768630981445, 5.424354553222656, 5.494272232055664, 5.457213401794434, 5.517789363861084, 5.555903434753418, 5.521556854248047, 5.587106704711914, 5.4932451248168945, 5.444967269897461, 5.467177391052246, 5.500260353088379, 5.481938362121582, 5.5621113777160645, 5.5086870193481445, 5.528036117553711, 5.440789222717285, 5.397219181060791, 5.545010089874268, 5.458292484283447, 5.464029788970947, 5.4730730056762695, 5.533995628356934, 5.455557346343994, 5.45194149017334, 5.542387008666992, 5.414708137512207, 5.41754150390625, 5.48574686050415, 5.455183506011963, 5.4599456787109375, 5.419257640838623, 5.41713809967041, 5.375221252441406, 5.4676194190979, 5.495631217956543, 5.396096706390381, 5.418224334716797, 5.586981296539307, 5.384409427642822, 5.344080924987793, 5.503678798675537, 5.538168907165527, 5.497716426849365, 5.457164764404297, 5.506468296051025, 5.439589023590088, 5.485945701599121, 5.526785373687744, 5.490857124328613, 5.384721755981445, 5.462686538696289, 5.508386135101318, 5.538915634155273, 5.526227951049805, 5.556018352508545, 5.453287124633789, 5.408905982971191, 5.446146011352539, 5.4404449462890625, 5.422954082489014, 5.452615261077881, 5.396742820739746, 5.40017032623291, 5.468170166015625, 5.475781440734863, 5.437975883483887, 5.469448566436768, 5.46351957321167, 5.487414836883545, 5.56475830078125, 5.420125484466553, 5.451742172241211, 5.537937164306641, 5.4575371742248535, 5.425985813140869, 5.35958194732666, 5.510430812835693, 5.514107704162598, 5.491133213043213, 5.39758825302124, 5.398891925811768, 5.623902320861816, 5.496010780334473, 5.408938407897949, 5.484122276306152, 5.500265598297119, 5.578701019287109, 5.511049747467041, 5.517351150512695, 5.558780193328857, 5.361258029937744, 5.528678894042969, 5.441728115081787, 5.449166774749756, 5.377971649169922, 5.562257289886475, 5.388866901397705, 5.436727046966553, 5.452022552490234, 5.4726080894470215, 5.470562934875488, 5.528968811035156, 5.481357097625732, 5.507265090942383, 5.4960432052612305, 5.477553844451904, 5.540536403656006, 5.462418556213379, 5.483766078948975, 5.433462619781494, 5.4596333503723145, 5.5194807052612305, 5.619131565093994, 5.432231903076172, 5.512592315673828, 5.511779308319092, 5.49165678024292, 5.4875078201293945, 5.506410598754883, 5.576002597808838, 5.364023208618164, 5.510285377502441, 5.4406304359436035, 5.542217254638672, 5.4541192054748535, 5.480598449707031, 5.4683685302734375, 5.473176002502441, 5.493332386016846, 5.563755989074707, 5.45303201675415, 5.443936824798584, 5.484586238861084, 5.428493022918701, 5.45487117767334, 5.545722484588623, 5.4589924812316895, 5.375268459320068, 5.488758563995361, 5.538212776184082, 5.5044779777526855, 5.417505264282227, 5.454501628875732, 5.364007472991943, 5.432818412780762, 5.374813556671143, 5.491847515106201, 5.4925689697265625, 5.431720733642578, 5.419768333435059, 5.458245277404785, 5.428009986877441, 5.507381439208984, 5.5755534172058105, 5.5115227699279785, 5.403685569763184, 5.538471221923828, 5.500219345092773, 5.513594150543213, 5.440210819244385, 5.530849933624268, 5.486407279968262, 5.577569007873535, 5.557636260986328, 5.3935933113098145, 5.528176307678223, 5.482569217681885, 5.477084159851074, 5.461153507232666, 5.451056957244873, 5.470080852508545, 5.449148654937744, 5.395421504974365, 5.445861339569092, 5.331911563873291, 5.395082473754883, 5.468776702880859, 5.50557279586792, 5.554515361785889, 5.508004188537598, 5.4647746086120605, 5.368201732635498, 5.392215728759766, 5.4468793869018555, 5.407492160797119, 5.409566402435303, 5.447878837585449, 5.6023054122924805, 5.343856334686279, 5.545774936676025, 5.379786968231201, 5.578030586242676, 5.485173225402832, 5.393061637878418, 5.430307388305664, 5.6167497634887695, 5.386433124542236, 5.421783447265625, 5.424067497253418, 5.5036821365356445, 5.476174354553223, 5.4682841300964355, 5.5150017738342285, 5.418729305267334, 5.422870635986328, 5.438921928405762, 5.449105262756348, 5.463245391845703, 5.4673848152160645, 5.482367515563965, 5.454463005065918, 5.394778728485107, 5.48366641998291, 5.433635711669922, 5.545503616333008, 5.4680705070495605, 5.45224666595459, 5.494194984436035, 5.4191741943359375, 5.476210117340088, 5.4566731452941895, 5.43404483795166, 5.544526100158691, 5.494292736053467, 5.5052385330200195, 5.520830154418945, 5.461361408233643, 5.4909844398498535, 5.508543014526367, 5.575007438659668, 5.519101142883301, 5.539116859436035, 5.505663871765137, 5.435336112976074, 5.369639873504639, 5.471336364746094, 5.337769508361816, 5.494239807128906, 5.533267974853516, 5.438523292541504, 5.517416000366211, 5.414793491363525, 5.464825630187988, 5.4319963455200195, 5.409084796905518, 5.483290195465088, 5.307453155517578, 5.365200996398926, 5.516182899475098, 5.450811862945557, 5.517737865447998, 5.377640724182129, 5.397601127624512, 5.6392669677734375, 5.537887096405029, 5.466188907623291, 5.5148515701293945, 5.563416481018066, 5.547634124755859, 5.4799652099609375, 5.478829860687256, 5.581737041473389, 5.329430103302002, 5.559979438781738, 5.359259605407715, 5.533966064453125, 5.503408908843994, 5.429179668426514, 5.490687370300293, 5.474029064178467, 5.425122261047363, 5.4659037590026855, 5.454671859741211, 5.528501510620117, 5.494196891784668, 5.452268123626709, 5.476919651031494, 5.441019535064697, 5.408119201660156, 5.516241073608398, 5.365469932556152, 5.489158630371094, 5.4782562255859375, 5.543151378631592, 5.5535173416137695, 5.543374538421631, 5.487322807312012, 5.611924648284912, 5.615070819854736, 5.540297985076904, 5.431289196014404, 5.511464595794678, 5.438591957092285, 5.426784038543701, 5.458535194396973, 5.400343418121338, 5.520741939544678, 5.386695861816406, 5.511936187744141, 5.4292778968811035, 5.453249931335449, 5.470365524291992, 5.380334854125977, 5.489584922790527, 5.455819129943848, 5.518908500671387, 5.487079620361328, 5.469473361968994, 5.4190826416015625, 5.4247331619262695, 5.552957534790039, 5.515983581542969, 5.477222919464111, 5.496868133544922, 5.4407219886779785, 5.37729024887085, 5.444457530975342, 5.447941303253174, 5.290822982788086, 5.397209644317627, 5.514144420623779, 5.474967002868652, 5.445237636566162, 5.435964584350586, 5.428858757019043, 5.554868221282959, 5.463195323944092, 5.584941387176514, 5.4811835289001465, 5.484478950500488, 5.403623104095459, 5.510951042175293, 5.40794563293457, 5.571288108825684, 5.516010284423828, 5.504759788513184, 5.447612762451172, 5.495965003967285, 5.630771160125732, 5.377243518829346, 5.429211616516113, 5.520326137542725, 5.407925128936768, 5.524206161499023, 5.42143440246582, 5.570695400238037, 5.5859174728393555, 5.523797035217285, 5.38469123840332, 5.604130744934082, 5.3960862159729, 5.3097662925720215, 5.363903045654297, 5.470146179199219, 5.387403964996338, 5.524320125579834, 5.37180757522583, 5.530995845794678, 5.486016273498535, 5.502394676208496, 5.515688419342041, 5.46729850769043, 5.466132164001465, 5.5193023681640625, 5.4038166999816895, 5.468461036682129, 5.573616981506348, 5.644999980926514, 5.426854133605957, 5.341672420501709, 5.505969047546387, 5.46386194229126, 5.581432819366455, 5.399576187133789, 5.45713472366333, 5.4976606369018555, 5.315369606018066, 5.52528715133667, 5.415871620178223, 5.50706148147583, 5.459018230438232, 5.381891250610352, 5.386112689971924, 5.520606517791748, 5.507289409637451, 5.411149978637695, 5.3661651611328125, 5.418758869171143, 5.514963150024414, 5.575759410858154, 5.386467933654785, 5.3975629806518555, 5.440833568572998, 5.472496509552002, 5.4167633056640625, 5.49340295791626, 5.531472682952881, 5.417402267456055, 5.450437068939209, 5.424422264099121, 5.414098262786865, 5.415444850921631, 5.527970314025879, 5.607212066650391, 5.4161906242370605, 5.365189552307129, 5.492552757263184, 5.468572616577148, 5.395718097686768, 5.471775054931641, 5.451423168182373, 5.498154163360596, 5.3838396072387695, 5.458005428314209, 5.4497480392456055, 5.413021564483643, 5.417881488800049, 5.487821578979492, 5.481009006500244, 5.402420520782471, 5.434850692749023, 5.424659729003906, 5.4979166984558105, 5.5589752197265625, 5.460860252380371, 5.407675266265869, 5.602880001068115, 5.468902111053467, 5.483715534210205, 5.51874303817749, 5.477798938751221, 5.42607307434082, 5.403115272521973, 5.473018646240234, 5.456140995025635, 5.479931831359863, 5.5041608810424805, 5.425661087036133, 5.345949649810791, 5.443072319030762, 5.521125793457031, 5.366597652435303, 5.5183844566345215, 5.42072868347168, 5.502911567687988, 5.411441802978516, 5.502387523651123, 5.320645809173584, 5.438436508178711, 5.364270210266113, 5.489565372467041, 5.336948871612549, 5.497082233428955, 5.486329555511475, 5.49761438369751, 5.4540863037109375, 5.4784393310546875, 5.43486213684082, 5.5405049324035645, 5.5298237800598145, 5.47458553314209, 5.43123722076416, 5.463830947875977, 5.470887660980225, 5.429014682769775, 5.589192867279053, 5.573702335357666, 5.37930154800415, 5.399476528167725, 5.503658294677734, 5.501129627227783, 5.4759931564331055, 5.399024486541748, 5.48013973236084, 5.505812168121338, 5.38934850692749, 5.618140697479248, 5.4686503410339355, 5.37564754486084, 5.505163192749023, 5.537919998168945, 5.453770160675049, 5.543666839599609, 5.532516956329346, 5.4023613929748535, 5.50173282623291, 5.409089088439941, 5.308950424194336, 5.427499294281006, 5.474400043487549, 5.483391284942627, 5.414005279541016, 5.495666980743408, 5.494962692260742, 5.49862813949585, 5.509103298187256, 5.497207164764404, 5.451808452606201, 5.464141845703125, 5.471550464630127, 5.496299743652344, 5.3718037605285645, 5.470394134521484, 5.43075704574585, 5.37845516204834, 5.5966315269470215, 5.338688850402832, 5.476657390594482, 5.399022102355957, 5.517706394195557, 5.468587398529053, 5.559841156005859, 5.427640438079834, 5.408669471740723, 5.50731086730957, 5.422743320465088, 5.557547092437744, 5.414875507354736, 5.390365123748779, 5.4235663414001465, 5.557399749755859, 5.410599231719971, 5.491917610168457, 5.402360439300537, 5.444823265075684, 5.43076229095459, 5.44680643081665, 5.467068672180176, 5.425622463226318, 5.491255760192871, 5.457386493682861, 5.442317962646484, 5.420125484466553, 5.392175197601318, 5.478887557983398, 5.542909622192383, 5.499494552612305, 5.49416446685791, 5.545691967010498, 5.394094944000244, 5.4243645668029785, 5.429028511047363, 5.461674213409424, 5.565398216247559, 5.41581392288208, 5.425696849822998, 5.461245059967041, 5.345231056213379, 5.454219341278076, 5.4319233894348145, 5.468120098114014, 5.486371040344238, 5.386942386627197, 5.432295322418213, 5.427409648895264, 5.486420631408691, 5.493653774261475, 5.490285396575928, 5.456925392150879, 5.317132949829102, 5.522462368011475, 5.427003383636475, 5.468852519989014, 5.532380104064941, 5.406634330749512, 5.495484828948975, 5.304559230804443, 5.396215915679932, 5.482145309448242, 5.430917739868164, 5.450409889221191, 5.340518474578857, 5.441251277923584, 5.464303493499756, 5.395423889160156, 5.37810754776001, 5.412811756134033, 5.400868892669678, 5.442348480224609, 5.456676006317139, 5.556998252868652, 5.450680732727051, 5.440191268920898, 5.5042619705200195, 5.442921161651611, 5.4300312995910645, 5.509158611297607, 5.511817932128906, 5.354822635650635, 5.397511959075928, 5.444347858428955, 5.428711891174316, 5.4033637046813965, 5.495399475097656, 5.473989486694336, 5.438221454620361, 5.403687953948975, 5.434084892272949, 5.487624645233154, 5.4266767501831055, 5.437627792358398, 5.263372421264648, 5.432461738586426, 5.477405071258545, 5.410013198852539, 5.418537616729736, 5.503626823425293, 5.416280269622803, 5.556178092956543, 5.43169641494751, 5.319389343261719, 5.416435241699219, 5.482695579528809, 5.481304168701172, 5.325544357299805, 5.491159439086914, 5.543503761291504, 5.497358798980713, 5.476461410522461, 5.465088367462158, 5.471949577331543, 5.426305770874023, 5.368383884429932, 5.520455360412598, 5.491754531860352, 5.4031782150268555, 5.44251823425293, 5.415657043457031, 5.524171352386475, 5.387990474700928, 5.546622276306152, 5.389283657073975, 5.4511823654174805, 5.496007442474365, 5.406588077545166, 5.420172691345215, 5.3946356773376465, 5.379814624786377, 5.402893543243408, 5.470282554626465, 5.572635650634766, 5.48103666305542, 5.3739519119262695, 5.483147144317627, 5.463430404663086, 5.438989639282227, 5.544434070587158, 5.519672393798828, 5.398966312408447, 5.429511547088623, 5.454892158508301, 5.415009498596191, 5.461058616638184, 5.424708366394043, 5.517181873321533, 5.474262237548828, 5.435141563415527, 5.5814924240112305, 5.491937160491943, 5.428799629211426, 5.434967041015625, 5.537721157073975, 5.485832214355469, 5.4596405029296875, 5.565598964691162, 5.517866611480713, 5.513481616973877, 5.444020748138428, 5.413622856140137, 5.418078899383545, 5.412930488586426, 5.475473403930664, 5.4946675300598145, 5.4815239906311035, 5.448606491088867, 5.389669895172119, 5.38848352432251, 5.40909481048584, 5.520572185516357, 5.418952465057373, 5.487504005432129, 5.327430248260498, 5.445181846618652, 5.436277866363525, 5.447072982788086, 5.384284973144531, 5.504220008850098, 5.483644485473633, 5.448177814483643, 5.427463531494141, 5.432847499847412, 5.51056432723999, 5.443671703338623, 5.459055423736572, 5.4390788078308105, 5.420565128326416, 5.530041217803955, 5.4244303703308105, 5.512562274932861, 5.3654656410217285, 5.449640274047852, 5.553679943084717, 5.538854122161865, 5.3087286949157715, 5.534582614898682, 5.36180305480957, 5.510287284851074, 5.377303123474121, 5.500860214233398, 5.516206741333008, 5.483784198760986, 5.456818580627441, 5.355474948883057, 5.493248462677002, 5.485030174255371, 5.461977005004883, 5.4389472007751465, 5.431709289550781, 5.539024353027344, 5.437342166900635, 5.422829627990723, 5.489343166351318, 5.395473003387451, 5.420567035675049, 5.4631242752075195, 5.469072341918945, 5.4679341316223145, 5.540133953094482, 5.5342912673950195, 5.424473762512207, 5.360311508178711, 5.3651323318481445, 5.458876609802246, 5.47267484664917, 5.481042385101318, 5.444399833679199, 5.47739839553833, 5.43278169631958, 5.442613124847412, 5.54542350769043, 5.564885139465332, 5.361230373382568, 5.463045120239258, 5.5144429206848145, 5.5033159255981445, 5.498598575592041, 5.537440776824951, 5.351748466491699, 5.424892425537109, 5.430818557739258, 5.521567344665527, 5.333793640136719, 5.481142997741699, 5.434609413146973, 5.491650104522705, 5.5148210525512695, 5.385587692260742, 5.4217047691345215, 5.565157413482666, 5.4820380210876465, 5.531830787658691, 5.432919502258301, 5.44761323928833, 5.4221882820129395, 5.469623565673828, 5.613675594329834, 5.302577018737793, 5.394254684448242, 5.459784507751465, 5.391373157501221, 5.541288375854492, 5.4549055099487305, 5.466480255126953, 5.514496326446533, 5.43801212310791, 5.5600152015686035, 5.549033164978027, 5.473142623901367, 5.438347339630127, 5.4332733154296875, 5.449110507965088, 5.496016025543213, 5.50723123550415, 5.595345497131348, 5.472654819488525, 5.4125471115112305, 5.466774940490723, 5.46095609664917, 5.562507152557373, 5.396543025970459, 5.438511371612549, 5.431695461273193, 5.429281234741211, 5.379812717437744, 5.525269508361816, 5.249037265777588, 5.490889549255371, 5.459858417510986, 5.419991493225098, 5.400591850280762, 5.5319976806640625, 5.459693908691406, 5.421090126037598, 5.498140811920166, 5.49233341217041, 5.448362350463867, 5.555163860321045, 5.424983024597168, 5.492955684661865, 5.412525177001953, 5.451735019683838, 5.577695369720459, 5.540145397186279, 5.521749019622803, 5.5002121925354, 5.482041358947754, 5.512869834899902, 5.4480109214782715, 5.485831260681152, 5.412113666534424, 5.408793926239014, 5.525693893432617, 5.530425071716309, 5.534167289733887, 5.357396602630615, 5.60304069519043, 5.467466354370117, 5.390135765075684, 5.462512493133545, 5.418108940124512, 5.392871379852295, 5.445645332336426, 5.4181647300720215, 5.468628406524658, 5.482041835784912, 5.454010963439941, 5.36051082611084, 5.450462341308594, 5.3786492347717285, 5.476022720336914, 5.391972541809082, 5.522503852844238, 5.415269374847412, 5.449849605560303, 5.5247368812561035, 5.487504005432129, 5.343539714813232, 5.458646774291992, 5.409389019012451, 5.46536922454834, 5.386445045471191, 5.584305763244629, 5.472365856170654, 5.415497303009033, 5.356343746185303, 5.461181163787842, 5.364799976348877, 5.522871017456055, 5.399884223937988, 5.463253021240234, 5.509213447570801, 5.451046466827393, 5.4899420738220215, 5.342123031616211, 5.428328514099121, 5.420566558837891, 5.569333553314209, 5.4413533210754395, 5.415791988372803, 5.477025985717773, 5.53114128112793, 5.531778335571289, 5.373600482940674, 5.437507629394531, 5.479639053344727, 5.495472431182861, 5.3959245681762695, 5.38700532913208, 5.45936918258667, 5.487178802490234, 5.528872966766357, 5.496687889099121, 5.426102638244629, 5.32460880279541, 5.481297492980957, 5.403012752532959, 5.520336627960205, 5.441605567932129, 5.39664888381958, 5.414902687072754, 5.431179046630859, 5.514970302581787, 5.40881872177124, 5.4038472175598145, 5.426743030548096, 5.400012016296387, 5.48322057723999, 5.600850582122803, 5.368873119354248, 5.5074615478515625, 5.446479320526123, 5.492650508880615, 5.386669158935547, 5.427610874176025, 5.475841999053955, 5.448180198669434, 5.3557820320129395, 5.379859924316406, 5.534158706665039, 5.509613037109375, 5.527841567993164, 5.407331943511963, 5.4238176345825195, 5.474771976470947, 5.4555864334106445, 5.377410888671875, 5.326432228088379, 5.490999221801758, 5.42203950881958, 5.57798957824707, 5.4417500495910645, 5.551502704620361, 5.468010425567627, 5.419558525085449, 5.342440128326416, 5.4392008781433105, 5.5143609046936035, 5.435976982116699, 5.416833877563477, 5.5231122970581055, 5.570057392120361, 5.418363094329834, 5.483889579772949, 5.523861408233643, 5.534448623657227, 5.461642742156982, 5.510645389556885, 5.4754228591918945, 5.454216003417969, 5.467978477478027, 5.502171516418457, 5.368954658508301, 5.470585346221924, 5.4922003746032715, 5.434977054595947, 5.421687126159668, 5.383814811706543, 5.316388130187988, 5.514691352844238, 5.459898471832275, 5.41383695602417, 5.474393367767334, 5.5275187492370605, 5.386524200439453, 5.489419937133789, 5.443267345428467, 5.4364142417907715, 5.5435895919799805, 5.394338607788086, 5.4489569664001465, 5.444368839263916, 5.459910869598389, 5.429813861846924, 5.498857498168945, 5.453671455383301, 5.38624382019043, 5.444724082946777, 5.446835041046143, 5.550825595855713, 5.4995269775390625, 5.457724571228027, 5.479641914367676, 5.533626079559326, 5.442464351654053, 5.378576278686523, 5.445533752441406, 5.476484298706055, 5.413959503173828, 5.4295244216918945, 5.54232120513916, 5.438753128051758, 5.524465084075928, 5.462780952453613, 5.345632553100586, 5.56187629699707, 5.465673446655273, 5.363712787628174, 5.464761734008789, 5.590531826019287, 5.500265598297119, 5.468416690826416, 5.524079322814941, 5.452762126922607, 5.62742280960083, 5.5636444091796875, 5.409921646118164, 5.379264831542969, 5.361599922180176, 5.324690818786621, 5.462629795074463, 5.4826979637146, 5.433114528656006, 5.464717388153076, 5.521979331970215, 5.39426326751709, 5.46346378326416, 5.463348388671875, 5.452482223510742, 5.366756439208984, 5.427480697631836, 5.390353679656982, 5.32524299621582, 5.466620922088623, 5.34937858581543, 5.4560699462890625, 5.596564769744873, 5.451961040496826, 5.454819679260254, 5.365616798400879, 5.543581008911133, 5.507107734680176, 5.485739707946777, 5.5013227462768555, 5.5485663414001465, 5.449357986450195, 5.390415668487549, 5.421274185180664, 5.3666205406188965, 5.464178562164307, 5.340810298919678, 5.426944255828857, 5.5097761154174805, 5.366457462310791, 5.444446086883545, 5.532556533813477, 5.486338138580322, 5.489806175231934, 5.4058942794799805, 5.504395961761475, 5.454497814178467, 5.529984951019287, 5.4450812339782715, 5.514073848724365, 5.476456165313721, 5.5223307609558105, 5.4839863777160645, 5.4870452880859375, 5.329989433288574, 5.587438106536865, 5.387207984924316, 5.395181655883789, 5.425776481628418, 5.336041450500488, 5.378604412078857, 5.391364097595215, 5.502276420593262, 5.478568077087402, 5.413590431213379, 5.413837909698486, 5.485663414001465, 5.454664707183838, 5.483370780944824, 5.384287357330322, 5.4621710777282715, 5.410062313079834, 5.396772861480713, 5.457327842712402, 5.410074234008789, 5.438051700592041, 5.4379425048828125, 5.573086261749268, 5.433704376220703, 5.540288925170898, 5.598548889160156, 5.393688678741455, 5.42585563659668, 5.468969821929932, 5.501526355743408, 5.339231014251709, 5.493631362915039, 5.535008430480957, 5.426347732543945, 5.397536277770996, 5.507036209106445, 5.42990255355835, 5.455716609954834, 5.376611709594727, 5.548999786376953, 5.610422134399414, 5.479681015014648, 5.453732013702393, 5.435299396514893, 5.489231109619141, 5.35963249206543, 5.377699851989746, 5.446601867675781, 5.475648880004883, 5.385389804840088, 5.433538436889648, 5.506796836853027, 5.377876281738281, 5.4098944664001465, 5.335847854614258, 5.462392807006836, 5.455420017242432, 5.335268497467041, 5.317076683044434, 5.508885860443115, 5.36895227432251, 5.4325480461120605, 5.436933994293213, 5.4520649909973145, 5.486125469207764, 5.367068767547607, 5.465777397155762, 5.4372992515563965, 5.418321132659912, 5.487093925476074, 5.399626731872559, 5.416876316070557, 5.440751075744629, 5.515952110290527, 5.422608852386475, 5.40342378616333, 5.4367547035217285, 5.5064005851745605, 5.451042652130127, 5.450526237487793, 5.46720552444458, 5.414399147033691, 5.300045967102051, 5.43580436706543, 5.4692301750183105, 5.4906463623046875, 5.4487457275390625, 5.457034587860107, 5.490794658660889, 5.43487024307251, 5.465942859649658, 5.435131549835205, 5.507035732269287, 5.405449390411377, 5.372043609619141, 5.339120388031006, 5.499625205993652, 5.4161577224731445, 5.475037574768066, 5.30720853805542, 5.434957981109619, 5.360312461853027, 5.47573709487915, 5.338075637817383, 5.31914758682251, 5.449542999267578, 5.378286361694336, 5.446986675262451, 5.516386032104492, 5.493648529052734, 5.36936616897583, 5.469008922576904, 5.361160755157471, 5.371578216552734, 5.454679012298584, 5.378905296325684, 5.435678482055664, 5.454623699188232, 5.423832416534424, 5.437162399291992, 5.434098243713379, 5.568658351898193, 5.549485206604004, 5.466429233551025, 5.47101354598999, 5.487929344177246, 5.436853408813477, 5.497250556945801, 5.457430362701416, 5.379865646362305, 5.508299827575684, 5.421555995941162, 5.492874622344971, 5.34334659576416, 5.408864974975586, 5.441473007202148, 5.464167594909668, 5.240857124328613, 5.545317649841309, 5.423121929168701, 5.454409122467041, 5.46909761428833, 5.4787278175354, 5.4520158767700195, 5.511786937713623, 5.402522087097168, 5.545302867889404, 5.432708740234375, 5.40987491607666, 5.495742321014404, 5.461346626281738, 5.474852561950684, 5.397848129272461, 5.514894008636475, 5.440627574920654, 5.598513126373291, 5.531651973724365, 5.446588516235352, 5.482211112976074, 5.457972526550293, 5.399753093719482, 5.254493236541748, 5.469636917114258, 5.4665679931640625, 5.458828926086426, 5.575158596038818, 5.442660808563232, 5.470573902130127, 5.458917617797852, 5.496105194091797, 5.405831336975098, 5.493780136108398, 5.321599006652832, 5.561381816864014, 5.445674419403076, 5.513149738311768, 5.490213871002197, 5.450673580169678, 5.416787624359131, 5.567521572113037, 5.482602119445801, 5.4975266456604, 5.375187397003174, 5.486666202545166, 5.428062438964844, 5.378176212310791, 5.448049545288086, 5.463624000549316, 5.351619243621826, 5.482493877410889, 5.497023105621338, 5.417785167694092, 5.391565799713135, 5.499896049499512, 5.466065406799316, 5.4590163230896, 5.5067458152771, 5.457464218139648, 5.480157852172852, 5.505730628967285, 5.48044490814209, 5.4795966148376465, 5.397947788238525, 5.32407808303833, 5.521847248077393, 5.398360729217529, 5.421581268310547, 5.43707275390625, 5.494105815887451, 5.505136013031006, 5.3782124519348145, 5.455833911895752, 5.392632961273193, 5.451661586761475, 5.452635288238525, 5.37310266494751, 5.4508490562438965, 5.402989387512207, 5.405770778656006, 5.466891765594482, 5.494056701660156, 5.447885513305664, 5.48176383972168, 5.495267391204834, 5.493374347686768, 5.482332706451416, 5.438321113586426, 5.439267158508301, 5.408780097961426, 5.468311786651611, 5.46718168258667, 5.421656608581543, 5.4427642822265625, 5.524649143218994, 5.530154228210449, 5.437032222747803, 5.386259078979492, 5.485388278961182, 5.548905849456787, 5.509394645690918, 5.560070514678955, 5.43965482711792, 5.5298638343811035, 5.351924419403076, 5.432563781738281, 5.443060874938965, 5.334386348724365, 5.481034755706787, 5.402570724487305, 5.40802001953125, 5.387699604034424, 5.377032279968262, 5.417873859405518, 5.488866806030273, 5.537140369415283, 5.529725551605225, 5.393023490905762, 5.239498615264893, 5.376887321472168, 5.451833248138428, 5.455329895019531, 5.509164810180664, 5.402551174163818, 5.501659870147705, 5.530656814575195, 5.48933219909668, 5.449288368225098, 5.6020331382751465, 5.458548069000244, 5.44299840927124, 5.522885322570801, 5.4978928565979, 5.447810649871826, 5.323446273803711, 5.420958995819092, 5.391293048858643, 5.517542839050293, 5.496192455291748, 5.471311569213867, 5.350320339202881, 5.334908962249756, 5.417242050170898, 5.515825271606445, 5.353155136108398, 5.362846851348877, 5.3955583572387695, 5.486596584320068, 5.473293781280518, 5.566695213317871, 5.533726692199707, 5.402665615081787, 5.491891860961914, 5.4262847900390625, 5.468574047088623, 5.381160259246826, 5.454712867736816, 5.445523262023926, 5.451066493988037, 5.455753326416016, 5.5491180419921875, 5.47564172744751, 5.338820934295654, 5.434290409088135, 5.428669452667236, 5.519837856292725, 5.48153018951416, 5.44944953918457, 5.458863735198975, 5.503716468811035, 5.488229751586914, 5.313235759735107, 5.413753032684326, 5.559631824493408, 5.417926788330078, 5.421646595001221, 5.5825066566467285, 5.511157989501953, 5.401642799377441, 5.445369243621826, 5.398496150970459, 5.433717250823975, 5.5393805503845215, 5.39251708984375, 5.477432727813721, 5.475821495056152, 5.471280097961426, 5.4045090675354, 5.346830368041992, 5.540185451507568, 5.479033946990967, 5.433988571166992, 5.540201663970947, 5.385993480682373, 5.434464931488037, 5.466837406158447, 5.485687255859375, 5.468053817749023, 5.393149375915527, 5.444087028503418, 5.478777885437012, 5.498200416564941, 5.408024787902832, 5.562570095062256, 5.459358215332031, 5.499373435974121, 5.589502811431885, 5.428851127624512, 5.441752910614014, 5.449390888214111, 5.450244903564453, 5.453147888183594, 5.42235803604126, 5.426893711090088, 5.378694534301758, 5.50316858291626, 5.534975051879883, 5.435222625732422, 5.341801166534424, 5.466607093811035, 5.461245059967041, 5.411757946014404, 5.419925212860107, 5.525767803192139, 5.396388530731201, 5.540476322174072, 5.465576171875, 5.425547122955322, 5.432098388671875, 5.528670787811279, 5.3683648109436035, 5.467555046081543, 5.548176288604736, 5.515885353088379, 5.482098579406738, 5.3698906898498535, 5.411691665649414, 5.387727737426758, 5.426759243011475, 5.45634651184082, 5.302073955535889, 5.400903224945068, 5.511964321136475, 5.368795394897461, 5.384560585021973, 5.483397006988525, 5.446071147918701, 5.48178768157959, 5.433120250701904, 5.435450553894043, 5.423607349395752, 5.50691032409668, 5.451756000518799, 5.498481273651123, 5.397331714630127, 5.517448902130127, 5.556654930114746, 5.560492515563965, 5.456233978271484, 5.32525634765625, 5.467054843902588, 5.572708606719971, 5.464842319488525, 5.460578441619873, 5.442770481109619, 5.45097017288208, 5.376434803009033, 5.411532878875732, 5.466938018798828, 5.44709587097168, 5.412862777709961, 5.415328025817871, 5.391160488128662, 5.509259223937988, 5.363929748535156, 5.420201301574707, 5.508701801300049, 5.492419242858887, 5.352829933166504, 5.458800792694092, 5.2570881843566895, 5.414877414703369, 5.311063766479492, 5.543849945068359, 5.416934967041016, 5.473409652709961, 5.495133399963379, 5.478735446929932, 5.491506099700928, 5.499879360198975, 5.477169513702393, 5.383094310760498, 5.504544734954834, 5.415790557861328, 5.437736511230469, 5.427598476409912, 5.32200288772583, 5.512633323669434, 5.369180679321289, 5.4918437004089355, 5.476988792419434, 5.453573703765869, 5.5399651527404785, 5.413390636444092, 5.479629039764404, 5.3959574699401855, 5.373254299163818, 5.408255577087402, 5.412580490112305, 5.475846767425537, 5.460814952850342, 5.375341892242432, 5.393728256225586, 5.435844898223877, 5.478803634643555, 5.504916191101074, 5.538051128387451, 5.411891460418701, 5.465567111968994, 5.409246444702148, 5.3963117599487305, 5.349277019500732, 5.447036266326904, 5.43829345703125, 5.506036758422852, 5.405400276184082, 5.4483418464660645, 5.34559965133667, 5.3879780769348145, 5.5342020988464355, 5.515133380889893, 5.600553035736084, 5.519551753997803, 5.5127434730529785, 5.482081413269043, 5.307986736297607, 5.452437400817871, 5.290633201599121, 5.4494123458862305, 5.402928829193115, 5.396306991577148, 5.475752353668213, 5.4374613761901855, 5.409910678863525, 5.363186836242676, 5.3405561447143555, 5.374655723571777, 5.478478908538818, 5.391383647918701, 5.479249954223633, 5.456373691558838, 5.431081295013428, 5.335817337036133, 5.4423828125, 5.470636367797852, 5.360655307769775, 5.456233501434326, 5.473979473114014, 5.454066276550293, 5.4265360832214355, 5.471888065338135, 5.405093193054199, 5.420350551605225, 5.419435977935791, 5.36082124710083, 5.588598728179932, 5.49472188949585, 5.4503374099731445, 5.460240364074707, 5.480185031890869, 5.38494348526001, 5.381140232086182, 5.428735256195068, 5.442952632904053, 5.505652904510498, 5.350841999053955, 5.363203048706055, 5.503647327423096, 5.278376579284668, 5.4108686447143555, 5.405308723449707, 5.3986053466796875, 5.5161213874816895, 5.431910037994385, 5.381762504577637, 5.428781509399414, 5.3589091300964355, 5.490481853485107, 5.441079616546631, 5.448325157165527, 5.344571113586426, 5.372064113616943, 5.347709655761719, 5.477982044219971, 5.500204086303711, 5.424984931945801, 5.473647117614746, 5.546414375305176, 5.4013352394104, 5.485419750213623, 5.502953052520752, 5.388218402862549, 5.481842517852783, 5.3446574211120605, 5.423003673553467, 5.490606307983398, 5.508401393890381, 5.480462551116943, 5.40964937210083, 5.371842384338379, 5.463379383087158, 5.5109100341796875, 5.46690034866333, 5.425235271453857, 5.496181964874268, 5.331995010375977, 5.343545436859131, 5.4082818031311035, 5.461468696594238, 5.397040843963623, 5.429498672485352, 5.380137920379639, 5.449400901794434, 5.466020584106445, 5.537877559661865, 5.490193843841553, 5.4901442527771, 5.560609340667725, 5.49495792388916, 5.41137170791626, 5.4070234298706055, 5.440891742706299, 5.398102283477783, 5.446721076965332, 5.360975742340088, 5.412199974060059, 5.3788161277771, 5.4552202224731445, 5.459381103515625, 5.43276834487915, 5.3714470863342285, 5.547955513000488, 5.252918243408203, 5.474578380584717, 5.318751811981201, 5.454980850219727, 5.357656478881836, 5.471948146820068, 5.461216449737549, 5.40770149230957, 5.478376865386963, 5.432145118713379, 5.48074197769165, 5.456661701202393, 5.524071216583252, 5.340373992919922, 5.465991020202637, 5.411191940307617, 5.377123832702637, 5.497366905212402, 5.510952472686768, 5.430995464324951, 5.451642990112305, 5.446371555328369, 5.460133075714111, 5.386812686920166, 5.5552825927734375, 5.3653950691223145, 5.574148654937744, 5.3512773513793945, 5.499441623687744, 5.397603988647461, 5.395235061645508, 5.505887508392334, 5.549427032470703, 5.518922328948975, 5.44398307800293, 5.4264140129089355, 5.4186530113220215, 5.414956569671631, 5.384299278259277, 5.383072853088379, 5.507713794708252, 5.447990417480469, 5.52559232711792, 5.527730941772461, 5.397979736328125, 5.458930015563965, 5.516005516052246, 5.32865047454834, 5.429572582244873, 5.533668041229248, 5.445655345916748, 5.359428405761719, 5.479698181152344, 5.426758766174316, 5.531672477722168, 5.34574031829834, 5.465828895568848, 5.427298545837402, 5.543821334838867, 5.596475601196289, 5.402754783630371, 5.422819137573242, 5.463287830352783, 5.338868141174316, 5.4444451332092285, 5.433533668518066, 5.638054847717285, 5.4643449783325195, 5.5246405601501465, 5.4817304611206055, 5.457242488861084, 5.473489284515381, 5.36398983001709, 5.401917457580566, 5.508108139038086, 5.489208221435547, 5.500020503997803, 5.549830436706543, 5.246158123016357, 5.4632720947265625, 5.285064220428467, 5.435481071472168, 5.370625019073486, 5.46567964553833, 5.450712203979492, 5.414710521697998, 5.4586029052734375, 5.490478992462158, 5.472421169281006, 5.3807244300842285, 5.416225433349609, 5.433963775634766, 5.401071071624756, 5.358857154846191, 5.493002891540527, 5.3806867599487305, 5.523089408874512, 5.392106533050537, 5.367974281311035, 5.414665699005127, 5.562021255493164, 5.361914157867432, 5.492788314819336, 5.464086532592773, 5.42538595199585, 5.513075351715088, 5.483282566070557, 5.511417388916016, 5.310775279998779, 5.447864055633545, 5.403173446655273, 5.532383918762207, 5.525317192077637, 5.4129958152771, 5.4300384521484375, 5.429377555847168, 5.393837928771973, 5.425516128540039, 5.38993501663208, 5.471399784088135, 5.478762149810791, 5.396598815917969, 5.560137748718262, 5.398116111755371, 5.426851272583008, 5.527002334594727, 5.4303297996521, 5.556980133056641, 5.4192609786987305, 5.432117938995361, 5.456944465637207, 5.499781608581543, 5.458015441894531, 5.511602878570557, 5.426241874694824, 5.430608749389648, 5.4467267990112305, 5.432029724121094, 5.298373222351074, 5.470402717590332, 5.453716278076172, 5.427152156829834, 5.434669017791748, 5.45693302154541, 5.474416255950928, 5.432845115661621, 5.5066070556640625, 5.383301258087158, 5.407779693603516, 5.550535678863525, 5.430673122406006, 5.4392523765563965, 5.480527877807617, 5.503427505493164, 5.44420862197876, 5.4972710609436035, 5.461024761199951, 5.4589738845825195, 5.570590972900391, 5.476358413696289, 5.495550632476807, 5.440333366394043, 5.319587230682373, 5.355093002319336, 5.4335479736328125, 5.334540367126465, 5.48642635345459, 5.448837757110596, 5.395748138427734, 5.470767974853516, 5.501313209533691, 5.4146928787231445, 5.4681549072265625, 5.48467493057251, 5.474374294281006, 5.450211524963379, 5.469366073608398, 5.435615062713623, 5.513166904449463, 5.312105178833008, 5.5275187492370605, 5.4142866134643555, 5.464783191680908, 5.465362548828125, 5.468616962432861, 5.514532089233398, 5.349815845489502, 5.37056303024292, 5.401181221008301, 5.346765041351318, 5.360588073730469, 5.500533580780029, 5.38865852355957, 5.58388614654541, 5.332383155822754, 5.425201416015625, 5.433990001678467, 5.397894382476807, 5.467042446136475, 5.439669609069824, 5.561748504638672, 5.540281772613525, 5.403947353363037, 5.464164733886719, 5.4274420738220215, 5.399821758270264, 5.498765468597412, 5.507555961608887, 5.4789204597473145, 5.535953044891357, 5.21986722946167, 5.463507175445557, 5.446114540100098, 5.466404914855957, 5.392729759216309, 5.347533226013184, 5.4350056648254395, 5.429408073425293, 5.517814636230469, 5.4940876960754395, 5.393613815307617, 5.417980670928955, 5.419007778167725, 5.430510997772217, 5.370120525360107, 5.427518844604492, 5.419268608093262, 5.4326019287109375, 5.454854488372803, 5.344458103179932, 5.470288276672363, 5.482648849487305, 5.488024711608887, 5.456475257873535, 5.384737491607666, 5.44908332824707, 5.391824722290039, 5.337432384490967, 5.418749809265137, 5.41888952255249, 5.414222717285156, 5.381368637084961, 5.3744378089904785, 5.362350940704346, 5.496155261993408, 5.431181907653809, 5.295014381408691, 5.4035234451293945, 5.356864929199219, 5.368382453918457, 5.353762149810791, 5.362313747406006, 5.429192066192627, 5.375682830810547, 5.354021072387695, 5.374710559844971, 5.5452189445495605, 5.4953227043151855, 5.518552303314209, 5.430642127990723, 5.430242538452148, 5.464060306549072, 5.412384510040283, 5.42043399810791, 5.503782272338867, 5.4523210525512695, 5.549803256988525, 5.534849643707275, 5.402215003967285, 5.507542133331299, 5.583956241607666, 5.439213275909424, 5.487331867218018, 5.489406108856201, 5.374630451202393, 5.451885223388672, 5.40294075012207, 5.374210357666016, 5.5365471839904785, 5.3020124435424805, 5.410344123840332, 5.3604326248168945, 5.541906833648682, 5.494943141937256, 5.48132848739624, 5.402995586395264, 5.497262477874756, 5.528905391693115, 5.433056354522705, 5.400387287139893, 5.4987664222717285, 5.462854862213135, 5.485167503356934, 5.4515509605407715, 5.396647930145264, 5.424356460571289, 5.496115684509277, 5.5032525062561035, 5.448807716369629, 5.319556713104248, 5.482375144958496, 5.428797245025635, 5.431567668914795, 5.484982967376709, 5.465235710144043, 5.441502571105957, 5.42554235458374, 5.43032693862915, 5.427280426025391, 5.392666339874268, 5.454270839691162, 5.486985206604004, 5.448373317718506, 5.4859700202941895, 5.404186248779297, 5.361886024475098, 5.426052570343018, 5.371973037719727, 5.424388408660889, 5.473684787750244, 5.476027965545654, 5.41630744934082, 5.477801322937012, 5.400081634521484, 5.437224864959717, 5.5758867263793945, 5.379594326019287, 5.443497180938721, 5.419126510620117, 5.461207866668701, 5.37703800201416, 5.432374954223633, 5.503016948699951, 5.600232124328613, 5.50927209854126, 5.367065906524658, 5.4249444007873535, 5.595978260040283, 5.470022201538086, 5.412119388580322, 5.4324469566345215, 5.465564727783203, 5.483622074127197, 5.346142292022705, 5.393692970275879, 5.411411285400391, 5.389710903167725, 5.352553844451904, 5.471440315246582, 5.422189235687256, 5.363108158111572, 5.320206165313721, 5.61519193649292, 5.548609733581543, 5.399437427520752, 5.504573822021484, 5.439352035522461, 5.4437127113342285, 5.549234867095947, 5.43717622756958, 5.4939446449279785, 5.319434642791748, 5.544627666473389, 5.4379377365112305, 5.423450946807861, 5.465668201446533, 5.424757957458496, 5.535755157470703, 5.414883613586426, 5.530084609985352, 5.545904159545898, 5.460501670837402, 5.460826873779297, 5.476559638977051, 5.417446136474609, 5.54864501953125, 5.348477363586426, 5.359793663024902, 5.352900505065918, 5.374872207641602, 5.478781223297119, 5.41338586807251, 5.416431903839111, 5.451198101043701, 5.410852432250977, 5.514617919921875, 5.470328330993652, 5.402973651885986, 5.419760227203369, 5.470455169677734, 5.430120468139648, 5.466579914093018, 5.331869125366211, 5.409708023071289, 5.437858581542969, 5.386229991912842, 5.575106143951416, 5.488718032836914, 5.361464500427246, 5.463626861572266, 5.484285831451416, 5.435812473297119, 5.3755574226379395, 5.361697673797607, 5.452241897583008, 5.459925651550293, 5.412649631500244, 5.38826847076416, 5.516663551330566, 5.39200496673584, 5.42573881149292, 5.524867057800293, 5.480055809020996, 5.498983860015869, 5.498231410980225, 5.4705424308776855, 5.314352035522461, 5.51089334487915, 5.445348262786865, 5.3346967697143555, 5.527383327484131, 5.433287620544434, 5.502110481262207, 5.402588844299316, 5.366866588592529, 5.398445129394531, 5.417523384094238, 5.411470413208008, 5.308426856994629, 5.4956374168396, 5.413607597351074, 5.4988112449646, 5.454667568206787, 5.3977203369140625, 5.406475067138672, 5.385444164276123, 5.438573360443115, 5.488391399383545, 5.424515724182129, 5.534950256347656, 5.469587326049805, 5.3127851486206055, 5.350325584411621, 5.417778015136719, 5.460888862609863, 5.478497505187988, 5.356654167175293, 5.456143856048584, 5.441683292388916, 5.516542911529541, 5.39483118057251, 5.483140468597412, 5.609412670135498, 5.422261714935303, 5.343832969665527, 5.4802446365356445, 5.4758381843566895, 5.4716010093688965, 5.395754814147949, 5.414714813232422, 5.47404670715332, 5.37432861328125, 5.542715072631836, 5.519941329956055, 5.4702630043029785, 5.472761631011963, 5.437720775604248, 5.41268253326416, 5.405426502227783, 5.477370738983154, 5.379748344421387, 5.480764389038086, 5.365112781524658, 5.401561737060547, 5.398905277252197, 5.4191508293151855, 5.331111907958984, 5.5229973793029785, 5.534657001495361, 5.318804740905762, 5.487872123718262, 5.511929512023926, 5.41917085647583, 5.403476715087891, 5.333350658416748, 5.425239086151123, 5.560087203979492, 5.463801860809326, 5.408018589019775, 5.40371036529541, 5.374398231506348, 5.582146644592285, 5.313105583190918, 5.310124397277832, 5.380012512207031, 5.352457046508789, 5.42201566696167, 5.4444169998168945, 5.484599590301514, 5.50598669052124, 5.52203893661499, 5.392427921295166, 5.380405902862549, 5.460058689117432, 5.410188674926758, 5.358660697937012, 5.4582929611206055, 5.490603923797607, 5.534535884857178, 5.349702835083008, 5.468151569366455, 5.443909645080566, 5.503365516662598, 5.447329044342041, 5.509268283843994, 5.528233528137207, 5.442471027374268, 5.510378360748291, 5.50369930267334, 5.373908042907715, 5.486721992492676, 5.324037551879883, 5.480686187744141, 5.385715961456299, 5.432314395904541, 5.520176887512207, 5.543987274169922, 5.4552435874938965, 5.34605073928833, 5.433437347412109, 5.397143840789795, 5.3588385581970215, 5.3662495613098145, 5.430097579956055, 5.437490940093994, 5.473897457122803, 5.437235355377197, 5.428720951080322, 5.47130823135376, 5.382863521575928, 5.4539079666137695, 5.402438163757324, 5.540432929992676, 5.488488674163818, 5.412235260009766, 5.463171005249023, 5.542666435241699, 5.390561580657959, 5.5106048583984375, 5.390411853790283, 5.451525688171387, 5.364948749542236, 5.357036113739014, 5.389509201049805, 5.353300094604492, 5.423293590545654, 5.442875385284424, 5.341607570648193, 5.5688557624816895, 5.49597692489624, 5.448399066925049, 5.400421619415283, 5.520852088928223, 5.426455020904541, 5.394495487213135, 5.369064807891846, 5.4082841873168945, 5.447728157043457, 5.502197742462158, 5.339138984680176, 5.589358806610107, 5.4092535972595215, 5.406781196594238, 5.378665447235107, 5.38330602645874, 5.368834018707275, 5.451471328735352, 5.588081359863281, 5.445888996124268, 5.358185291290283, 5.330883502960205, 5.56369161605835, 5.385288715362549, 5.369973182678223, 5.502760410308838, 5.449873924255371, 5.378372669219971, 5.433065891265869, 5.3939290046691895, 5.46226167678833, 5.415152072906494, 5.484748363494873, 5.331628799438477, 5.468894004821777, 5.431195259094238, 5.489431381225586, 5.409670352935791, 5.434444904327393, 5.446625232696533, 5.399412631988525, 5.435051918029785, 5.52907657623291, 5.374977111816406, 5.407474994659424, 5.4110026359558105, 5.491596221923828, 5.450560569763184, 5.369433879852295, 5.505735397338867, 5.483607769012451, 5.467307090759277, 5.392212390899658, 5.424413204193115, 5.454085350036621, 5.3688225746154785, 5.4521870613098145, 5.462716579437256, 5.42119026184082, 5.489403247833252, 5.511123180389404, 5.533714771270752, 5.541821002960205, 5.4454345703125, 5.383793354034424, 5.45647668838501, 5.444301605224609, 5.345775604248047, 5.4832611083984375, 5.533718109130859, 5.380033016204834, 5.409588813781738, 5.581115245819092, 5.48804235458374, 5.490424633026123, 5.500753402709961, 5.4465556144714355, 5.429561138153076, 5.49390983581543, 5.507218360900879, 5.4696221351623535, 5.373693466186523, 5.481512546539307, 5.367136001586914, 5.443871974945068, 5.343061447143555, 5.475795745849609, 5.340765953063965, 5.405689239501953, 5.409732818603516, 5.512480735778809, 5.487575054168701, 5.383790493011475, 5.397894859313965, 5.4470744132995605, 5.477229118347168, 5.453094005584717, 5.467185020446777, 5.506166934967041, 5.485517978668213, 5.450369834899902, 5.3967485427856445, 5.364685535430908, 5.447046279907227, 5.548277378082275, 5.367596626281738, 5.295495986938477, 5.471062183380127, 5.475038051605225, 5.471884250640869, 5.457091331481934, 5.559797286987305, 5.39801549911499, 5.448452472686768, 5.629132270812988, 5.383664608001709, 5.404927730560303, 5.455021858215332, 5.380416393280029, 5.424208164215088, 5.543696403503418, 5.457380771636963, 5.502233028411865, 5.372023582458496, 5.463525772094727, 5.486199378967285, 5.497467517852783, 5.4596076011657715, 5.402981758117676, 5.446186542510986, 5.468337535858154, 5.477342128753662, 5.4614481925964355, 5.406806945800781, 5.402348518371582, 5.454108238220215, 5.414905071258545, 5.454681873321533, 5.306021690368652, 5.432585716247559, 5.44781494140625, 5.433372497558594, 5.442968368530273, 5.472509860992432, 5.346189022064209, 5.355684280395508, 5.393826007843018, 5.382427215576172, 5.466843128204346, 5.4783806800842285, 5.433443069458008, 5.429601192474365, 5.471567630767822, 5.447093963623047, 5.422766208648682, 5.46841287612915, 5.455103874206543, 5.434980392456055, 5.321809768676758, 5.280922889709473, 5.443615436553955, 5.464420795440674, 5.402514457702637, 5.446827411651611, 5.5015459060668945, 5.577095985412598, 5.447953701019287, 5.436528205871582, 5.452624320983887, 5.416373252868652, 5.3050312995910645, 5.473259925842285, 5.273029804229736, 5.453240871429443, 5.442315578460693, 5.478765964508057, 5.51296329498291, 5.511049270629883, 5.420408248901367, 5.49367094039917, 5.480343341827393, 5.354012966156006, 5.420654773712158, 5.448711395263672, 5.395623207092285, 5.482455253601074, 5.496120929718018, 5.412411212921143, 5.4225006103515625, 5.453884124755859, 5.443215847015381, 5.563148021697998, 5.524319648742676, 5.325683116912842, 5.474613666534424, 5.480389595031738, 5.4326581954956055, 5.3418402671813965, 5.449314117431641, 5.445978164672852, 5.461389541625977, 5.476118087768555, 5.472310543060303, 5.491061687469482, 5.524069309234619, 5.45690393447876, 5.4718708992004395, 5.481639862060547, 5.373163223266602, 5.444436073303223, 5.3764214515686035, 5.400176525115967, 5.433145523071289, 5.385120391845703, 5.4443464279174805, 5.408507823944092, 5.307623386383057, 5.401516437530518, 5.325674057006836, 5.39724063873291, 5.422465801239014, 5.405181407928467, 5.470405101776123, 5.494088172912598, 5.496762275695801, 5.422365188598633, 5.4359354972839355, 5.391567230224609, 5.460350513458252, 5.3113603591918945, 5.39097261428833, 5.549374580383301, 5.45176362991333, 5.489419460296631, 5.427983283996582, 5.371326446533203, 5.481114864349365, 5.515413284301758, 5.48821496963501, 5.457494258880615, 5.44159460067749, 5.467530727386475, 5.3880205154418945, 5.559028625488281, 5.339555740356445, 5.506455898284912, 5.414150714874268, 5.432199954986572, 5.411691188812256, 5.43765926361084, 5.460901260375977, 5.446227073669434, 5.450710773468018, 5.344656944274902, 5.363318920135498, 5.407773494720459, 5.370491981506348, 5.453151702880859, 5.496334552764893, 5.559417724609375, 5.369645118713379, 5.435217380523682, 5.3831706047058105, 5.395975589752197, 5.454991340637207, 5.418720245361328, 5.458128452301025, 5.299368381500244, 5.438144683837891, 5.438517093658447, 5.45102596282959, 5.434712886810303, 5.459524154663086, 5.409746170043945, 5.383841514587402, 5.4706010818481445, 5.479784965515137, 5.37302827835083, 5.422608375549316, 5.444234848022461, 5.45264196395874, 5.451274871826172, 5.309642314910889, 5.393550395965576, 5.5570549964904785, 5.495985984802246, 5.350281715393066, 5.451296329498291, 5.4489216804504395, 5.463435173034668, 5.4253621101379395, 5.394372463226318, 5.393008232116699, 5.545045852661133, 5.39006233215332, 5.527985572814941, 5.5050811767578125, 5.452374458312988, 5.502000331878662, 5.4952216148376465, 5.300900936126709, 5.433003902435303, 5.434092044830322, 5.433589458465576, 5.447638988494873, 5.3626933097839355, 5.390408992767334, 5.454679489135742, 5.444082736968994, 5.458185195922852, 5.5183515548706055, 5.293752670288086, 5.493664264678955, 5.330934047698975, 5.473516941070557, 5.642236709594727, 5.43818473815918, 5.472661972045898, 5.353525161743164, 5.4302659034729, 5.428884029388428, 5.414562702178955, 5.478118419647217, 5.442451477050781, 5.384164333343506, 5.452869892120361, 5.433145523071289, 5.469105243682861, 5.36508846282959, 5.364192962646484, 5.286071300506592, 5.426127910614014, 5.4400153160095215, 5.430768966674805, 5.469429969787598, 5.420187473297119, 5.3238959312438965, 5.367153167724609, 5.450982093811035, 5.468440055847168, 5.5046610832214355, 5.461179256439209, 5.373816967010498, 5.381075859069824, 5.422441005706787, 5.429177284240723, 5.379059791564941, 5.444088459014893, 5.548054218292236, 5.419626235961914, 5.460011005401611, 5.394484996795654, 5.355484485626221, 5.407308578491211, 5.439218044281006, 5.442137718200684, 5.413951873779297, 5.516638278961182, 5.417723655700684, 5.485217094421387, 5.512126922607422, 5.377464771270752, 5.432315349578857, 5.426095962524414, 5.432398796081543, 5.444482326507568, 5.514869213104248, 5.45273494720459, 5.489354133605957, 5.48816442489624, 5.491768836975098, 5.457364082336426, 5.380587577819824, 5.447808265686035, 5.4377923011779785, 5.368873119354248, 5.4044575691223145, 5.5265069007873535, 5.492873668670654, 5.451082706451416, 5.432253837585449, 5.455774307250977, 5.4472761154174805, 5.382879257202148, 5.394021987915039, 5.450927257537842, 5.34889030456543, 5.419318675994873, 5.46746301651001, 5.492674350738525, 5.295165538787842, 5.407812118530273, 5.50662899017334, 5.434640407562256, 5.437107563018799, 5.335495948791504, 5.433615684509277, 5.339343547821045, 5.489369869232178, 5.324297904968262, 5.385455131530762, 5.388341903686523, 5.479467868804932, 5.39596700668335, 5.46640682220459, 5.4156813621521, 5.496194362640381, 5.3536553382873535, 5.579206466674805, 5.493104457855225, 5.4951019287109375, 5.4083733558654785, 5.31538724899292, 5.388531684875488, 5.474940299987793, 5.397572994232178, 5.419620037078857, 5.403798580169678, 5.365670680999756, 5.300445079803467, 5.3772149085998535, 5.440084457397461, 5.425364971160889, 5.440989971160889, 5.453924179077148, 5.42682409286499, 5.448247909545898, 5.5113019943237305, 5.391220569610596, 5.466655254364014, 5.402739524841309, 5.5264482498168945, 5.501595497131348, 5.441826343536377, 5.423881530761719, 5.289085388183594, 5.430867671966553, 5.255279064178467, 5.471632957458496, 5.3748955726623535, 5.492870330810547, 5.367215156555176, 5.474949836730957, 5.452436923980713, 5.404473304748535, 5.516857147216797, 5.335789680480957, 5.444270133972168, 5.452520847320557, 5.462077617645264, 5.479634761810303, 5.48098611831665, 5.381480693817139, 5.401452541351318, 5.367105960845947, 5.452434062957764, 5.472101211547852, 5.442353248596191, 5.484518527984619, 5.424270153045654, 5.547760486602783, 5.409799575805664, 5.358150005340576, 5.524747371673584, 5.385623931884766, 5.477097034454346, 5.488346099853516, 5.442357063293457, 5.45012092590332, 5.490949630737305, 5.562831878662109, 5.376786231994629, 5.374205112457275, 5.413590431213379, 5.383699417114258, 5.359416484832764, 5.412613391876221, 5.398765563964844, 5.444733619689941, 5.456574440002441, 5.3681440353393555, 5.408902168273926, 5.47497034072876, 5.489571571350098, 5.497704982757568, 5.362220287322998, 5.476191520690918, 5.416059970855713, 5.483258247375488, 5.407979965209961, 5.442835807800293, 5.499685764312744, 5.453228950500488, 5.4840288162231445, 5.50989294052124, 5.484248161315918, 5.423216819763184, 5.401059627532959, 5.413494110107422, 5.487542629241943, 5.367299556732178, 5.433326721191406, 5.3826799392700195, 5.438450336456299, 5.443020820617676, 5.502474308013916, 5.4458489418029785, 5.485551357269287, 5.384254455566406, 5.361432075500488, 5.465200901031494, 5.357168674468994, 5.482577323913574, 5.410660743713379, 5.319057941436768, 5.419243812561035, 5.34151029586792, 5.35145902633667, 5.355737209320068, 5.45171594619751, 5.372321128845215, 5.304675579071045, 5.478875637054443, 5.500040054321289, 5.500888824462891, 5.45877742767334, 5.428493976593018, 5.515157699584961, 5.448952674865723, 5.496944427490234, 5.49962854385376, 5.437657356262207, 5.403092384338379, 5.399909496307373, 5.40991735458374, 5.443213939666748, 5.470748424530029, 5.327713489532471, 5.484522819519043, 5.544669151306152, 5.472033500671387, 5.37180757522583, 5.451593399047852, 5.402315616607666, 5.322752475738525, 5.479887008666992, 5.437978267669678, 5.518465995788574, 5.400781631469727, 5.4314961433410645, 5.438207149505615, 5.3265228271484375, 5.285244464874268, 5.466183662414551, 5.398745536804199, 5.487135887145996, 5.428462505340576, 5.515934944152832, 5.468511581420898, 5.476306438446045, 5.383771896362305, 5.513271331787109, 5.422323703765869, 5.509615421295166, 5.414947032928467, 5.423527240753174, 5.427554607391357, 5.439103603363037, 5.327764511108398, 5.423161506652832, 5.39658260345459, 5.482300758361816, 5.438313961029053, 5.438141822814941, 5.482412815093994, 5.460102558135986, 5.429279804229736, 5.422998905181885, 5.4256591796875, 5.383392333984375, 5.416205883026123, 5.460600852966309, 5.404296875, 5.3857526779174805, 5.393208980560303, 5.486861705780029, 5.483328819274902, 5.47373628616333, 5.512869358062744, 5.448268890380859, 5.383986473083496, 5.474228382110596, 5.417616367340088, 5.437720775604248, 5.347137451171875, 5.438192844390869, 5.40620756149292, 5.443653106689453, 5.48660135269165, 5.427574157714844, 5.556257247924805, 5.494563102722168, 5.424615859985352, 5.319267272949219, 5.5395050048828125, 5.426844596862793, 5.510116100311279, 5.446094989776611, 5.51890230178833, 5.41539192199707, 5.42789888381958, 5.422081470489502, 5.456583499908447, 5.485662460327148, 5.475680351257324, 5.4052958488464355, 5.526978969573975, 5.492239475250244, 5.477502822875977, 5.442310810089111, 5.335200786590576, 5.382883548736572, 5.429264068603516, 5.433436393737793, 5.347666263580322, 5.494204998016357, 5.4493842124938965, 5.425489902496338, 5.42323637008667, 5.333587646484375, 5.504589557647705, 5.406733989715576, 5.430111408233643, 5.387674808502197, 5.350045680999756, 5.530921936035156, 5.468545913696289, 5.451907634735107, 5.430658340454102, 5.438758373260498, 5.406380653381348, 5.317678451538086, 5.454409122467041, 5.434488773345947, 5.43233060836792, 5.342237949371338, 5.436839580535889, 5.473169326782227, 5.415225028991699, 5.371572017669678, 5.467628002166748, 5.4132466316223145, 5.442722797393799, 5.369082927703857, 5.431415557861328, 5.432965278625488, 5.524843215942383, 5.483959197998047, 5.434126853942871, 5.51289701461792, 5.4292893409729, 5.516449928283691, 5.427136421203613, 5.334660053253174, 5.468384742736816, 5.333613872528076, 5.59944486618042, 5.450113773345947, 5.388811111450195, 5.458564281463623, 5.360012054443359, 5.691028594970703, 5.545093059539795, 5.402430534362793, 5.435256004333496, 5.478806495666504, 5.518637180328369, 5.512990474700928, 5.39810037612915, 5.482431411743164, 5.4749345779418945, 5.486414432525635, 5.374021530151367, 5.417379856109619, 5.544800281524658, 5.555908679962158, 5.464877605438232, 5.399799823760986, 5.4285993576049805, 5.384487152099609, 5.44287633895874, 5.403491020202637, 5.427117824554443, 5.3627471923828125, 5.370829105377197, 5.445051670074463, 5.438702583312988, 5.438374042510986, 5.405558109283447, 5.479385852813721, 5.313423156738281, 5.445713520050049, 5.434256076812744, 5.374179840087891, 5.341211318969727, 5.503761291503906, 5.34358549118042, 5.544771194458008, 5.538159370422363, 5.470832824707031, 5.270103454589844, 5.501169681549072, 5.341484546661377, 5.450428009033203, 5.427358150482178, 5.465269565582275, 5.311408519744873, 5.379425525665283, 5.439761161804199, 5.43674898147583, 5.422878742218018, 5.334473609924316, 5.490315914154053, 5.430515289306641, 5.492387294769287, 5.431300640106201, 5.390687942504883, 5.556849479675293, 5.43385648727417, 5.491118907928467, 5.332043647766113, 5.424863815307617, 5.347524166107178, 5.403183937072754, 5.443634510040283, 5.489260196685791, 5.508535385131836, 5.499128818511963, 5.36641263961792, 5.501101493835449, 5.411356449127197, 5.405843257904053, 5.379184246063232, 5.433313846588135, 5.36396598815918, 5.430425643920898, 5.42506742477417, 5.40025520324707, 5.328214168548584, 5.391758441925049, 5.478821277618408, 5.453568935394287, 5.37603759765625, 5.415421962738037, 5.4549031257629395, 5.391310214996338, 5.450001239776611, 5.435337543487549, 5.42661190032959, 5.4048542976379395, 5.356097221374512, 5.380148410797119, 5.451582908630371, 5.36954402923584, 5.449387550354004, 5.452282905578613, 5.3491082191467285, 5.493710994720459, 5.419076919555664, 5.427974224090576, 5.39130973815918, 5.385943412780762, 5.418134689331055, 5.4870758056640625, 5.400777816772461, 5.324720859527588, 5.488568305969238, 5.3568525314331055, 5.351899147033691, 5.475250720977783, 5.512589454650879, 5.490034103393555, 5.448265552520752, 5.4071574211120605, 5.4663004875183105, 5.392870903015137, 5.502214431762695, 5.406570911407471, 5.495219707489014, 5.432661056518555, 5.363775253295898, 5.551573276519775, 5.432676792144775, 5.54673957824707, 5.45189905166626, 5.493860244750977, 5.493170261383057, 5.470305442810059, 5.337461471557617, 5.405473232269287, 5.35802698135376, 5.382753372192383, 5.488589286804199, 5.281213283538818, 5.502481937408447, 5.428574562072754, 5.454216480255127, 5.3621931076049805, 5.441429615020752, 5.395750999450684, 5.3051347732543945, 5.456080913543701, 5.418176651000977, 5.3991241455078125, 5.3787312507629395, 5.330448150634766, 5.421456336975098, 5.325572967529297, 5.429636478424072, 5.413369655609131, 5.416295051574707, 5.459989070892334, 5.333083629608154, 5.52595853805542, 5.498997211456299, 5.419768333435059, 5.466786861419678, 5.451775550842285, 5.439032554626465, 5.305696964263916, 5.367675304412842, 5.399787425994873, 5.389875411987305, 5.459023475646973, 5.5182108879089355, 5.472656726837158, 5.470527172088623, 5.334487438201904, 5.4314866065979, 5.4740800857543945, 5.462700366973877, 5.517672061920166, 5.372056484222412, 5.391717433929443, 5.431153774261475, 5.453056335449219, 5.4211955070495605, 5.370621204376221, 5.392305374145508, 5.473682403564453, 5.391947269439697, 5.399073600769043, 5.510295867919922, 5.377186298370361, 5.384237766265869, 5.37253475189209, 5.476314544677734, 5.335310459136963, 5.465622901916504, 5.444736003875732, 5.393490791320801, 5.435023784637451, 5.401361465454102, 5.448544025421143, 5.369834899902344, 5.525821208953857, 5.428686618804932, 5.511086940765381, 5.417023658752441, 5.408570766448975, 5.472975254058838, 5.384332656860352, 5.438013076782227, 5.355347156524658, 5.408242225646973, 5.412806034088135, 5.397907733917236, 5.524298667907715, 5.391566753387451, 5.442946910858154, 5.4935832023620605, 5.468856334686279, 5.447094440460205, 5.403707981109619, 5.512046813964844, 5.565224647521973, 5.50140380859375, 5.367101192474365, 5.438509464263916, 5.458632469177246, 5.418455600738525, 5.264465808868408, 5.5047173500061035, 5.446535587310791, 5.5034332275390625, 5.373009204864502, 5.541856288909912, 5.511836528778076, 5.4461164474487305, 5.508808135986328, 5.371703147888184, 5.536160945892334, 5.439638614654541, 5.491924285888672, 5.420126438140869, 5.3406853675842285, 5.349879741668701, 5.419090270996094, 5.4075775146484375, 5.4186835289001465, 5.480517864227295, 5.5074687004089355, 5.323578834533691, 5.476410388946533, 5.510565757751465, 5.446570873260498, 5.369364261627197, 5.382706642150879, 5.36599063873291, 5.536494731903076, 5.369998455047607, 5.402104377746582, 5.38867712020874, 5.502999305725098, 5.325942516326904, 5.314162254333496, 5.367276191711426, 5.459308624267578, 5.501132965087891, 5.467807769775391, 5.345510959625244, 5.389005661010742, 5.485283851623535, 5.415091514587402, 5.507027626037598, 5.423879623413086, 5.532532691955566, 5.432995796203613, 5.401510238647461, 5.506666660308838, 5.386263370513916, 5.462831497192383, 5.479151725769043, 5.396029949188232, 5.418734073638916, 5.40295934677124, 5.503571033477783, 5.419859886169434, 5.516544818878174, 5.4833478927612305, 5.600926399230957, 5.3960347175598145, 5.512304306030273, 5.441234111785889, 5.384288787841797, 5.510280132293701, 5.383063793182373, 5.466070652008057, 5.514776229858398, 5.436518669128418, 5.4522271156311035, 5.394134521484375, 5.474968433380127, 5.598339080810547, 5.433739185333252, 5.398189544677734, 5.395988941192627, 5.411498069763184, 5.503068923950195, 5.438165664672852, 5.4444355964660645, 5.527820587158203, 5.4560465812683105, 5.451641082763672, 5.527228355407715, 5.474963188171387, 5.46807861328125, 5.463691234588623, 5.397388458251953, 5.4099297523498535, 5.553566932678223, 5.3256425857543945, 5.359296798706055, 5.3248443603515625, 5.495410442352295, 5.296621799468994, 5.405949592590332, 5.479658126831055, 5.490817546844482, 5.487488269805908, 5.400175094604492, 5.436470031738281, 5.440370559692383, 5.370190143585205, 5.467563152313232, 5.489212989807129, 5.413486957550049, 5.442244052886963, 5.347968101501465, 5.3872971534729, 5.342297077178955, 5.332763195037842, 5.398329257965088, 5.438561916351318, 5.445652484893799, 5.45262336730957, 5.519354343414307, 5.452612400054932, 5.499912261962891, 5.482923984527588, 5.5044755935668945, 5.5209059715271, 5.406300067901611, 5.430191993713379, 5.446494102478027, 5.365930080413818, 5.540634632110596, 5.462814807891846, 5.3520002365112305, 5.415429592132568, 5.3947577476501465, 5.372507095336914, 5.339205741882324, 5.429012298583984, 5.340868949890137, 5.510255813598633, 5.440604209899902, 5.467608451843262, 5.404125690460205, 5.334603309631348, 5.437740802764893, 5.490116596221924, 5.571040153503418, 5.383573532104492, 5.5083770751953125, 5.398181915283203, 5.4234232902526855, 5.370307922363281, 5.396918773651123, 5.416472434997559, 5.485203742980957, 5.4524827003479, 5.468237400054932, 5.491804599761963, 5.388822078704834, 5.455390930175781, 5.444639682769775, 5.450753211975098, 5.340391635894775, 5.391180038452148, 5.358087062835693, 5.499866485595703, 5.439823150634766, 5.452378273010254, 5.567327976226807, 5.450214385986328, 5.449477195739746, 5.4390459060668945, 5.425017356872559, 5.440648555755615, 5.471151351928711, 5.345346450805664, 5.396345138549805, 5.380870819091797, 5.479699611663818, 5.38020658493042, 5.499370098114014, 5.481362342834473, 5.46757173538208, 5.4780659675598145, 5.421462059020996, 5.370847702026367, 5.3115715980529785, 5.471194267272949, 5.408914566040039, 5.3675994873046875, 5.514866352081299, 5.541842460632324, 5.380413055419922, 5.50955057144165, 5.392070293426514, 5.350442886352539, 5.41685676574707, 5.469752788543701, 5.3807783126831055, 5.494162082672119, 5.395241737365723, 5.504427433013916, 5.403822422027588, 5.483277320861816, 5.5354156494140625, 5.429647445678711, 5.407865047454834, 5.459467887878418, 5.4318013191223145, 5.3582305908203125, 5.475058078765869, 5.434470176696777, 5.45982551574707, 5.503748893737793, 5.427254676818848, 5.463073253631592, 5.371956825256348, 5.347963333129883, 5.423598766326904, 5.355431079864502, 5.550623416900635, 5.522519111633301, 5.462737560272217, 5.381857872009277, 5.529468536376953, 5.464565277099609, 5.543186664581299, 5.434067726135254, 5.382230758666992, 5.42189884185791, 5.428735733032227, 5.493584632873535, 5.517843723297119, 5.45527458190918, 5.437328815460205, 5.373589038848877, 5.5450005531311035, 5.458393096923828, 5.527011394500732, 5.406325817108154, 5.4281134605407715, 5.3870038986206055, 5.4147868156433105, 5.519124984741211, 5.303426265716553, 5.433180332183838, 5.47730016708374, 5.3516845703125, 5.448728084564209, 5.445852756500244, 5.375087738037109, 5.35270881652832, 5.497614860534668, 5.438050746917725, 5.491727352142334, 5.493720531463623, 5.375057220458984, 5.48546028137207, 5.350376605987549, 5.503377914428711, 5.29221248626709, 5.389036655426025, 5.326328754425049, 5.506476402282715, 5.4073076248168945, 5.354247093200684, 5.417498588562012, 5.388166904449463, 5.372857570648193, 5.5208868980407715, 5.497923851013184, 5.499530792236328, 5.30452299118042, 5.416234970092773, 5.334029674530029, 5.420301914215088, 5.474036693572998, 5.379307746887207, 5.423684120178223, 5.466212272644043, 5.371354579925537, 5.468233108520508, 5.485008716583252, 5.472255706787109, 5.4494099617004395, 5.57370138168335, 5.376428604125977, 5.40208101272583, 5.428050994873047, 5.414977550506592, 5.354920387268066, 5.318591594696045, 5.52532434463501, 5.395606517791748, 5.472016334533691, 5.4519453048706055, 5.306745529174805, 5.3701043128967285, 5.430400848388672, 5.400460243225098, 5.372503757476807, 5.532801628112793, 5.460987567901611, 5.478446960449219, 5.540622234344482, 5.466554641723633, 5.449787616729736, 5.395749092102051, 5.389410972595215, 5.424045085906982, 5.391035079956055, 5.400978088378906, 5.581742763519287, 5.468960762023926, 5.431821346282959, 5.491881370544434, 5.407909393310547, 5.390044689178467, 5.452138423919678, 5.418732643127441, 5.383283615112305, 5.3460493087768555, 5.317575454711914, 5.308873653411865, 5.342782020568848, 5.5603251457214355, 5.411259174346924, 5.4455671310424805, 5.532294273376465, 5.5123677253723145, 5.368122100830078, 5.347154140472412, 5.402775287628174, 5.518923759460449, 5.370661735534668, 5.455691814422607, 5.386562824249268, 5.4888997077941895, 5.379971981048584, 5.489554405212402, 5.433962821960449, 5.355228900909424, 5.5211381912231445, 5.380853176116943, 5.490438938140869, 5.378551959991455, 5.352972507476807, 5.402383804321289, 5.412059783935547, 5.367962837219238, 5.3975629806518555, 5.409211158752441, 5.431471347808838, 5.436787128448486, 5.435252666473389, 5.335627555847168, 5.343977451324463, 5.331599235534668, 5.4642863273620605, 5.532525539398193, 5.399404048919678, 5.475602149963379, 5.365389347076416, 5.42525053024292, 5.525032043457031, 5.635024547576904, 5.457431316375732, 5.396571159362793, 5.440754413604736, 5.456899166107178, 5.34404182434082, 5.420632839202881, 5.327805995941162, 5.419356346130371, 5.464905261993408, 5.374118328094482, 5.483129024505615, 5.550401210784912, 5.378540992736816, 5.446228981018066, 5.299005031585693, 5.371695518493652, 5.488914966583252, 5.391937255859375, 5.495659828186035, 5.397120952606201, 5.410556793212891, 5.457268714904785, 5.332669734954834, 5.454530239105225, 5.480154991149902, 5.37571907043457, 5.530920505523682, 5.493862628936768, 5.401438236236572, 5.366312503814697, 5.474381446838379, 5.348544120788574, 5.498980522155762, 5.408646583557129, 5.3820648193359375, 5.387871742248535, 5.530789852142334, 5.322446823120117, 5.508858680725098, 5.4213948249816895, 5.548638343811035, 5.453638076782227, 5.541612148284912, 5.436991214752197, 5.525520324707031, 5.414173603057861, 5.473761558532715, 5.394496917724609, 5.455636501312256, 5.365819454193115, 5.436744689941406, 5.429786682128906, 5.465014934539795, 5.316594123840332, 5.471454620361328, 5.348121166229248, 5.430670738220215, 5.44087553024292, 5.428049564361572, 5.421233177185059, 5.473930835723877, 5.508780479431152, 5.531868934631348, 5.4069671630859375, 5.492738723754883, 5.3594069480896, 5.491981029510498, 5.402137756347656, 5.497902870178223, 5.550622940063477, 5.361995697021484, 5.373758316040039, 5.38191556930542, 5.350239276885986, 5.412722110748291, 5.463689804077148, 5.417667865753174, 5.389188289642334, 5.61491584777832, 5.390650749206543, 5.461215972900391, 5.337393760681152, 5.4915595054626465, 5.356359481811523, 5.3598785400390625, 5.3921074867248535, 5.350658893585205, 5.475494384765625, 5.371786117553711, 5.454305648803711, 5.530277729034424, 5.481104850769043, 5.341240406036377, 5.3182549476623535, 5.476607322692871, 5.3696489334106445, 5.460495471954346, 5.362884044647217, 5.416943073272705, 5.374449253082275, 5.448363304138184, 5.463983535766602, 5.479739189147949, 5.491346836090088, 5.2338337898254395, 5.3854827880859375, 5.513388156890869, 5.480540752410889, 5.370420932769775, 5.415028095245361, 5.3517351150512695, 5.487829685211182, 5.474921703338623, 5.450279235839844, 5.543687343597412, 5.423144340515137, 5.325563430786133, 5.3979668617248535, 5.347715854644775, 5.420985698699951, 5.498018264770508, 5.336618423461914, 5.4008917808532715, 5.421639919281006, 5.441275596618652, 5.386726379394531, 5.365253925323486, 5.406371116638184, 5.524474620819092, 5.4836297035217285, 5.402706146240234, 5.494259834289551, 5.536113739013672, 5.397799968719482, 5.315367698669434, 5.359920978546143, 5.363562107086182, 5.428629398345947, 5.486568450927734, 5.310798645019531, 5.526498317718506, 5.479629993438721, 5.431797504425049, 5.412963390350342, 5.511624336242676, 5.477930545806885, 5.398336887359619, 5.485109329223633, 5.341508865356445, 5.400500297546387, 5.517121315002441, 5.451372146606445, 5.431820392608643, 5.377013683319092, 5.417874813079834, 5.38818359375, 5.4389801025390625, 5.291696548461914, 5.455387592315674, 5.3406758308410645, 5.413481712341309, 5.39857292175293, 5.398321628570557, 5.420718193054199, 5.3497395515441895, 5.5117363929748535, 5.368093490600586, 5.435627460479736, 5.451219081878662, 5.418123722076416, 5.410975456237793, 5.464622497558594, 5.380098342895508, 5.4507646560668945, 5.466384410858154, 5.442051410675049, 5.316911220550537, 5.448354721069336, 5.525089740753174, 5.50386381149292, 5.455967426300049, 5.449368000030518, 5.4450602531433105, 5.341377258300781, 5.456272602081299, 5.450224876403809, 5.404786586761475, 5.39509916305542, 5.519490718841553, 5.3322858810424805, 5.449553489685059, 5.437061309814453, 5.4507737159729, 5.357566833496094, 5.386053085327148, 5.4428815841674805, 5.541822910308838, 5.387289524078369, 5.483369827270508, 5.5180230140686035, 5.481090545654297, 5.426974773406982, 5.4213080406188965, 5.455451488494873, 5.494539260864258, 5.361790180206299, 5.463415145874023, 5.4449782371521, 5.476966381072998, 5.5684075355529785, 5.441226959228516, 5.414763450622559, 5.44140100479126, 5.415952682495117, 5.357583045959473, 5.444049835205078, 5.295975208282471, 5.344815731048584, 5.406851291656494, 5.504260540008545, 5.396206378936768, 5.454102039337158, 5.412917613983154, 5.489149570465088, 5.487022876739502, 5.567333221435547, 5.386415004730225, 5.386092185974121, 5.393215179443359, 5.465256690979004, 5.524049282073975, 5.3943610191345215, 5.436967849731445, 5.470188140869141, 5.4186110496521, 5.440374851226807, 5.373154163360596, 5.4962544441223145, 5.426267147064209, 5.41977596282959, 5.401216983795166, 5.444957256317139, 5.509324550628662, 5.522826194763184, 5.393629550933838, 5.4597859382629395, 5.415378093719482, 5.501339435577393, 5.505899429321289, 5.320676326751709, 5.433650970458984, 5.354471206665039, 5.340258598327637, 5.412952899932861, 5.552868366241455, 5.4447503089904785, 5.367764949798584, 5.358024597167969, 5.321648597717285, 5.493194580078125, 5.466601848602295, 5.443492412567139, 5.489281177520752, 5.392998218536377, 5.427485466003418, 5.457056522369385, 5.453492641448975, 5.356930255889893, 5.5031561851501465, 5.352615833282471, 5.455467224121094, 5.392279148101807, 5.4629011154174805, 5.350886821746826, 5.503016948699951, 5.444757461547852, 5.278045177459717, 5.382535457611084, 5.313746452331543, 5.419360637664795, 5.414312839508057, 5.303207874298096, 5.417043685913086, 5.416424751281738, 5.440771102905273, 5.386177062988281, 5.409778594970703, 5.454922199249268, 5.518920421600342, 5.464004039764404, 5.394714832305908, 5.445775508880615, 5.5176801681518555, 5.391767501831055, 5.463230609893799, 5.4058122634887695, 5.440325736999512, 5.404153823852539, 5.328163146972656, 5.45673942565918, 5.499062538146973, 5.503823757171631, 5.492444038391113, 5.450143337249756, 5.496149063110352, 5.392472267150879, 5.460338592529297, 5.374278545379639, 5.3941216468811035, 5.4294281005859375, 5.434117794036865, 5.362292766571045, 5.493638515472412, 5.4484944343566895, 5.47062873840332, 5.420062065124512, 5.345245361328125, 5.347023963928223, 5.502773284912109, 5.368099212646484, 5.4719719886779785, 5.386855125427246, 5.4757399559021, 5.456595420837402, 5.442368507385254, 5.4754815101623535, 5.415465831756592, 5.416589736938477, 5.414826393127441, 5.399444103240967, 5.44205904006958, 5.432638168334961, 5.429562568664551, 5.379843235015869, 5.461191177368164, 5.370451927185059, 5.422976493835449, 5.414299964904785, 5.447562217712402, 5.431585788726807, 5.431846618652344, 5.4975128173828125, 5.517459869384766, 5.312357425689697, 5.543493747711182, 5.454361438751221, 5.437836170196533, 5.482183933258057, 5.454618453979492, 5.357576370239258, 5.50809907913208, 5.31694221496582, 5.303878307342529, 5.363115310668945, 5.45433235168457, 5.512750625610352, 5.374252796173096, 5.413148880004883, 5.456425666809082, 5.470570087432861, 5.452182769775391, 5.414649963378906, 5.461206912994385, 5.48084831237793, 5.404904842376709, 5.333401203155518, 5.340004920959473, 5.4617486000061035, 5.497795104980469, 5.450641632080078, 5.487276077270508, 5.424254417419434, 5.472146034240723, 5.433642387390137, 5.4373393058776855, 5.360979080200195, 5.483215808868408, 5.453763961791992, 5.346920490264893, 5.402582168579102, 5.424727439880371, 5.420590400695801, 5.362285137176514, 5.28219747543335, 5.468050003051758, 5.462491989135742, 5.404008388519287, 5.347903251647949, 5.405664443969727, 5.433671951293945, 5.336058139801025, 5.458384037017822, 5.4791669845581055, 5.451033115386963, 5.454715728759766, 5.522613048553467, 5.434165000915527, 5.512384414672852, 5.4261674880981445, 5.436244964599609, 5.460524559020996, 5.481050491333008, 5.314492225646973, 5.42792272567749, 5.406980991363525, 5.471366882324219, 5.452743053436279, 5.464728355407715, 5.457540512084961, 5.475028991699219, 5.295495986938477, 5.480194568634033, 5.374735355377197, 5.634453296661377, 5.405457496643066, 5.38580846786499, 5.31863260269165, 5.340161323547363, 5.420073986053467, 5.418595314025879, 5.5347394943237305, 5.463645935058594, 5.462539196014404, 5.442269802093506, 5.390446186065674, 5.395023822784424, 5.474681377410889, 5.405965805053711, 5.355517864227295, 5.455673694610596, 5.341066837310791, 5.453673839569092, 5.522077560424805, 5.34896183013916, 5.356006145477295, 5.332850933074951, 5.452402114868164, 5.385869026184082, 5.538272857666016, 5.427072048187256, 5.452744960784912, 5.330449104309082, 5.401802062988281, 5.4449920654296875, 5.493145942687988, 5.420310020446777, 5.375086307525635, 5.537730693817139, 5.374660491943359, 5.348033905029297, 5.444859504699707, 5.447030544281006, 5.396130561828613, 5.369826793670654, 5.527401447296143, 5.397921562194824, 5.501654624938965, 5.462398529052734, 5.4446539878845215, 5.402763843536377, 5.437218189239502, 5.345470905303955, 5.397500991821289, 5.491387844085693, 5.46565055847168, 5.434970378875732, 5.501936435699463, 5.452742576599121, 5.371886730194092, 5.388552665710449, 5.5084357261657715, 5.374123573303223, 5.4172844886779785, 5.396687984466553, 5.404049396514893, 5.410346031188965, 5.371631622314453, 5.527273654937744, 5.363562107086182, 5.44991397857666, 5.4490156173706055, 5.5079474449157715, 5.388722896575928, 5.319265842437744, 5.362870693206787, 5.416036605834961, 5.51785945892334, 5.352059841156006, 5.495127201080322, 5.462629795074463, 5.50655460357666, 5.398710250854492, 5.3778395652771, 5.385587692260742, 5.413290023803711, 5.4674811363220215, 5.509655475616455, 5.469901084899902, 5.315385818481445, 5.4778032302856445, 5.486317157745361, 5.2578935623168945, 5.36275577545166, 5.359089374542236, 5.42242956161499, 5.452032089233398, 5.416968822479248, 5.444077491760254, 5.397989273071289, 5.551886558532715, 5.37106990814209, 5.442699909210205, 5.517055988311768, 5.439450263977051, 5.4415483474731445, 5.411149024963379, 5.439475059509277, 5.331930637359619, 5.48673152923584, 5.330960273742676, 5.493846893310547, 5.4964213371276855, 5.447935104370117, 5.489623546600342, 5.405203819274902, 5.401045799255371, 5.393892288208008, 5.468968868255615, 5.41740608215332, 5.433248996734619, 5.43131685256958, 5.311169624328613, 5.4861626625061035, 5.467376232147217, 5.506740093231201, 5.393113136291504, 5.371561050415039, 5.381128787994385, 5.419672012329102, 5.410802841186523, 5.497489929199219, 5.500979423522949, 5.311502933502197, 5.424777984619141, 5.431463718414307, 5.505705833435059, 5.424044609069824, 5.4901933670043945, 5.384069919586182, 5.4065775871276855, 5.418800354003906, 5.421311378479004, 5.423513889312744, 5.368244171142578, 5.534510612487793, 5.388864994049072, 5.481554985046387, 5.472987651824951, 5.47129487991333, 5.489772796630859, 5.3525896072387695, 5.41910457611084, 5.357241630554199, 5.427812099456787, 5.392343997955322, 5.36388635635376, 5.496116638183594, 5.544029712677002, 5.361942768096924, 5.324924945831299, 5.465476036071777, 5.486219882965088, 5.483034133911133, 5.391681671142578, 5.369685173034668, 5.313251972198486, 5.447826385498047, 5.404883861541748, 5.494430065155029, 5.45894718170166, 5.431008338928223, 5.442438125610352, 5.440605163574219, 5.474870681762695, 5.425770282745361, 5.519444942474365, 5.399132251739502, 5.347121238708496, 5.374780178070068, 5.4860453605651855, 5.4593353271484375, 5.423542499542236, 5.358286380767822, 5.426072597503662, 5.500056743621826, 5.382898807525635, 5.29557991027832, 5.559709548950195, 5.395209312438965, 5.540838241577148, 5.393974781036377, 5.385313034057617, 5.35783052444458, 5.357508182525635, 5.394064426422119, 5.5364155769348145, 5.517004489898682, 5.420459747314453, 5.500360488891602, 5.506244659423828, 5.275296211242676, 5.377549171447754, 5.466100692749023, 5.413017272949219, 5.360276222229004, 5.420222282409668, 5.4185590744018555, 5.403117656707764, 5.414419651031494, 5.473773956298828, 5.482666492462158, 5.516507148742676, 5.465023994445801, 5.435756683349609, 5.456829071044922, 5.325540542602539, 5.385196685791016, 5.453723907470703, 5.422264099121094, 5.3789753913879395, 5.359864711761475, 5.493081092834473, 5.373220920562744, 5.4143218994140625, 5.46351957321167, 5.3788371086120605, 5.522799968719482, 5.477632522583008, 5.415108680725098, 5.429205417633057, 5.390250205993652, 5.506916522979736, 5.432889938354492, 5.396519660949707, 5.473384380340576, 5.432957649230957, 5.48260498046875, 5.3332061767578125, 5.328135967254639, 5.510144233703613, 5.363818645477295, 5.3996148109436035, 5.504644870758057, 5.517974376678467, 5.309645175933838, 5.402446746826172, 5.537689685821533, 5.486597061157227, 5.44948673248291, 5.357069969177246, 5.346635341644287, 5.475722789764404, 5.413672924041748, 5.5086669921875, 5.431624412536621, 5.423396110534668, 5.42313289642334, 5.482104301452637, 5.500728607177734, 5.382458686828613, 5.450695991516113, 5.479730129241943, 5.502553939819336, 5.375590801239014, 5.409759044647217, 5.391887664794922, 5.492589473724365, 5.467920780181885, 5.360716342926025, 5.450489044189453, 5.431985378265381, 5.469612121582031, 5.4398369789123535, 5.411694049835205, 5.466194152832031, 5.3981451988220215, 5.470369338989258, 5.441334247589111, 5.4795823097229, 5.362163066864014, 5.330183982849121, 5.290789604187012, 5.432821273803711, 5.372866153717041, 5.4057087898254395, 5.517457485198975, 5.453886032104492, 5.410236835479736, 5.381494998931885, 5.420938491821289, 5.430653095245361, 5.406161308288574, 5.471382141113281, 5.399514675140381, 5.435031414031982, 5.472691535949707, 5.467619895935059, 5.531579971313477, 5.468957901000977, 5.445716381072998, 5.49594783782959, 5.521816730499268, 5.348288536071777, 5.479800224304199, 5.449759006500244, 5.398693561553955, 5.484740734100342, 5.551431179046631, 5.3275909423828125, 5.3521318435668945, 5.4305524826049805, 5.435749530792236, 5.406333923339844, 5.37502384185791, 5.440483570098877, 5.299810409545898, 5.386381149291992, 5.468137264251709, 5.48528528213501, 5.421954154968262, 5.469196796417236, 5.463043212890625, 5.372352123260498, 5.461648941040039, 5.4763641357421875, 5.436570167541504, 5.473611354827881, 5.5076141357421875, 5.407710075378418, 5.294708251953125, 5.434054374694824, 5.406684398651123, 5.5608625411987305, 5.462191581726074, 5.412999153137207, 5.554701805114746, 5.485114097595215, 5.401959419250488, 5.318837642669678, 5.407376766204834, 5.494109630584717, 5.36852502822876, 5.348353862762451, 5.456769943237305, 5.4134135246276855, 5.394888877868652, 5.560999393463135, 5.48984432220459, 5.438218593597412, 5.421511173248291, 5.440877437591553, 5.341484069824219, 5.395198345184326, 5.416975021362305, 5.299271583557129, 5.459292411804199, 5.436278343200684, 5.411865234375, 5.301514625549316, 5.432291030883789, 5.501697540283203, 5.38015604019165, 5.339628219604492, 5.443541049957275, 5.387082576751709, 5.404470920562744, 5.4498677253723145, 5.4394850730896, 5.348018169403076, 5.408717632293701, 5.394290447235107, 5.469387054443359, 5.426027774810791, 5.34539270401001, 5.315351486206055, 5.317582607269287, 5.303411483764648, 5.510364532470703, 5.5408616065979, 5.31588888168335, 5.452948570251465, 5.425482749938965, 5.351379871368408, 5.444299221038818, 5.504848957061768, 5.477463245391846, 5.3849406242370605, 5.474985122680664, 5.533559799194336, 5.4355878829956055, 5.427879810333252, 5.487443447113037, 5.378303050994873, 5.404223442077637, 5.53657865524292, 5.500030517578125, 5.410228729248047, 5.426079273223877, 5.3580780029296875, 5.37691593170166, 5.501269340515137, 5.368592262268066, 5.407003402709961, 5.4839701652526855, 5.269383907318115, 5.391006946563721, 5.398496627807617, 5.433444023132324, 5.502821445465088, 5.3582940101623535, 5.467402935028076, 5.439291000366211, 5.3283514976501465, 5.482540130615234, 5.467745304107666, 5.363844394683838, 5.431476593017578, 5.367152690887451, 5.469437599182129, 5.307070732116699, 5.425565719604492, 5.438199996948242, 5.480498313903809, 5.450472354888916, 5.396491527557373, 5.319035530090332, 5.423398017883301, 5.232272148132324, 5.470681190490723, 5.278904438018799, 5.3345513343811035, 5.4553985595703125, 5.460824966430664, 5.492498397827148, 5.440203666687012, 5.4639129638671875, 5.409754753112793, 5.536888599395752, 5.320008277893066, 5.413240432739258, 5.292356491088867, 5.375186443328857, 5.4594502449035645, 5.512247085571289, 5.517246246337891, 5.358423709869385, 5.410726070404053, 5.409224033355713, 5.431703567504883, 5.4802470207214355, 5.38794469833374, 5.41433048248291, 5.452447891235352, 5.420520305633545, 5.477982044219971, 5.381542682647705, 5.346611022949219, 5.465556621551514, 5.393106460571289, 5.545498847961426, 5.488705635070801, 5.360696315765381, 5.413875579833984, 5.4945831298828125, 5.454982757568359, 5.4784159660339355, 5.492671966552734, 5.416367530822754, 5.460369110107422, 5.310844898223877, 5.484487533569336, 5.467406749725342, 5.429275989532471, 5.549582004547119, 5.428746223449707, 5.406853199005127, 5.363577842712402, 5.380829334259033, 5.341846942901611, 5.552370548248291, 5.38921594619751, 5.451755523681641, 5.376864910125732, 5.467146873474121, 5.565739631652832, 5.371223449707031, 5.4858927726745605, 5.3826141357421875, 5.524680137634277, 5.44169282913208, 5.418425559997559, 5.43459415435791, 5.392714023590088, 5.330142498016357, 5.544365882873535, 5.527569770812988, 5.432303428649902, 5.367542743682861, 5.3755316734313965, 5.406764984130859, 5.365236282348633, 5.458367347717285, 5.346041202545166, 5.385630130767822, 5.422235012054443, 5.481961250305176, 5.4377217292785645, 5.513627052307129, 5.486008644104004, 5.499359607696533, 5.362216949462891, 5.437358856201172, 5.397075176239014, 5.404971122741699, 5.3801655769348145, 5.43074893951416, 5.454002857208252, 5.438936233520508, 5.357450485229492, 5.4432172775268555, 5.440636157989502, 5.452550411224365, 5.342640399932861, 5.391124725341797, 5.321299076080322, 5.367473602294922, 5.35145902633667, 5.345229148864746, 5.45492696762085, 5.474769115447998, 5.4176764488220215, 5.387427806854248, 5.375808238983154, 5.411528587341309, 5.399162292480469, 5.477259159088135, 5.3791985511779785, 5.488140106201172, 5.4149556159973145, 5.3525800704956055, 5.434221267700195, 5.475853443145752, 5.496880054473877, 5.379995822906494, 5.534899711608887, 5.455721855163574, 5.414106369018555, 5.4433817863464355, 5.489636421203613, 5.44285774230957, 5.443395614624023, 5.474462032318115, 5.4416937828063965, 5.452366828918457, 5.337678909301758, 5.449760437011719, 5.453334808349609, 5.3961405754089355, 5.3952484130859375, 5.373586654663086, 5.470839023590088, 5.417443752288818, 5.374621868133545, 5.51338005065918, 5.51516580581665, 5.39503288269043, 5.416784286499023, 5.391940116882324, 5.34199857711792, 5.370395660400391, 5.495453357696533, 5.468880653381348, 5.489398956298828, 5.3727545738220215, 5.293637752532959, 5.426721096038818, 5.399403095245361, 5.388265132904053, 5.412694454193115, 5.375948905944824, 5.427574634552002, 5.453220844268799, 5.5264787673950195, 5.3795485496521, 5.379438877105713, 5.370498180389404, 5.379825115203857, 5.429041385650635, 5.406620025634766, 5.401086330413818, 5.441901683807373, 5.341587543487549, 5.343973159790039, 5.378584861755371, 5.4221649169921875, 5.455211162567139, 5.375241756439209, 5.526923656463623, 5.344015121459961, 5.445779323577881, 5.435717582702637, 5.377624988555908, 5.343216419219971, 5.436858177185059, 5.411628246307373, 5.43814754486084, 5.351052284240723, 5.442714214324951, 5.4257307052612305, 5.380609512329102, 5.5059356689453125, 5.545174598693848, 5.316807270050049, 5.351016521453857, 5.439052581787109, 5.452763080596924, 5.4604692459106445, 5.400162220001221, 5.436394214630127, 5.4838643074035645, 5.376453876495361, 5.46695613861084, 5.485401153564453, 5.32597541809082, 5.36506986618042, 5.319305896759033, 5.320827960968018, 5.502269268035889, 5.386114120483398, 5.3676347732543945, 5.6154890060424805, 5.330322742462158, 5.463162422180176, 5.436701774597168, 5.381093502044678, 5.45069694519043, 5.491336345672607, 5.357452869415283, 5.489693641662598, 5.392785549163818, 5.495635986328125, 5.320112228393555, 5.415291786193848, 5.433523178100586, 5.3182902336120605, 5.398432731628418, 5.342668533325195, 5.453641414642334, 5.412298679351807, 5.446112155914307, 5.513393402099609, 5.379523277282715, 5.342759132385254, 5.376322269439697, 5.472890377044678, 5.391316890716553, 5.42053747177124, 5.3869194984436035, 5.440084457397461, 5.364302158355713, 5.408200263977051, 5.3378825187683105, 5.351759910583496, 5.39628791809082, 5.425702095031738, 5.446446418762207, 5.490029811859131, 5.436494827270508, 5.483177661895752, 5.4460272789001465, 5.359862327575684, 5.465453147888184, 5.49575138092041, 5.410927772521973, 5.259399890899658, 5.442181587219238, 5.341330528259277, 5.3981523513793945, 5.353028297424316, 5.543744087219238, 5.390545845031738, 5.4335503578186035, 5.421842098236084, 5.354854106903076, 5.404419898986816, 5.429832935333252, 5.4019389152526855, 5.4094038009643555, 5.395408630371094, 5.394773006439209, 5.399599075317383, 5.470808029174805, 5.486045837402344, 5.413005828857422, 5.453930854797363, 5.4847187995910645, 5.485552787780762, 5.336146831512451, 5.529661178588867, 5.441912651062012, 5.367741584777832, 5.446896076202393, 5.512775421142578, 5.453912258148193, 5.434568405151367, 5.354345798492432, 5.403555870056152, 5.391352653503418, 5.396790504455566, 5.488193988800049, 5.410315036773682, 5.3561930656433105, 5.3958635330200195, 5.435832500457764, 5.455808162689209, 5.514519214630127, 5.350753307342529, 5.516489028930664, 5.479049205780029, 5.437454700469971, 5.465460777282715, 5.487313747406006, 5.444455623626709, 5.504151344299316, 5.370044708251953, 5.384537220001221, 5.430694103240967, 5.394200801849365, 5.360792636871338, 5.357326030731201, 5.461966514587402, 5.511084079742432, 5.406199932098389, 5.326420307159424, 5.424943447113037, 5.422252178192139, 5.379964828491211, 5.442850589752197, 5.347723960876465, 5.395065784454346, 5.413860321044922, 5.423523902893066, 5.4608259201049805, 5.4096574783325195, 5.556107997894287, 5.434744834899902, 5.457184791564941, 5.399562835693359, 5.327536106109619, 5.40927791595459, 5.447045803070068, 5.471035957336426, 5.401815414428711, 5.418731689453125, 5.380398273468018, 5.394947052001953, 5.49932861328125, 5.448266983032227, 5.378143310546875, 5.504662990570068, 5.526086330413818, 5.457662105560303, 5.4747724533081055, 5.366070747375488, 5.355201721191406, 5.435826301574707, 5.507462024688721, 5.528269290924072, 5.39677619934082, 5.466278553009033, 5.483275413513184, 5.455671310424805, 5.458690166473389, 5.525059700012207, 5.449936389923096, 5.510164737701416, 5.525860786437988, 5.523099422454834, 5.556175708770752, 5.476277828216553, 5.497450351715088, 5.478544235229492, 5.463660717010498, 5.334917068481445, 5.462055206298828, 5.350610256195068, 5.363237380981445, 5.479808330535889, 5.356398105621338, 5.3893327713012695, 5.361963272094727, 5.431788921356201, 5.46062707901001, 5.374040603637695, 5.560881614685059, 5.472283363342285, 5.515668869018555, 5.412687301635742, 5.435864448547363, 5.41202974319458, 5.38692045211792, 5.461203098297119, 5.496157646179199, 5.3683366775512695, 5.468449115753174, 5.41011381149292, 5.307962894439697, 5.466301918029785, 5.315802574157715, 5.485263824462891, 5.532904148101807, 5.448515892028809, 5.4621782302856445, 5.392415523529053, 5.428690433502197, 5.336498260498047, 5.362357139587402, 5.481382369995117, 5.362143516540527, 5.468509674072266, 5.426908493041992, 5.508298397064209, 5.504631042480469, 5.473945617675781, 5.388365268707275, 5.382771015167236, 5.447308540344238, 5.3343634605407715, 5.3561930656433105, 5.386654376983643, 5.440707683563232, 5.49521017074585, 5.434685707092285, 5.471810340881348, 5.470030307769775, 5.328314781188965, 5.416850566864014, 5.361652374267578, 5.396771430969238, 5.37548303604126, 5.379330158233643, 5.324570178985596, 5.427656650543213, 5.381680965423584, 5.4362473487854, 5.472588062286377, 5.372146129608154, 5.39784574508667, 5.428576469421387, 5.382336139678955, 5.393741130828857, 5.435486793518066, 5.359508991241455, 5.522639751434326, 5.428667068481445, 5.409328937530518, 5.360103130340576, 5.465116024017334, 5.5446457862854, 5.383385181427002, 5.477653980255127, 5.48047399520874, 5.466257572174072, 5.477742671966553, 5.4593424797058105, 5.413057327270508, 5.573192119598389, 5.446489334106445, 5.388595104217529, 5.486179351806641, 5.4914469718933105, 5.4769182205200195, 5.467772006988525, 5.40267276763916, 5.3513641357421875, 5.458542346954346, 5.416326522827148, 5.407461643218994, 5.412288665771484, 5.387454032897949, 5.429214000701904, 5.479838848114014, 5.433864593505859, 5.389932155609131, 5.382171154022217, 5.526042938232422, 5.495651721954346, 5.435082912445068, 5.427242279052734, 5.383657455444336, 5.410162448883057, 5.378331661224365, 5.482102394104004, 5.418882369995117, 5.444603443145752, 5.338349342346191, 5.472765922546387, 5.46457576751709, 5.427695274353027, 5.432526111602783, 5.53049373626709, 5.377005100250244, 5.41095495223999, 5.530539035797119, 5.456709384918213, 5.458761692047119, 5.304962635040283, 5.416416168212891, 5.366917133331299, 5.3922038078308105, 5.349677562713623, 5.516578674316406, 5.457387924194336, 5.4182820320129395, 5.469618797302246, 5.470106601715088, 5.388010501861572, 5.381606101989746, 5.403222560882568, 5.376064777374268, 5.501081943511963, 5.461971282958984, 5.492255210876465, 5.502525806427002, 5.4172515869140625, 5.441035270690918, 5.354137897491455, 5.426693916320801, 5.497310638427734, 5.37579870223999, 5.550033092498779, 5.365790843963623, 5.425796031951904, 5.470121383666992, 5.4126739501953125, 5.326117038726807, 5.450836658477783, 5.343441963195801, 5.474870681762695, 5.340823650360107, 5.3855414390563965, 5.41933536529541, 5.382500171661377, 5.390564918518066, 5.479358673095703, 5.462550163269043, 5.3178887367248535, 5.378483772277832, 5.389964580535889, 5.4295334815979, 5.490787029266357, 5.555666923522949, 5.384706497192383, 5.399272918701172, 5.465127944946289, 5.49411678314209, 5.4666290283203125, 5.430346488952637, 5.3752360343933105, 5.361469745635986, 5.51022481918335, 5.395196437835693, 5.390588760375977, 5.456625938415527, 5.419896602630615, 5.373063087463379, 5.429235935211182, 5.353053569793701, 5.530882835388184, 5.370827674865723, 5.470595359802246, 5.36962366104126, 5.398953914642334, 5.401803016662598, 5.444622993469238, 5.496121406555176, 5.488414764404297, 5.398251533508301, 5.476114749908447, 5.462287425994873, 5.434652805328369, 5.4421844482421875, 5.536353588104248, 5.437681198120117, 5.404267311096191, 5.405019760131836, 5.501817226409912, 5.469345569610596, 5.3791913986206055, 5.466625213623047, 5.399214744567871, 5.355039119720459, 5.442012786865234, 5.340888500213623, 5.448607444763184, 5.31071138381958, 5.382542133331299, 5.411074161529541, 5.44270133972168, 5.424745082855225, 5.386555194854736, 5.384993553161621, 5.508070468902588, 5.38126802444458, 5.410050392150879, 5.474122524261475, 5.325370788574219, 5.391913890838623, 5.367147922515869, 5.4879021644592285, 5.432974338531494, 5.459015369415283, 5.440581321716309, 5.551577568054199, 5.423608303070068, 5.362613201141357, 5.442132472991943, 5.459531307220459, 5.498012065887451, 5.273667335510254, 5.4603729248046875, 5.343853950500488, 5.4923553466796875, 5.289682865142822, 5.449238300323486, 5.542720794677734, 5.401957988739014, 5.391273498535156, 5.45749568939209, 5.4415717124938965, 5.514223575592041, 5.431967258453369, 5.4070940017700195, 5.460871696472168, 5.428102970123291, 5.3839802742004395, 5.296407222747803, 5.4166131019592285, 5.353403091430664, 5.385625839233398, 5.46779203414917, 5.6067023277282715, 5.358711242675781, 5.540748119354248, 5.389815807342529, 5.390188217163086, 5.477389335632324, 5.484115123748779, 5.386702537536621, 5.403233528137207, 5.336892127990723, 5.393578052520752, 5.396383762359619, 5.367654323577881, 5.458477020263672, 5.377017021179199, 5.429749965667725, 5.465511798858643, 5.481695175170898, 5.544800281524658, 5.44124698638916, 5.518885612487793, 5.514683723449707, 5.429235935211182, 5.4560089111328125, 5.448357105255127, 5.319705486297607, 5.383039474487305, 5.363699913024902, 5.416969299316406, 5.48903226852417, 5.398032188415527, 5.398533821105957, 5.405920505523682, 5.473970890045166, 5.421440124511719, 5.423519611358643, 5.310035228729248, 5.543909549713135, 5.426601886749268, 5.451109409332275, 5.462569713592529, 5.436641216278076, 5.433292865753174, 5.358077526092529, 5.461029529571533, 5.484258651733398, 5.460801601409912, 5.450087547302246, 5.446401596069336, 5.404999732971191, 5.506202220916748, 5.321074485778809, 5.47937536239624, 5.468502044677734, 5.337696552276611, 5.415461540222168, 5.439088821411133, 5.315262317657471, 5.366340160369873, 5.419748783111572, 5.4429521560668945, 5.464509963989258, 5.47612190246582, 5.477771759033203, 5.53548526763916, 5.438089847564697, 5.369245529174805, 5.501483917236328, 5.5162739753723145, 5.292514324188232, 5.320029258728027, 5.397551536560059, 5.433708190917969, 5.378343105316162, 5.44145393371582, 5.377107620239258, 5.382768630981445, 5.390124797821045, 5.378791809082031, 5.418008804321289, 5.491849422454834, 5.389248371124268, 5.373675346374512, 5.416351795196533, 5.408355236053467, 5.297811031341553, 5.465156555175781, 5.496428489685059, 5.4134345054626465, 5.446194648742676, 5.329616546630859, 5.368691444396973, 5.422719955444336, 5.348779201507568, 5.508404731750488, 5.592471122741699, 5.305252552032471, 5.46419095993042, 5.428405284881592, 5.349822521209717, 5.560359001159668, 5.425143718719482, 5.376547813415527, 5.512526512145996, 5.3023176193237305, 5.343034267425537, 5.425095558166504, 5.443089485168457, 5.42655086517334, 5.345357418060303, 5.495589256286621, 5.469372749328613, 5.402149200439453, 5.48364782333374, 5.39536714553833, 5.491241931915283, 5.379148960113525, 5.441361904144287, 5.2640228271484375, 5.489115238189697, 5.325987339019775, 5.393641471862793, 5.477020263671875, 5.496227264404297, 5.425382137298584, 5.434659481048584, 5.440044403076172, 5.407522678375244, 5.4624528884887695, 5.493539810180664, 5.45236873626709, 5.483485221862793, 5.525629043579102, 5.332002639770508, 5.37567138671875, 5.533823490142822, 5.345006465911865, 5.499940395355225, 5.482521057128906, 5.450778961181641, 5.450386047363281, 5.446631908416748, 5.362094402313232, 5.396060943603516, 5.4916534423828125, 5.36517333984375, 5.470560550689697, 5.376331806182861, 5.431478977203369, 5.392239093780518, 5.50059700012207, 5.418929100036621, 5.389831066131592, 5.470223903656006, 5.43692684173584, 5.360105991363525, 5.334445953369141, 5.406308650970459, 5.408810615539551, 5.510272979736328, 5.451955318450928, 5.491802215576172, 5.51255989074707, 5.438512325286865, 5.494460105895996, 5.527871608734131, 5.450502872467041, 5.374214172363281, 5.436248779296875, 5.4620442390441895, 5.401707172393799, 5.350928783416748, 5.464056968688965, 5.456894874572754, 5.395688056945801, 5.373127460479736, 5.297368049621582, 5.477835178375244, 5.418259143829346, 5.413448333740234, 5.4614739418029785, 5.3916120529174805, 5.464594841003418, 5.296027660369873, 5.415797233581543, 5.503818035125732, 5.484137058258057, 5.47381591796875, 5.49597692489624, 5.472609996795654, 5.41365909576416, 5.4474568367004395, 5.496016979217529, 5.470718860626221, 5.3023834228515625, 5.35381555557251, 5.430080413818359, 5.402729034423828, 5.238694667816162, 5.431560039520264, 5.458853721618652, 5.476882457733154, 5.450829029083252, 5.353298664093018, 5.532643795013428, 5.430877208709717, 5.365278244018555, 5.493712902069092, 5.329304218292236, 5.3467841148376465, 5.487884998321533, 5.453959941864014, 5.430569648742676, 5.465417385101318, 5.427700996398926, 5.464722633361816, 5.463504314422607, 5.492326259613037, 5.389939308166504, 5.388367176055908, 5.436267852783203, 5.335681915283203, 5.425946235656738, 5.38374662399292, 5.476879119873047, 5.353586196899414, 5.42409086227417, 5.382818222045898, 5.390071868896484, 5.438323020935059, 5.436079978942871, 5.344451904296875, 5.441798210144043, 5.480465888977051, 5.317615509033203, 5.471381187438965, 5.392855167388916, 5.386699199676514, 5.38740348815918, 5.292494773864746, 5.444831371307373, 5.444545269012451, 5.375844955444336, 5.341310977935791, 5.31659460067749, 5.3332624435424805, 5.439962387084961, 5.4575605392456055, 5.452610492706299, 5.433066368103027, 5.508126735687256, 5.387055397033691, 5.420983791351318, 5.447626113891602, 5.542628288269043, 5.457420825958252, 5.251394271850586, 5.463266849517822, 5.471985816955566, 5.4485344886779785, 5.419064044952393, 5.4527387619018555, 5.507691383361816, 5.31494665145874, 5.554281711578369, 5.3934526443481445, 5.318068981170654, 5.382776737213135, 5.453309535980225, 5.339434623718262, 5.332663536071777, 5.425472736358643, 5.398224353790283, 5.49730920791626, 5.402355194091797, 5.435451984405518, 5.378210544586182, 5.310886383056641, 5.348433494567871, 5.437582015991211, 5.375179767608643, 5.460422992706299, 5.368359088897705, 5.448087215423584, 5.38375997543335, 5.41458797454834, 5.475507736206055, 5.431305408477783, 5.386017799377441, 5.481797218322754, 5.387122631072998, 5.375842094421387, 5.410874366760254, 5.37553596496582, 5.473837375640869, 5.316211700439453, 5.531832218170166, 5.38870906829834, 5.45860481262207, 5.473526477813721, 5.450055122375488, 5.405746936798096, 5.431918621063232, 5.497739315032959, 5.459778785705566, 5.363098621368408, 5.557463645935059, 5.385314464569092, 5.441076278686523, 5.4082841873168945, 5.420021057128906, 5.3888468742370605, 5.437906265258789, 5.401307106018066, 5.435169696807861, 5.4025797843933105, 5.382145404815674, 5.424568176269531, 5.369481086730957, 5.464012145996094, 5.441864967346191, 5.442640781402588, 5.288251876831055, 5.379997730255127, 5.356411933898926, 5.48648738861084, 5.300034523010254, 5.500611782073975, 5.423191070556641, 5.378677845001221, 5.353426933288574, 5.446374416351318, 5.383299827575684, 5.429421424865723, 5.446835517883301, 5.394367694854736, 5.358319282531738, 5.444056034088135, 5.390512466430664, 5.454341411590576, 5.36829948425293, 5.448944091796875, 5.441046714782715, 5.346011161804199, 5.3008503913879395, 5.426415920257568, 5.515710830688477, 5.438056468963623, 5.422617435455322, 5.4087934494018555, 5.484569072723389, 5.530921459197998, 5.398444175720215, 5.442502975463867, 5.3949456214904785, 5.399219989776611, 5.375916481018066, 5.490542888641357, 5.497331142425537, 5.429564952850342, 5.491614818572998, 5.397974014282227, 5.321595668792725, 5.422499656677246, 5.451828956604004, 5.429986953735352, 5.447502613067627, 5.3580241203308105, 5.4577836990356445, 5.362061500549316, 5.5168914794921875, 5.45944881439209, 5.459741592407227, 5.403029918670654, 5.483658790588379, 5.477950096130371, 5.441880226135254, 5.494982719421387, 5.384209632873535, 5.43254280090332, 5.476653099060059, 5.491730690002441, 5.467906951904297, 5.432489395141602, 5.4035773277282715, 5.541698932647705, 5.462553977966309, 5.364177227020264, 5.495910167694092, 5.410741329193115, 5.437430381774902, 5.4687886238098145, 5.502243518829346, 5.381948471069336, 5.453115463256836, 5.427663326263428, 5.404292583465576, 5.279260158538818, 5.271986484527588, 5.419729709625244, 5.469544887542725, 5.443844318389893, 5.462988376617432, 5.516106128692627, 5.405920505523682, 5.424911022186279, 5.479018211364746, 5.364896297454834, 5.344003200531006, 5.449746131896973, 5.3758320808410645, 5.343075275421143, 5.3452935218811035, 5.46577787399292, 5.319465160369873, 5.4658613204956055, 5.41459846496582, 5.399536609649658, 5.4066314697265625, 5.3995280265808105, 5.38449764251709, 5.447569370269775, 5.4817705154418945, 5.424768447875977, 5.375402450561523, 5.360262870788574, 5.435657978057861, 5.430810928344727, 5.455498218536377, 5.53671932220459, 5.364181041717529, 5.486223220825195, 5.370555400848389, 5.453169345855713, 5.3634819984436035, 5.4625043869018555, 5.391266345977783, 5.46929931640625, 5.412233352661133, 5.378579139709473, 5.4262824058532715, 5.428333759307861, 5.432648658752441, 5.473042964935303, 5.420531749725342, 5.515655517578125, 5.408355236053467, 5.564859867095947, 5.3586602210998535, 5.440734386444092, 5.426872253417969, 5.555555820465088, 5.40499210357666, 5.450577259063721, 5.460873603820801, 5.387828350067139, 5.455402851104736, 5.474346160888672, 5.331488609313965, 5.447050094604492, 5.402018070220947, 5.4029340744018555, 5.480045318603516, 5.426632404327393, 5.403682231903076, 5.386929512023926, 5.442695617675781, 5.456892490386963, 5.413946628570557, 5.469817638397217, 5.394398212432861, 5.4102678298950195, 5.369624137878418, 5.43450927734375, 5.341504096984863, 5.411762714385986, 5.4445085525512695, 5.461755752563477, 5.3837456703186035, 5.541652202606201, 5.386437892913818, 5.45623779296875, 5.450717449188232, 5.482388496398926, 5.4693145751953125, 5.365802764892578, 5.374552249908447, 5.43801212310791, 5.483951091766357, 5.439681053161621, 5.42611026763916, 5.499235153198242, 5.419178485870361, 5.3384599685668945, 5.44869327545166, 5.392477989196777, 5.331836700439453, 5.442133903503418, 5.535820007324219, 5.403736591339111, 5.35712194442749, 5.346525192260742, 5.409491062164307, 5.456199645996094, 5.37386417388916, 5.45152473449707, 5.463657855987549, 5.503974914550781, 5.484317302703857, 5.498493194580078, 5.343167304992676, 5.426604747772217, 5.554088592529297, 5.508398056030273, 5.459636688232422, 5.445666313171387, 5.419125080108643, 5.403932571411133, 5.301367282867432, 5.389158725738525, 5.42472505569458, 5.454128265380859, 5.394975662231445, 5.381053924560547, 5.4582390785217285, 5.425320625305176, 5.369401454925537, 5.352933883666992, 5.386000156402588, 5.287785053253174, 5.3470458984375, 5.376194953918457, 5.296209335327148, 5.415394306182861, 5.518350124359131, 5.387389659881592, 5.429427623748779, 5.337808609008789, 5.375349998474121, 5.345302581787109, 5.414741039276123, 5.310416221618652, 5.535839557647705, 5.358508586883545, 5.368302822113037, 5.392484188079834, 5.448742389678955, 5.2860212326049805, 5.432827949523926, 5.407443523406982, 5.388857841491699, 5.562822341918945, 5.41823148727417, 5.423355579376221, 5.43357515335083, 5.422606468200684, 5.3884782791137695, 5.4308624267578125, 5.365581035614014, 5.486706256866455, 5.40957498550415, 5.405941486358643, 5.447159767150879, 5.530081272125244, 5.346513271331787, 5.459246635437012, 5.470580101013184, 5.413073539733887, 5.414772033691406, 5.386178016662598, 5.4633965492248535, 5.374872207641602, 5.439307689666748, 5.427355766296387, 5.448734760284424, 5.429737567901611, 5.411089897155762, 5.474887371063232, 5.319233417510986, 5.546159267425537, 5.428966045379639, 5.434318542480469, 5.4144158363342285, 5.441696643829346, 5.459194660186768, 5.443056583404541, 5.524544715881348, 5.463597774505615, 5.443397521972656, 5.452343940734863, 5.257089138031006, 5.560218334197998, 5.376669406890869, 5.464610576629639, 5.477126598358154, 5.373790740966797, 5.38322114944458, 5.395100116729736, 5.3728508949279785, 5.2971649169921875, 5.353244304656982, 5.428119659423828, 5.502951622009277, 5.3204569816589355, 5.419888019561768, 5.300503253936768, 5.414630889892578, 5.364840507507324, 5.384591102600098, 5.425500392913818, 5.339099407196045, 5.430348873138428, 5.371978759765625, 5.449500560760498, 5.374998569488525, 5.44722843170166, 5.365536689758301, 5.4363203048706055, 5.357110023498535, 5.377828121185303, 5.472456455230713, 5.489733695983887, 5.387185573577881, 5.509424209594727, 5.429842472076416, 5.473122596740723, 5.3838582038879395, 5.432223320007324, 5.407686233520508, 5.4142680168151855, 5.520153045654297, 5.411159515380859, 5.466792106628418, 5.416698455810547, 5.368985652923584, 5.449985027313232, 5.379532337188721, 5.4300689697265625, 5.494055271148682, 5.395758152008057, 5.421565532684326, 5.360436916351318, 5.436527252197266, 5.394650459289551, 5.388772964477539, 5.443429946899414, 5.450385570526123, 5.378769874572754, 5.41448974609375, 5.4489665031433105, 5.427850246429443, 5.38015604019165, 5.503682613372803, 5.523022174835205, 5.294443130493164, 5.460413455963135, 5.487042427062988, 5.3225483894348145, 5.3334221839904785, 5.338498592376709, 5.430340766906738, 5.572761535644531, 5.367959499359131, 5.4487104415893555, 5.532529354095459, 5.402127742767334, 5.416841983795166, 5.451340675354004, 5.3767218589782715, 5.521586894989014, 5.5362372398376465, 5.424062728881836, 5.398519039154053, 5.492860317230225, 5.467260837554932, 5.268666744232178, 5.32167387008667, 5.424027919769287, 5.555266380310059, 5.339284896850586, 5.410861492156982, 5.411425590515137, 5.331474304199219, 5.457120895385742, 5.423778057098389, 5.512340545654297, 5.425234317779541, 5.433477878570557, 5.407542705535889, 5.255392074584961, 5.415142059326172, 5.422781944274902, 5.426513671875, 5.387782573699951, 5.376065254211426, 5.436249732971191, 5.475238800048828, 5.3359551429748535, 5.488143444061279, 5.432258129119873, 5.3178558349609375, 5.364866733551025, 5.4185614585876465, 5.361530780792236, 5.296331882476807, 5.409264087677002, 5.515200138092041, 5.3728156089782715, 5.347203254699707, 5.334849834442139, 5.464734077453613, 5.367132663726807, 5.5436692237854, 5.378589630126953, 5.417701244354248, 5.393187999725342, 5.434046268463135, 5.450749397277832, 5.420396327972412, 5.427219390869141, 5.350621223449707, 5.491210460662842, 5.458869934082031, 5.495047569274902, 5.426184177398682, 5.470247745513916, 5.437499523162842, 5.449557304382324, 5.354656219482422, 5.481472015380859, 5.401974201202393, 5.40753698348999, 5.427397727966309, 5.484090328216553, 5.397592544555664, 5.460972785949707, 5.427525520324707, 5.360668659210205, 5.405354976654053, 5.407846450805664, 5.488325119018555, 5.388052940368652, 5.483667373657227, 5.369444847106934, 5.467475891113281, 5.347323894500732, 5.410952091217041, 5.387025356292725, 5.380712985992432, 5.5024871826171875, 5.315620422363281, 5.470259189605713, 5.427423000335693, 5.545779228210449, 5.43054723739624, 5.2505388259887695, 5.477941989898682, 5.34241247177124, 5.4240522384643555, 5.397341251373291, 5.387228012084961, 5.422399997711182, 5.426293849945068, 5.384476661682129, 5.532791614532471, 5.3594069480896, 5.354735374450684, 5.4469733238220215, 5.435302734375, 5.427542686462402, 5.372901439666748, 5.500651836395264, 5.290526390075684, 5.4441375732421875, 5.520753383636475, 5.331368923187256, 5.299081325531006, 5.314873695373535, 5.443843841552734, 5.362395286560059, 5.408323287963867, 5.3994293212890625, 5.402397155761719, 5.454710960388184, 5.379485607147217, 5.411192893981934, 5.464028358459473, 5.378413200378418, 5.512772560119629, 5.385136604309082, 5.460780620574951, 5.379654884338379, 5.3274993896484375, 5.36944055557251, 5.402129650115967, 5.319741725921631, 5.473456859588623, 5.486810684204102, 5.430330753326416, 5.442493438720703, 5.386216640472412, 5.3781914710998535, 5.456289768218994, 5.462883949279785, 5.389223098754883, 5.381065845489502, 5.415185451507568, 5.341196537017822, 5.398085117340088, 5.37811803817749, 5.403074741363525, 5.4691009521484375, 5.419474124908447, 5.414238929748535, 5.47131872177124, 5.50263786315918, 5.327589988708496, 5.369589805603027, 5.408291816711426, 5.335700988769531, 5.441816806793213, 5.472903728485107, 5.355997085571289, 5.406600475311279, 5.468021392822266, 5.366098880767822, 5.516145706176758, 5.375775337219238, 5.4868693351745605, 5.356260776519775, 5.415653705596924, 5.485006809234619, 5.369876384735107, 5.4884538650512695, 5.323702812194824, 5.518346309661865, 5.478320598602295, 5.337066173553467, 5.370357036590576, 5.42814826965332, 5.366905689239502, 5.497759819030762, 5.456274032592773, 5.353684902191162, 5.385921478271484, 5.41713809967041, 5.446313381195068, 5.4644646644592285, 5.40952730178833, 5.410732746124268, 5.419880390167236, 5.462051868438721, 5.318410396575928, 5.485673904418945, 5.456193447113037, 5.46871280670166, 5.369102478027344, 5.451169967651367, 5.382287979125977, 5.4210205078125, 5.439447402954102, 5.520237922668457, 5.350336074829102, 5.363525867462158, 5.430868625640869, 5.500097274780273, 5.462991714477539, 5.461838245391846, 5.325980186462402, 5.455187797546387, 5.5271148681640625, 5.487136363983154, 5.438417434692383, 5.495712757110596, 5.499035358428955, 5.4461894035339355, 5.415651321411133, 5.3457770347595215, 5.367832183837891, 5.3942155838012695, 5.453670978546143, 5.390862941741943, 5.395199775695801, 5.46923828125, 5.361482620239258, 5.494885444641113, 5.36064338684082, 5.4173102378845215, 5.385826110839844, 5.359440803527832, 5.388700008392334, 5.35568380355835, 5.507340908050537, 5.452614784240723, 5.444087505340576, 5.370652198791504, 5.499294757843018, 5.377417087554932, 5.563720703125, 5.515050888061523, 5.5189433097839355, 5.402663230895996, 5.457469940185547, 5.443857192993164, 5.315183639526367, 5.4171295166015625, 5.447005271911621, 5.357560157775879, 5.295916557312012, 5.441557884216309, 5.413756370544434, 5.446378231048584, 5.437970161437988, 5.3609232902526855, 5.392021656036377, 5.400749206542969, 5.358918190002441, 5.460394382476807, 5.439534664154053, 5.373683452606201, 5.491050720214844, 5.412746429443359, 5.430310249328613, 5.3639817237854, 5.3947625160217285, 5.352806568145752, 5.455406188964844, 5.381214141845703, 5.40218448638916, 5.452104091644287, 5.372735977172852, 5.463385105133057, 5.432142734527588, 5.461550235748291, 5.388415813446045, 5.4005818367004395, 5.537230014801025, 5.306606292724609, 5.285057067871094, 5.407909393310547, 5.378668308258057, 5.389372825622559, 5.465277671813965, 5.389622211456299, 5.37899112701416, 5.4613494873046875, 5.499690055847168, 5.461901664733887, 5.436835289001465, 5.487874507904053, 5.456558704376221, 5.381104946136475, 5.414890766143799, 5.353609085083008, 5.516597747802734, 5.404051303863525, 5.410383701324463, 5.504448890686035, 5.400412559509277, 5.492870330810547, 5.4432172775268555, 5.377726078033447, 5.422954082489014, 5.420996189117432, 5.41555643081665, 5.379303932189941, 5.423958778381348, 5.450757026672363, 5.477086544036865, 5.420407772064209, 5.538267135620117, 5.477609157562256, 5.422967433929443, 5.311076641082764, 5.498063087463379, 5.4127092361450195, 5.48907470703125, 5.448475360870361, 5.424714088439941, 5.460849285125732, 5.429089069366455, 5.467169761657715, 5.4100494384765625, 5.412716865539551, 5.429050922393799, 5.412838459014893, 5.393742561340332, 5.423445224761963, 5.3852009773254395, 5.4442572593688965, 5.49954891204834, 5.399740219116211, 5.411797523498535, 5.452270984649658, 5.357414245605469, 5.45076322555542, 5.415825366973877, 5.4291229248046875, 5.376554012298584, 5.4691619873046875, 5.323088645935059, 5.408717632293701, 5.535483360290527, 5.444066047668457, 5.572449684143066, 5.560125350952148, 5.413187503814697, 5.549163341522217, 5.416750907897949, 5.416627407073975, 5.477158069610596, 5.345541000366211, 5.341668605804443, 5.479735374450684, 5.5286407470703125, 5.3877716064453125, 5.335338592529297, 5.396049499511719, 5.384853839874268, 5.392759799957275, 5.424856185913086, 5.424383163452148, 5.458838939666748, 5.485021114349365, 5.365665912628174, 5.472047328948975, 5.476304531097412, 5.445817470550537, 5.413339614868164, 5.358644485473633, 5.463420867919922, 5.440234184265137, 5.328056335449219, 5.410771369934082, 5.480331897735596, 5.449295997619629, 5.290175914764404, 5.36096715927124, 5.348912239074707, 5.619746208190918, 5.485820293426514, 5.4331793785095215, 5.4169087409973145, 5.384145259857178, 5.470270156860352, 5.412012577056885, 5.431432723999023, 5.438868999481201, 5.441103935241699, 5.419720649719238, 5.3433122634887695, 5.468111515045166, 5.531058311462402, 5.462399005889893, 5.391286849975586, 5.411924362182617, 5.4579176902771, 5.387962818145752, 5.469956874847412, 5.505969524383545]}

==> figure/WikiText2/skipgram/sgd/loss.json <==
{"train": [8.31926557227152, 6.301730707482321, 5.803569148788253, 5.721829520193155, 5.682771090116575, 5.656033889431867, 5.636948800896229, 5.623898361743897, 5.612988427164661, 5.605218686883195, 5.598133412104674, 5.592236139133145, 5.588815623101615, 5.583383835326909, 5.5809432657206965, 5.579342479805411, 5.575690265735198, 5.575373185210066, 5.57352313049157, 5.5725643342219815], "val": [8.319112841288248, 5.825063896179199, 5.693384138743083, 5.644363896052043, 5.614060227076212, 5.595319048563639, 5.5691476186116535, 5.563989909489949, 5.554475895563761, 5.548011716206869, 5.540718332926432, 5.535715611775716, 5.531916840871175, 5.522811969121297, 5.523623498280843, 5.521985371907552, 5.520526456832886, 5.519977823893229, 5.5174976825714115, 5.51222087542216], "train_iter": [8.319043159484863, 8.318401336669922, 8.319315910339355, 8.319282531738281, 8.319565773010254, 8.317911148071289, 8.318632125854492, 8.320054054260254, 8.318626403808594, 8.319074630737305, 8.319636344909668, 8.31962776184082, 8.318608283996582, 8.319296836853027, 8.319531440734863, 8.31962776184082, 8.319241523742676, 8.319028854370117, 8.319750785827637, 8.318764686584473, 8.320167541503906, 8.318464279174805, 8.319402694702148, 8.318299293518066, 8.318227767944336, 8.318944931030273, 8.319480895996094, 8.31982707977295, 8.319110870361328, 8.319204330444336, 8.319452285766602, 8.319254875183105, 8.319522857666016, 8.319287300109863, 8.319186210632324, 8.319642066955566, 8.319499015808105, 8.319938659667969, 8.319239616394043, 8.318716049194336, 8.319355010986328, 8.319114685058594, 8.318570137023926, 8.319430351257324, 8.319513320922852, 8.319292068481445, 8.319625854492188, 8.31911849975586, 8.31877326965332, 8.318904876708984, 8.319207191467285, 8.319957733154297, 8.318841934204102, 8.318831443786621, 8.31895637512207, 8.319375038146973, 8.320578575134277, 8.318375587463379, 8.319025039672852, 8.31956958770752, 8.31908130645752, 8.31889533996582, 8.320697784423828, 8.319355010986328, 8.319134712219238, 8.31849479675293, 8.320552825927734, 8.319477081298828, 8.3198881149292, 8.318266868591309, 8.319661140441895, 8.318967819213867, 8.319849967956543, 8.319122314453125, 8.3204984664917, 8.319250106811523, 8.319995880126953, 8.319634437561035, 8.31927490234375, 8.319580078125, 8.319154739379883, 8.319315910339355, 8.318390846252441, 8.319960594177246, 8.31946849822998, 8.31932544708252, 8.319245338439941, 8.319003105163574, 8.31851577758789, 8.319169998168945, 8.319619178771973, 8.320274353027344, 8.318824768066406, 8.319072723388672, 8.318732261657715, 8.318866729736328, 8.319720268249512, 8.31971263885498, 8.320328712463379, 8.319289207458496, 8.31933879852295, 8.318792343139648, 8.317622184753418, 8.31932258605957, 8.320212364196777, 8.31989860534668, 8.319342613220215, 8.318818092346191, 8.318503379821777, 8.318985939025879, 8.320076942443848, 8.319581031799316, 8.31990909576416, 8.319180488586426, 8.317957878112793, 8.319596290588379, 8.319498062133789, 8.321179389953613, 8.320470809936523, 8.319518089294434, 8.319429397583008, 8.31912899017334, 8.31875228881836, 8.318483352661133, 8.319575309753418, 8.319818496704102, 8.319058418273926, 8.319523811340332, 8.319563865661621, 8.318343162536621, 8.31931209564209, 8.318604469299316, 8.319314956665039, 8.319412231445312, 8.319323539733887, 8.319631576538086, 8.319024085998535, 8.319563865661621, 8.318124771118164, 8.318971633911133, 8.319425582885742, 8.319066047668457, 8.318902015686035, 8.31869888305664, 8.318851470947266, 8.319968223571777, 8.319310188293457, 8.31948184967041, 8.319634437561035, 8.319344520568848, 8.319415092468262, 8.318727493286133, 8.318821907043457, 8.318323135375977, 8.319266319274902, 8.319223403930664, 8.319140434265137, 8.319296836853027, 8.319509506225586, 8.319031715393066, 8.318740844726562, 8.318973541259766, 8.319866180419922, 8.319476127624512, 8.319120407104492, 8.318632125854492, 8.318477630615234, 8.32009506225586, 8.319445610046387, 8.31920337677002, 8.31917667388916, 8.318708419799805, 8.319233894348145, 8.31920337677002, 8.319605827331543, 8.320150375366211, 8.320172309875488, 8.319172859191895, 8.319330215454102, 8.319181442260742, 8.318806648254395, 8.319090843200684, 8.31933879852295, 8.320202827453613, 8.319000244140625, 8.319052696228027, 8.319781303405762, 8.319385528564453, 8.318634033203125, 8.319122314453125, 8.319038391113281, 8.319948196411133, 8.319300651550293, 8.319062232971191, 8.319003105163574, 8.319039344787598, 8.319804191589355, 8.3179292678833, 8.319596290588379, 8.318138122558594, 8.320535659790039, 8.319541931152344, 8.319581031799316, 8.320040702819824, 8.318947792053223, 8.319741249084473, 8.319062232971191, 8.31922721862793, 8.318598747253418, 8.319680213928223, 8.319629669189453, 8.319136619567871, 8.319367408752441, 8.317768096923828, 8.319175720214844, 8.318536758422852, 8.320352554321289, 8.31820011138916, 8.319575309753418, 8.319316864013672, 8.319283485412598, 8.319766998291016, 8.319080352783203, 8.319412231445312, 8.318791389465332, 8.318886756896973, 8.31960678100586, 8.319722175598145, 8.319576263427734, 8.318228721618652, 8.319669723510742, 8.319147109985352, 8.319247245788574, 8.319851875305176, 8.319344520568848, 8.319459915161133, 8.319585800170898, 8.319328308105469, 8.319221496582031, 8.320247650146484, 8.319573402404785, 8.319062232971191, 8.318763732910156, 8.318617820739746, 8.318395614624023, 8.320231437683105, 8.320107460021973, 8.319324493408203, 8.319576263427734, 8.320650100708008, 8.31871223449707, 8.319396018981934, 8.31906795501709, 8.319494247436523, 8.319561958312988, 8.318658828735352, 8.31910514831543, 8.318997383117676, 8.31944751739502, 8.318495750427246, 8.320051193237305, 8.320544242858887, 8.318992614746094, 8.319464683532715, 8.318890571594238, 8.319045066833496, 8.318377494812012, 8.319538116455078, 8.318605422973633, 8.31917953491211, 8.31993579864502, 8.319463729858398, 8.319353103637695, 8.318757057189941, 8.318450927734375, 8.319052696228027, 8.318684577941895, 8.319125175476074, 8.318685531616211, 8.319329261779785, 8.319189071655273, 8.318814277648926, 8.318511009216309, 8.319243431091309, 8.3189058303833, 8.318747520446777, 8.319409370422363, 8.319083213806152, 8.319101333618164, 8.31844425201416, 8.320734024047852, 8.318556785583496, 8.318862915039062, 8.319509506225586, 8.318878173828125, 8.319445610046387, 8.320667266845703, 8.318742752075195, 8.31978988647461, 8.318314552307129, 8.31989574432373, 8.31917953491211, 8.319464683532715, 8.31904411315918, 8.319734573364258, 8.320415496826172, 8.319493293762207, 8.319330215454102, 8.31907844543457, 8.31909465789795, 8.319777488708496, 8.318836212158203, 8.319524765014648, 8.319146156311035, 8.319843292236328, 8.319772720336914, 8.319809913635254, 8.319344520568848, 8.31949520111084, 8.31871223449707, 8.32038402557373, 8.31889820098877, 8.319304466247559, 8.318970680236816, 8.319657325744629, 8.318071365356445, 8.319936752319336, 8.318833351135254, 8.31964111328125, 8.318880081176758, 8.319531440734863, 8.319926261901855, 8.3190336227417, 8.319704055786133, 8.318907737731934, 8.319049835205078, 8.318999290466309, 8.318795204162598, 8.318443298339844, 8.319103240966797, 8.31981372833252, 8.319129943847656, 8.318902015686035, 8.319372177124023, 8.319318771362305, 8.319472312927246, 8.319430351257324, 8.319483757019043, 8.31905746459961, 8.3191556930542, 8.319504737854004, 8.319483757019043, 8.320277214050293, 8.319262504577637, 8.319517135620117, 8.318917274475098, 8.318578720092773, 8.319525718688965, 8.318965911865234, 8.318873405456543, 8.31974983215332, 8.319180488586426, 8.318443298339844, 8.320180892944336, 8.319498062133789, 8.318596839904785, 8.319204330444336, 8.319880485534668, 8.319071769714355, 8.318683624267578, 8.319592475891113, 8.319568634033203, 8.31954288482666, 8.31904125213623, 8.320603370666504, 8.318608283996582, 8.319244384765625, 8.319085121154785, 8.319704055786133, 8.31908130645752, 8.319860458374023, 8.318859100341797, 8.31771183013916, 8.319779396057129, 8.28369426727295, 8.244407653808594, 8.209890365600586, 8.172375679016113, 8.138997077941895, 8.094399452209473, 8.060754776000977, 8.038357734680176, 7.972640514373779, 7.939762115478516, 7.93355131149292, 7.859516143798828, 7.783474922180176, 7.703621864318848, 7.698044776916504, 7.714531421661377, 7.653701305389404, 7.631803512573242, 7.633881568908691, 7.570883274078369, 7.472325801849365, 7.418250560760498, 7.395639419555664, 7.467775821685791, 7.37808895111084, 7.362258434295654, 7.321522235870361, 7.2358503341674805, 7.2327094078063965, 7.247647285461426, 7.1181864738464355, 7.102878570556641, 7.156445503234863, 7.036760330200195, 7.0177226066589355, 7.011200428009033, 7.0644211769104, 7.091219425201416, 7.007425308227539, 6.862011909484863, 6.8911919593811035, 7.005609035491943, 6.880945205688477, 6.938119411468506, 6.908602237701416, 6.767771244049072, 6.8557658195495605, 6.963934421539307, 6.888010501861572, 6.768185138702393, 6.669250965118408, 6.753706455230713, 6.900740146636963, 6.747758865356445, 6.682356357574463, 6.794802665710449, 6.790353775024414, 6.732669830322266, 6.652337551116943, 6.6637163162231445, 6.69716215133667, 6.823971271514893, 6.650135517120361, 6.689143657684326, 6.543585777282715, 6.717681407928467, 6.609104156494141, 6.634228706359863, 6.630311012268066, 6.43640661239624, 6.518925666809082, 6.53284215927124, 6.5929646492004395, 6.591039657592773, 6.538918495178223, 6.541385650634766, 6.571946144104004, 6.512493133544922, 6.531359672546387, 6.480695724487305, 6.486941337585449, 6.458324909210205, 6.496384620666504, 6.537705421447754, 6.52644157409668, 6.475629806518555, 6.457822799682617, 6.523134231567383, 6.546295642852783, 6.522241115570068, 6.483841896057129, 6.487729072570801, 6.488360404968262, 6.482459545135498, 6.389307975769043, 6.436215877532959, 6.3818840980529785, 6.503565311431885, 6.370643138885498, 6.320801258087158, 6.395924091339111, 6.413751602172852, 6.399820804595947, 6.4022111892700195, 6.298941135406494, 6.258115768432617, 6.260548114776611, 6.4100775718688965, 6.254002094268799, 6.35548210144043, 6.370575904846191, 6.39176082611084, 6.324427604675293, 6.2245588302612305, 6.240959644317627, 6.302755832672119, 6.32519006729126, 6.172226905822754, 6.329737186431885, 6.235674858093262, 6.353416919708252, 6.292354106903076, 6.26070499420166, 6.265524864196777, 6.404692649841309, 6.209275722503662, 6.235772132873535, 6.317696571350098, 6.215920448303223, 6.1604485511779785, 6.205780029296875, 6.173154830932617, 6.326992034912109, 6.317280292510986, 6.21320915222168, 6.1403889656066895, 6.216806888580322, 6.245510578155518, 6.250667572021484, 6.21606969833374, 6.303781509399414, 6.221838474273682, 6.170040130615234, 6.184966087341309, 6.147693634033203, 6.189496994018555, 6.182218551635742, 6.211174964904785, 6.181124210357666, 6.223247528076172, 6.251708030700684, 6.193670272827148, 6.176642894744873, 6.2345781326293945, 6.237254619598389, 6.252487659454346, 6.125891208648682, 6.091285228729248, 6.062223434448242, 6.035261631011963, 6.3189568519592285, 6.147995471954346, 6.169011116027832, 6.204923152923584, 6.226706504821777, 6.166386604309082, 6.159327030181885, 6.1564226150512695, 6.2394914627075195, 6.194848537445068, 6.150466442108154, 6.132755756378174, 6.047030925750732, 6.128635406494141, 6.0599365234375, 6.053894519805908, 6.0949578285217285, 6.144296646118164, 6.153432369232178, 5.961562156677246, 6.296377182006836, 6.110494136810303, 6.049396514892578, 6.101792335510254, 6.087916851043701, 6.168999671936035, 6.002616882324219, 6.022508144378662, 6.095625877380371, 5.9249725341796875, 6.067205429077148, 6.214345932006836, 6.0691609382629395, 5.995613098144531, 6.111752510070801, 6.0320210456848145, 6.132210731506348, 6.126185894012451, 5.951540946960449, 5.993771076202393, 6.019017219543457, 6.145013332366943, 6.196424961090088, 6.03279447555542, 6.030708312988281, 6.026961326599121, 6.045984268188477, 6.058043003082275, 6.052205562591553, 6.026448726654053, 5.925952434539795, 6.119537353515625, 6.092764377593994, 5.9911723136901855, 6.214518070220947, 6.037215709686279, 5.996122360229492, 6.053790092468262, 6.030117034912109, 6.03134298324585, 6.108797073364258, 6.044195175170898, 6.083749771118164, 5.879766464233398, 6.014257431030273, 6.007264614105225, 6.173802375793457, 6.107758045196533, 6.155978202819824, 6.175860404968262, 5.926878452301025, 6.114718437194824, 6.138057708740234, 5.9774932861328125, 6.098898410797119, 6.034189701080322, 6.0952277183532715, 6.05552339553833, 5.9330315589904785, 6.084872245788574, 5.987893104553223, 5.906219482421875, 5.918218612670898, 5.990773677825928, 6.029262542724609, 5.969191074371338, 6.089529037475586, 5.840442180633545, 6.008771896362305, 5.967146396636963, 5.930004119873047, 5.9515485763549805, 5.93165397644043, 6.068873882293701, 5.924799919128418, 5.945785999298096, 6.051754474639893, 5.881752967834473, 6.012448310852051, 5.98655891418457, 5.994486331939697, 6.012837886810303, 6.122565269470215, 6.090390205383301, 6.002485275268555, 6.084702014923096, 5.932107925415039, 5.950933456420898, 6.047658443450928, 5.874210357666016, 6.03251314163208, 5.970040321350098, 5.994396686553955, 5.988559722900391, 5.956775665283203, 5.947251319885254, 6.0655317306518555, 6.021406173706055, 5.973784923553467, 5.900636672973633, 5.851174831390381, 5.803463935852051, 5.885805606842041, 6.048283100128174, 6.060920238494873, 5.964712142944336, 5.949254035949707, 6.021511554718018, 5.94602632522583, 5.783158302307129, 5.918285369873047, 5.980116844177246, 5.8715081214904785, 6.033055782318115, 5.94293737411499, 5.950958251953125, 6.030587673187256, 5.934178829193115, 5.847670078277588, 6.003728866577148, 5.861363410949707, 5.933502674102783, 5.975040912628174, 6.0064849853515625, 5.8940629959106445, 5.965831756591797, 5.767227649688721, 5.767676830291748, 5.971465587615967, 6.000608444213867, 5.868350505828857, 5.892366886138916, 6.088001728057861, 5.88994836807251, 6.0787177085876465, 5.895294189453125, 5.843753337860107, 5.990878105163574, 5.839089393615723, 6.090749740600586, 5.976104736328125, 6.023736476898193, 5.845081329345703, 5.953760147094727, 6.090585708618164, 5.888126850128174, 5.928211212158203, 5.8408966064453125, 5.962010383605957, 5.870240688323975, 6.0028157234191895, 5.87332820892334, 6.0294318199157715, 5.772958278656006, 5.925254821777344, 5.8954949378967285, 5.793372631072998, 5.9200119972229, 5.880094051361084, 5.926519870758057, 5.776117324829102, 5.91544246673584, 5.929365634918213, 5.857770919799805, 5.949177265167236, 5.9787492752075195, 5.9747772216796875, 5.909264087677002, 5.923079967498779, 5.787834167480469, 6.078959941864014, 5.882634162902832, 6.088157653808594, 5.886825084686279, 5.773110866546631, 5.987226486206055, 5.9954376220703125, 5.944310665130615, 5.7761616706848145, 5.889377117156982, 5.9414286613464355, 5.841407775878906, 5.928684711456299, 6.004187107086182, 5.97648286819458, 6.03263521194458, 5.906031608581543, 5.887175559997559, 5.87204122543335, 5.911891460418701, 5.9945573806762695, 5.897915840148926, 5.8924880027771, 5.874429702758789, 5.85748291015625, 5.920139789581299, 5.879834175109863, 5.899858474731445, 5.7908406257629395, 5.845065116882324, 5.904043674468994, 5.997505187988281, 5.912848472595215, 5.785158157348633, 5.817108631134033, 5.965653896331787, 5.927110195159912, 5.992213249206543, 5.811346054077148, 5.865278244018555, 5.975472450256348, 5.809717178344727, 5.957179546356201, 5.9060869216918945, 5.859927177429199, 5.827389240264893, 5.873166084289551, 5.836124420166016, 5.973954677581787, 5.899127960205078, 5.8751912117004395, 5.754215717315674, 5.7642436027526855, 5.707568168640137, 5.85434103012085, 6.005422592163086, 5.912471771240234, 5.846093654632568, 5.8753862380981445, 5.944101333618164, 5.9361186027526855, 5.96196174621582, 5.86238431930542, 5.870707035064697, 5.840765476226807, 5.8702216148376465, 5.872509956359863, 5.907057285308838, 5.781129837036133, 5.87256383895874, 5.760491847991943, 5.7636308670043945, 6.019283294677734, 5.905568599700928, 5.8991923332214355, 5.698761463165283, 5.895423889160156, 5.892087936401367, 5.877382278442383, 5.764040946960449, 5.662004470825195, 5.818802833557129, 5.882396221160889, 5.7369842529296875, 5.762960433959961, 5.87395715713501, 5.749617099761963, 5.999246120452881, 5.900271415710449, 5.860044479370117, 5.810172080993652, 6.000369548797607, 5.80128812789917, 5.812258243560791, 5.820991516113281, 5.968988418579102, 5.932979583740234, 5.852476119995117, 5.855782508850098, 5.8079304695129395, 5.868517875671387, 5.9008307456970215, 5.880209922790527, 5.759291172027588, 5.853243827819824, 6.019423961639404, 5.78091287612915, 5.9013285636901855, 5.903002738952637, 5.755815029144287, 5.888103485107422, 5.645034313201904, 5.924656391143799, 5.810431480407715, 5.895570755004883, 5.806105613708496, 5.8749799728393555, 5.819940567016602, 5.816440582275391, 5.903724670410156, 5.961387634277344, 5.855645179748535, 5.848548889160156, 5.933114528656006, 5.854869365692139, 5.663554668426514, 5.79565954208374, 5.8746161460876465, 5.837061405181885, 5.821235179901123, 5.957589626312256, 5.934455871582031, 5.779781818389893, 5.848387241363525, 5.655311107635498, 5.8376851081848145, 5.789870738983154, 5.752686023712158, 5.771353721618652, 5.866357803344727, 5.806803226470947, 5.69539213180542, 5.875319480895996, 5.726313591003418, 5.888467788696289, 5.816173076629639, 5.598792552947998, 5.764331340789795, 5.795950889587402, 5.891273021697998, 5.784884929656982, 5.787013053894043, 5.846922874450684, 5.751921653747559, 5.774734020233154, 5.848733901977539, 5.803982734680176, 5.999619483947754, 5.846876621246338, 5.812019348144531, 5.946457386016846, 5.745506763458252, 5.844691276550293, 5.723699569702148, 5.813563346862793, 5.7482781410217285, 5.865910530090332, 5.7581706047058105, 5.779521942138672, 5.8521223068237305, 5.86531400680542, 5.737476825714111, 5.903584003448486, 5.8647074699401855, 5.769262790679932, 5.792766571044922, 5.871637344360352, 5.7562994956970215, 5.666755676269531, 5.963278293609619, 5.736040115356445, 5.723559379577637, 5.783627510070801, 5.75832462310791, 5.850868225097656, 5.838831901550293, 5.796802520751953, 5.683873176574707, 5.750561714172363, 5.76909065246582, 5.864161014556885, 5.748405456542969, 5.801441669464111, 5.829298496246338, 5.901874542236328, 5.710760593414307, 5.786515712738037, 5.836452960968018, 5.753451824188232, 5.642171859741211, 5.8233442306518555, 5.798676490783691, 5.725501537322998, 5.864973545074463, 5.828156471252441, 5.842963695526123, 5.685764789581299, 5.795578479766846, 5.792810440063477, 5.785790920257568, 5.750297546386719, 5.669034004211426, 5.7547101974487305, 5.877089023590088, 5.9071431159973145, 5.855777263641357, 5.779560089111328, 5.753814697265625, 5.86361026763916, 5.84212589263916, 5.767787456512451, 5.717339038848877, 5.793969631195068, 5.864388465881348, 5.8718581199646, 5.774430274963379, 5.869802474975586, 5.847234725952148, 5.771230697631836, 5.77962589263916, 5.841788291931152, 5.777407169342041, 5.813724517822266, 5.802232265472412, 5.768033504486084, 5.788013935089111, 5.819983959197998, 5.735898494720459, 5.824223518371582, 5.7874531745910645, 5.852075576782227, 5.820932388305664, 5.838497638702393, 5.807713985443115, 5.719943046569824, 5.817925453186035, 5.755293369293213, 5.837648391723633, 5.780277729034424, 5.685320854187012, 5.8036088943481445, 5.917747497558594, 5.735345363616943, 5.833566188812256, 5.772039413452148, 5.7365546226501465, 5.8550591468811035, 5.78363561630249, 5.828288555145264, 5.722475528717041, 5.817101001739502, 5.8378190994262695, 5.719123363494873, 5.769779682159424, 5.890120029449463, 5.704391956329346, 5.822321891784668, 5.8032355308532715, 5.70445442199707, 5.8406853675842285, 5.649010181427002, 5.729074954986572, 5.853137969970703, 5.799313545227051, 5.734369277954102, 5.731235504150391, 5.736380100250244, 5.807565689086914, 5.845048904418945, 5.902297496795654, 5.7363972663879395, 5.695849418640137, 5.804283618927002, 5.811801433563232, 5.687869071960449, 5.85237455368042, 5.659706115722656, 5.832614421844482, 5.84340238571167, 5.647229194641113, 5.8159661293029785, 5.808624267578125, 5.703254222869873, 5.694437026977539, 5.855700492858887, 5.65819787979126, 5.684581279754639, 5.791182041168213, 5.754964351654053, 5.859899044036865, 5.727077484130859, 5.783642768859863, 5.7838454246521, 5.784956932067871, 5.871329307556152, 5.7561163902282715, 5.8632097244262695, 5.693384170532227, 5.761032581329346, 5.9590630531311035, 5.749889373779297, 5.718676567077637, 5.721219062805176, 5.782638072967529, 5.713171482086182, 5.8227410316467285, 5.7742462158203125, 5.770639896392822, 5.840240955352783, 5.831202030181885, 5.881992340087891, 5.865190029144287, 5.846537113189697, 5.818963527679443, 5.803405284881592, 5.914186477661133, 5.775182723999023, 5.812860488891602, 5.724618911743164, 5.725835800170898, 5.789111137390137, 5.620244026184082, 5.775381565093994, 5.8146867752075195, 5.8438615798950195, 5.800140857696533, 5.710193634033203, 5.877382755279541, 5.832553863525391, 5.694240093231201, 5.71957540512085, 5.892440319061279, 5.757083892822266, 5.701372146606445, 5.81270694732666, 5.816453456878662, 5.80171537399292, 5.718875408172607, 5.687826156616211, 5.647190570831299, 5.7801384925842285, 5.806394100189209, 5.7294158935546875, 5.774646759033203, 5.796367168426514, 5.831171035766602, 5.7405195236206055, 5.8416619300842285, 5.867130756378174, 5.838381290435791, 5.729825019836426, 5.772866725921631, 5.720345497131348, 5.915299415588379, 5.726012706756592, 5.8165202140808105, 5.740152359008789, 5.678536415100098, 5.723406791687012, 5.72987174987793, 5.752833843231201, 5.76740837097168, 5.813243389129639, 5.766176700592041, 5.797043323516846, 5.770254611968994, 5.718438148498535, 5.770823001861572, 5.967569828033447, 5.640129089355469, 5.837607383728027, 5.738792419433594, 5.75400972366333, 5.544983863830566, 5.785572528839111, 5.8112969398498535, 5.8318586349487305, 5.643673419952393, 5.79802942276001, 5.716859817504883, 5.803253650665283, 5.766697406768799, 5.708632946014404, 5.671781539916992, 5.8152008056640625, 5.821887969970703, 5.715966701507568, 5.72362756729126, 5.763208866119385, 5.796848297119141, 5.875644683837891, 5.759111404418945, 5.806972503662109, 5.740054607391357, 5.80465030670166, 5.618081569671631, 5.7686004638671875, 5.82049560546875, 5.776965618133545, 5.689465045928955, 5.699572563171387, 5.770603179931641, 5.601738452911377, 5.706791877746582, 5.661750793457031, 5.864294528961182, 5.892574310302734, 5.740750312805176, 5.814406871795654, 5.772446632385254, 5.6529765129089355, 5.672314643859863, 5.760540962219238, 5.8132643699646, 5.8220367431640625, 5.706287860870361, 5.767519950866699, 5.724060535430908, 5.784102916717529, 5.865981578826904, 5.814830303192139, 5.661931037902832, 5.813556671142578, 5.716511249542236, 5.750422477722168, 5.7342529296875, 5.8349127769470215, 5.787167072296143, 5.732065677642822, 5.776465892791748, 5.721477031707764, 5.739645481109619, 5.6012420654296875, 5.789509296417236, 5.505853652954102, 5.743129253387451, 5.900643348693848, 5.754004001617432, 5.845644474029541, 5.7835564613342285, 5.649237632751465, 5.770195960998535, 5.656160354614258, 5.787351131439209, 5.564624309539795, 5.868133544921875, 5.8715410232543945, 5.685529708862305, 5.67678165435791, 5.721879959106445, 5.758879661560059, 5.7354278564453125, 5.75388240814209, 5.6820244789123535, 5.797408580780029, 5.599468231201172, 5.662867069244385, 5.9064860343933105, 5.7541303634643555, 5.731729507446289, 5.834668159484863, 5.798346519470215, 5.71505069732666, 5.694182395935059, 5.830833911895752, 5.751311779022217, 5.7440009117126465, 5.822432994842529, 5.715929985046387, 5.72009801864624, 5.6357903480529785, 5.751834392547607, 5.806552410125732, 5.704915523529053, 5.77329158782959, 5.714485168457031, 5.846055507659912, 5.771518707275391, 5.6942057609558105, 5.7936882972717285, 5.768503665924072, 5.787858963012695, 5.734584331512451, 5.744907855987549, 5.732903003692627, 5.644332408905029, 5.79134464263916, 5.695087432861328, 5.535928726196289, 5.719331741333008, 5.790187835693359, 5.755975723266602, 5.816791534423828, 5.788189888000488, 5.65185022354126, 5.793872833251953, 5.66587495803833, 5.639129638671875, 5.662167549133301, 5.70023250579834, 5.605465888977051, 5.771573543548584, 5.6411004066467285, 5.623552322387695, 5.7560858726501465, 5.674264907836914, 5.815158843994141, 5.689560413360596, 5.771175384521484, 5.690593719482422, 5.775081157684326, 5.729620456695557, 5.856276512145996, 5.72526216506958, 5.678122043609619, 5.867153644561768, 5.770477771759033, 5.854945182800293, 5.839326858520508, 5.723329544067383, 5.795151233673096, 5.709934234619141, 5.728067398071289, 5.738887786865234, 5.821679592132568, 5.845484256744385, 5.6394572257995605, 5.69352388381958, 5.793220043182373, 5.721701145172119, 5.724222183227539, 5.726873874664307, 5.731525897979736, 5.735661506652832, 5.721851825714111, 5.748309135437012, 5.685742378234863, 5.665834903717041, 5.718269348144531, 5.759048938751221, 5.786348819732666, 5.662532806396484, 5.7832255363464355, 5.76456356048584, 5.752669334411621, 5.748172760009766, 5.818719863891602, 5.78277587890625, 5.76542854309082, 5.755331516265869, 5.59999942779541, 5.794539451599121, 5.685727119445801, 5.738501071929932, 5.741273403167725, 5.904740810394287, 5.938447952270508, 5.570889949798584, 5.78808069229126, 5.870977878570557, 5.663601398468018, 5.666897296905518, 5.73069953918457, 5.752060413360596, 5.763988018035889, 5.652216911315918, 5.774471759796143, 5.789458274841309, 5.652600288391113, 5.676399230957031, 5.772059917449951, 5.681553363800049, 5.731225490570068, 5.662461757659912, 5.675455093383789, 5.6763482093811035, 5.714171886444092, 5.715020179748535, 5.783946514129639, 5.768941402435303, 5.649660110473633, 5.66434383392334, 5.7068610191345215, 5.720966815948486, 5.831635475158691, 5.784636497497559, 5.840181827545166, 5.682900428771973, 5.754715442657471, 5.535028457641602, 5.615939140319824, 5.6442742347717285, 5.857520580291748, 5.640939712524414, 5.741174697875977, 5.733657360076904, 5.67096471786499, 5.775923252105713, 5.629194259643555, 5.782315731048584, 5.5742082595825195, 5.77504825592041, 5.7227630615234375, 5.671217918395996, 5.722597122192383, 5.8410444259643555, 5.639063358306885, 5.747403621673584, 5.794859409332275, 5.722768306732178, 5.750257968902588, 5.703556060791016, 5.624977111816406, 5.747735500335693, 5.7731099128723145, 5.662771701812744, 5.776085376739502, 5.723624229431152, 5.71658992767334, 5.672525882720947, 5.5542988777160645, 5.814903736114502, 5.638199329376221, 5.69182825088501, 5.688717365264893, 5.735409259796143, 5.806698799133301, 5.737737655639648, 5.873074054718018, 5.726386070251465, 5.717035293579102, 5.720698833465576, 5.691784381866455, 5.838477611541748, 5.753809928894043, 5.720856666564941, 5.691707611083984, 5.774483680725098, 5.789627552032471, 5.733794212341309, 5.600245952606201, 5.714292526245117, 5.6949782371521, 5.826805591583252, 5.625373840332031, 5.731302261352539, 5.794921398162842, 5.606146812438965, 5.781627655029297, 5.609790802001953, 5.6868486404418945, 5.735702991485596, 5.741650104522705, 5.717142105102539, 5.616823196411133, 5.774084568023682, 5.6518096923828125, 5.718986988067627, 5.730620384216309, 5.749349117279053, 5.7120361328125, 5.709763526916504, 5.529885768890381, 5.602169990539551, 5.778519153594971, 5.518772125244141, 5.699634075164795, 5.667351245880127, 5.829263687133789, 5.692820072174072, 5.625749588012695, 5.516315460205078, 5.718305587768555, 5.54986572265625, 5.5887579917907715, 5.701854228973389, 5.689782619476318, 5.6799139976501465, 5.606393814086914, 5.756424427032471, 5.672140598297119, 5.738592624664307, 5.779340744018555, 5.686605930328369, 5.827515125274658, 5.873190879821777, 5.6180195808410645, 5.75096321105957, 5.733027935028076, 5.779982089996338, 5.659935474395752, 5.68861198425293, 5.751907825469971, 5.640782833099365, 5.7799601554870605, 5.761880874633789, 5.6330485343933105, 5.761105060577393, 5.727622032165527, 5.774847984313965, 5.766250133514404, 5.689679145812988, 5.71913480758667, 5.639784336090088, 5.56377649307251, 5.693837642669678, 5.66102933883667, 5.732691764831543, 5.687479019165039, 5.710671424865723, 5.6326141357421875, 5.679406642913818, 5.686390399932861, 5.7339582443237305, 5.702160835266113, 5.678569793701172, 5.74880313873291, 5.769624710083008, 5.68166971206665, 5.61064338684082, 5.726341247558594, 5.6319379806518555, 5.679561614990234, 5.801370620727539, 5.5995588302612305, 5.611105442047119, 5.72296667098999, 5.638612747192383, 5.701644420623779, 5.654812335968018, 5.693709373474121, 5.626032829284668, 5.739781856536865, 5.70370626449585, 5.629086971282959, 5.750080108642578, 5.728147506713867, 5.813647747039795, 5.669561386108398, 5.697813510894775, 5.765170097351074, 5.762115955352783, 5.681089401245117, 5.689284801483154, 5.754189968109131, 5.718723773956299, 5.803577423095703, 5.676263332366943, 5.689666748046875, 5.650893211364746, 5.719757080078125, 5.797041893005371, 5.639373779296875, 5.603074073791504, 5.691274166107178, 5.705075740814209, 5.759489059448242, 5.79619836807251, 5.689821720123291, 5.727380752563477, 5.7363080978393555, 5.710137844085693, 5.647984504699707, 5.666559219360352, 5.6866254806518555, 5.7397308349609375, 5.647207736968994, 5.759136199951172, 5.70155143737793, 5.723856449127197, 5.8951334953308105, 5.694371223449707, 5.846368789672852, 5.575852394104004, 5.721434593200684, 5.7516937255859375, 5.485151290893555, 5.569699764251709, 5.721280574798584, 5.639435291290283, 5.761903762817383, 5.671775817871094, 5.732117652893066, 5.730010509490967, 5.7888875007629395, 5.543257713317871, 5.634850025177002, 5.554069995880127, 5.868597030639648, 5.612380027770996, 5.70316743850708, 5.834941387176514, 5.64068603515625, 5.668423652648926, 5.729251384735107, 5.551519393920898, 5.719424724578857, 5.712352752685547, 5.638242721557617, 5.795267105102539, 5.664901256561279, 5.703348636627197, 5.541529178619385, 5.626339435577393, 5.62185001373291, 5.60353422164917, 5.767674446105957, 5.828177452087402, 5.586737155914307, 5.830164432525635, 5.746506214141846, 5.810237884521484, 5.683786869049072, 5.656764507293701, 5.6452436447143555, 5.5826520919799805, 5.670072078704834, 5.854123115539551, 5.749535083770752, 5.603947162628174, 5.663429260253906, 5.653474807739258, 5.767657279968262, 5.837265491485596, 5.604832649230957, 5.752997398376465, 5.68077278137207, 5.763680458068848, 5.666080951690674, 5.690769195556641, 5.704329013824463, 5.658156394958496, 5.624025821685791, 5.67307186126709, 5.67658805847168, 5.625339031219482, 5.821659088134766, 5.7230072021484375, 5.761998653411865, 5.712369918823242, 5.747528076171875, 5.733922004699707, 5.536121368408203, 5.767786979675293, 5.715538024902344, 5.6786298751831055, 5.690351486206055, 5.676937103271484, 5.794693470001221, 5.700014114379883, 5.7433271408081055, 5.6271281242370605, 5.614882946014404, 5.645176410675049, 5.646012783050537, 5.646302223205566, 5.662595748901367, 5.739188194274902, 5.6796793937683105, 5.546017646789551, 5.469239711761475, 5.630218505859375, 5.759535312652588, 5.751766204833984, 5.604277610778809, 5.705211162567139, 5.665464401245117, 5.648410320281982, 5.605957984924316, 5.602400302886963, 5.8469929695129395, 5.820103645324707, 5.88585901260376, 5.546159267425537, 5.660313606262207, 5.746984958648682, 5.5083160400390625, 5.670436859130859, 5.668978214263916, 5.658321380615234, 5.679384231567383, 5.674646377563477, 5.770421981811523, 5.628867149353027, 5.70358943939209, 5.717619895935059, 5.622497081756592, 5.640556335449219, 5.5786309242248535, 5.693603515625, 5.676682949066162, 5.553924560546875, 5.7271857261657715, 5.73360538482666, 5.703186511993408, 5.671491622924805, 5.7693562507629395, 5.6358113288879395, 5.597650527954102, 5.781374931335449, 5.583632469177246, 5.612117290496826, 5.635919570922852, 5.714476108551025, 5.660505771636963, 5.683731555938721, 5.678844451904297, 5.725076198577881, 5.630133628845215, 5.725707530975342, 5.788919448852539, 5.647856712341309, 5.641404628753662, 5.721489429473877, 5.686716079711914, 5.52393913269043, 5.748317241668701, 5.658836364746094, 5.563950538635254, 5.5780792236328125, 5.704591274261475, 5.607252597808838, 5.71195125579834, 5.7034010887146, 5.759711742401123, 5.630658149719238, 5.641985893249512, 5.772430896759033, 5.699680805206299, 5.652538776397705, 5.732439041137695, 5.636983394622803, 5.696584701538086, 5.769230842590332, 5.755977630615234, 5.7845635414123535, 5.7489094734191895, 5.661350250244141, 5.7616868019104, 5.773993015289307, 5.588170051574707, 5.724145412445068, 5.761814594268799, 5.647320747375488, 5.656546115875244, 5.692748546600342, 5.804562091827393, 5.696413993835449, 5.736972808837891, 5.641130447387695, 5.631338596343994, 5.742919921875, 5.728565692901611, 5.734840393066406, 5.6860032081604, 5.580433368682861, 5.657444953918457, 5.66428804397583, 5.71859884262085, 5.591716289520264, 5.602655410766602, 5.672035217285156, 5.667264461517334, 5.636664390563965, 5.780785083770752, 5.608592510223389, 5.678850173950195, 5.6939544677734375, 5.713672161102295, 5.843941688537598, 5.5372209548950195, 5.647846221923828, 5.626295566558838, 5.699070453643799, 5.7271599769592285, 5.680238723754883, 5.681972503662109, 5.75159215927124, 5.470747947692871, 5.636478900909424, 5.676001071929932, 5.514937877655029, 5.736443519592285, 5.754251480102539, 5.610541820526123, 5.741401195526123, 5.69429349899292, 5.638575553894043, 5.66304349899292, 5.673855781555176, 5.7171311378479, 5.704064846038818, 5.686606407165527, 5.798217296600342, 5.636229515075684, 5.733583450317383, 5.707768440246582, 5.714531421661377, 5.819210052490234, 5.711336135864258, 5.7613935470581055, 5.631505012512207, 5.718683242797852, 5.775867462158203, 5.655884265899658, 5.75366735458374, 5.734314441680908, 5.673621654510498, 5.673872947692871, 5.588959217071533, 5.569460391998291, 5.64286470413208, 5.598057270050049, 5.70247220993042, 5.813591003417969, 5.555422782897949, 5.714632511138916, 5.602055549621582, 5.727309703826904, 5.6428937911987305, 5.755896091461182, 5.764923095703125, 5.684384346008301, 5.725174427032471, 5.642716407775879, 5.677247047424316, 5.652456760406494, 5.859570503234863, 5.737689018249512, 5.665597915649414, 5.652448654174805, 5.710577964782715, 5.7059173583984375, 5.734799385070801, 5.714005470275879, 5.684543609619141, 5.576377868652344, 5.729095935821533, 5.571409225463867, 5.686122417449951, 5.774528503417969, 5.568510055541992, 5.6840620040893555, 5.608643531799316, 5.716197490692139, 5.7063798904418945, 5.634709358215332, 5.688316822052002, 5.665646076202393, 5.649259090423584, 5.643121242523193, 5.580862522125244, 5.735627174377441, 5.74098539352417, 5.523534774780273, 5.7520246505737305, 5.634646415710449, 5.781798839569092, 5.646636009216309, 5.729773998260498, 5.646938800811768, 5.761672496795654, 5.564127445220947, 5.631080627441406, 5.825819492340088, 5.66274881362915, 5.727835655212402, 5.712147235870361, 5.746152400970459, 5.742667198181152, 5.589870452880859, 5.680576801300049, 5.703423976898193, 5.656357288360596, 5.5034098625183105, 5.723395347595215, 5.552091121673584, 5.513260364532471, 5.481518745422363, 5.525445461273193, 5.7752156257629395, 5.726353645324707, 5.755095481872559, 5.809350967407227, 5.778146743774414, 5.855191707611084, 5.568840026855469, 5.706548690795898, 5.742287635803223, 5.709081649780273, 5.809171199798584, 5.753509044647217, 5.711620807647705, 5.629262924194336, 5.634610176086426, 5.631959915161133, 5.583652496337891, 5.603277683258057, 5.660056114196777, 5.757743835449219, 5.5809855461120605, 5.8456501960754395, 5.672032833099365, 5.603458881378174, 5.622791290283203, 5.612954616546631, 5.709404468536377, 5.638726234436035, 5.542349815368652, 5.599912166595459, 5.74734354019165, 5.685771942138672, 5.708041191101074, 5.753896236419678, 5.575186252593994, 5.59014368057251, 5.642291069030762, 5.67744255065918, 5.6178693771362305, 5.648841381072998, 5.695057392120361, 5.65865421295166, 5.614173412322998, 5.738813877105713, 5.713174343109131, 5.702566146850586, 5.659725666046143, 5.652275562286377, 5.6490278244018555, 5.74749755859375, 5.716268062591553, 5.632593631744385, 5.842852592468262, 5.633103847503662, 5.680169582366943, 5.5023274421691895, 5.736461639404297, 5.6995530128479, 5.725872039794922, 5.7316741943359375, 5.765075206756592, 5.72859001159668, 5.757490634918213, 5.7705793380737305, 5.754904747009277, 5.721107006072998, 5.668553829193115, 5.6001057624816895, 5.641762733459473, 5.727190971374512, 5.550528526306152, 5.633405685424805, 5.593562126159668, 5.666512489318848, 5.719528675079346, 5.71907377243042, 5.662736415863037, 5.660389423370361, 5.712129592895508, 5.681169033050537, 5.57615852355957, 5.575859069824219, 5.676078796386719, 5.732474327087402, 5.781493663787842, 5.69983434677124, 5.665726661682129, 5.69600772857666, 5.6389570236206055, 5.831121921539307, 5.691658973693848, 5.653528213500977, 5.656769752502441, 5.587621688842773, 5.559798240661621, 5.571521759033203, 5.666272163391113, 5.709813594818115, 5.650407314300537, 5.761358737945557, 5.633321762084961, 5.61461877822876, 5.668676376342773, 5.736386775970459, 5.7068772315979, 5.603673458099365, 5.565131664276123, 5.750563621520996, 5.615733623504639, 5.6754374504089355, 5.572636127471924, 5.628876209259033, 5.551766395568848, 5.601230621337891, 5.690079212188721, 5.742650985717773, 5.572386264801025, 5.563549041748047, 5.579169273376465, 5.7153801918029785, 5.7269721031188965, 5.597721576690674, 5.685194969177246, 5.649220943450928, 5.751194000244141, 5.564495086669922, 5.583893299102783, 5.774815082550049, 5.4720377922058105, 5.634839057922363, 5.673873424530029, 5.591984748840332, 5.728133201599121, 5.695418357849121, 5.647678852081299, 5.677366256713867, 5.643148422241211, 5.703074932098389, 5.67844820022583, 5.650171756744385, 5.671473979949951, 5.663940906524658, 5.592107772827148, 5.57736349105835, 5.658419609069824, 5.696495532989502, 5.625756740570068, 5.6238274574279785, 5.659434795379639, 5.746726036071777, 5.686873435974121, 5.652161598205566, 5.5843682289123535, 5.675955295562744, 5.785715579986572, 5.707624435424805, 5.62072229385376, 5.820822238922119, 5.602675437927246, 5.645687103271484, 5.712004661560059, 5.58392858505249, 5.773431777954102, 5.692163944244385, 5.639233112335205, 5.670849800109863, 5.728397369384766, 5.678615570068359, 5.59971809387207, 5.732806205749512, 5.74731969833374, 5.633296012878418, 5.579443454742432, 5.710089683532715, 5.703173637390137, 5.677133083343506, 5.735368728637695, 5.710101127624512, 5.650568008422852, 5.595419883728027, 5.65190315246582, 5.64376974105835, 5.67709493637085, 5.688509941101074, 5.637962818145752, 5.56525993347168, 5.596909046173096, 5.63872766494751, 5.574944972991943, 5.58003568649292, 5.6354193687438965, 5.649152755737305, 5.675386428833008, 5.683201789855957, 5.466095447540283, 5.656553745269775, 5.684010028839111, 5.687559127807617, 5.602015018463135, 5.667102813720703, 5.706225395202637, 5.597148418426514, 5.666092872619629, 5.720431327819824, 5.7026519775390625, 5.734590530395508, 5.6216583251953125, 5.655097007751465, 5.7018256187438965, 5.663722991943359, 5.740146636962891, 5.676041603088379, 5.7206268310546875, 5.5397772789001465, 5.569711208343506, 5.713320255279541, 5.668558120727539, 5.730091094970703, 5.66100549697876, 5.704699516296387, 5.742608547210693, 5.757630825042725, 5.733861923217773, 5.731025218963623, 5.656247615814209, 5.699820041656494, 5.620381832122803, 5.67863130569458, 5.651041507720947, 5.6952409744262695, 5.780171871185303, 5.753955841064453, 5.51438570022583, 5.825916290283203, 5.678378105163574, 5.701683521270752, 5.556663990020752, 5.639766693115234, 5.778411388397217, 5.683469295501709, 5.673007965087891, 5.590012073516846, 5.821328163146973, 5.761107921600342, 5.665432453155518, 5.684760093688965, 5.654552936553955, 5.542531490325928, 5.775988578796387, 5.7510552406311035, 5.5823445320129395, 5.7570977210998535, 5.728615760803223, 5.521111488342285, 5.703092575073242, 5.723755359649658, 5.685302257537842, 5.726745128631592, 5.532844066619873, 5.695271968841553, 5.588564872741699, 5.688360214233398, 5.6557393074035645, 5.641350746154785, 5.568941593170166, 5.64856481552124, 5.578884124755859, 5.630486965179443, 5.619467735290527, 5.721465110778809, 5.602439880371094, 5.655457019805908, 5.7167158126831055, 5.710789203643799, 5.824222087860107, 5.797420978546143, 5.812476634979248, 5.64082145690918, 5.581737041473389, 5.737477779388428, 5.592472076416016, 5.662774562835693, 5.7240142822265625, 5.6602888107299805, 5.58280086517334, 5.617997169494629, 5.600879192352295, 5.581126689910889, 5.6868181228637695, 5.655452251434326, 5.554916858673096, 5.615372180938721, 5.602044582366943, 5.587021350860596, 5.625423431396484, 5.676559925079346, 5.557317733764648, 5.722812175750732, 5.820717811584473, 5.751476287841797, 5.6183671951293945, 5.659683704376221, 5.667023181915283, 5.6720194816589355, 5.684856414794922, 5.614851474761963, 5.682398319244385, 5.610857009887695, 5.7110114097595215, 5.727328300476074, 5.68718147277832, 5.556126117706299, 5.633608818054199, 5.5761566162109375, 5.673682689666748, 5.643256664276123, 5.69870662689209, 5.642795085906982, 5.714323997497559, 5.637622833251953, 5.666351795196533, 5.636226654052734, 5.741850852966309, 5.7077813148498535, 5.609188079833984, 5.60317850112915, 5.6584930419921875, 5.584583759307861, 5.518579006195068, 5.704687118530273, 5.669888496398926, 5.6576828956604, 5.715775966644287, 5.580540180206299, 5.554234981536865, 5.558450222015381, 5.675320148468018, 5.68056058883667, 5.698748588562012, 5.65987491607666, 5.634947299957275, 5.679523468017578, 5.700797080993652, 5.486601829528809, 5.711394786834717, 5.5429887771606445, 5.691036701202393, 5.582675933837891, 5.740292072296143, 5.655694961547852, 5.668614864349365, 5.6926164627075195, 5.7352166175842285, 5.609375, 5.703965187072754, 5.684988498687744, 5.666104793548584, 5.731409072875977, 5.711369037628174, 5.601015090942383, 5.592427730560303, 5.715604782104492, 5.674876689910889, 5.558216571807861, 5.5411553382873535, 5.589745044708252, 5.62924861907959, 5.621901035308838, 5.689070224761963, 5.614091873168945, 5.4758124351501465, 5.666845798492432, 5.570382118225098, 5.559159755706787, 5.645904541015625, 5.573751449584961, 5.691864490509033, 5.628338813781738, 5.614320755004883, 5.595355033874512, 5.660317897796631, 5.704098224639893, 5.714188575744629, 5.571809768676758, 5.687674045562744, 5.73482084274292, 5.704646110534668, 5.577686786651611, 5.699129581451416, 5.7150774002075195, 5.555300235748291, 5.690421104431152, 5.668491363525391, 5.635974407196045, 5.67631196975708, 5.698667049407959, 5.694299697875977, 5.63384485244751, 5.609773635864258, 5.619988441467285, 5.619502544403076, 5.627974033355713, 5.631466865539551, 5.737067699432373, 5.749165058135986, 5.647409439086914, 5.646447658538818, 5.674941539764404, 5.762734889984131, 5.662844181060791, 5.594892978668213, 5.73634672164917, 5.72413969039917, 5.735498428344727, 5.623463153839111, 5.6713128089904785, 5.664774417877197, 5.7816667556762695, 5.67526912689209, 5.628584384918213, 5.773812770843506, 5.609548568725586, 5.623047828674316, 5.659191608428955, 5.658607482910156, 5.64045524597168, 5.599792957305908, 5.697464466094971, 5.69538688659668, 5.617408752441406, 5.548102855682373, 5.638037204742432, 5.571369647979736, 5.625310897827148, 5.631763458251953, 5.666620254516602, 5.650494575500488, 5.687887191772461, 5.824740409851074, 5.644861698150635, 5.664895534515381, 5.620384693145752, 5.5248823165893555, 5.642725467681885, 5.674399375915527, 5.599362373352051, 5.737772464752197, 5.640538692474365, 5.568894863128662, 5.689870834350586, 5.661797046661377, 5.585667610168457, 5.593873977661133, 5.664892673492432, 5.625214099884033, 5.656826496124268, 5.727293968200684, 5.567980766296387, 5.5912909507751465, 5.6961517333984375, 5.618134498596191, 5.641123294830322, 5.711394786834717, 5.548751354217529, 5.684258937835693, 5.663465976715088, 5.636526107788086, 5.628163814544678, 5.580899238586426, 5.471601486206055, 5.656650543212891, 5.577241897583008, 5.615729808807373, 5.611747741699219, 5.6929168701171875, 5.722927570343018, 5.514583110809326, 5.610476016998291, 5.629162788391113, 5.6323418617248535, 5.553603649139404, 5.654908657073975, 5.603212356567383, 5.755832195281982, 5.706565856933594, 5.698850631713867, 5.694329261779785, 5.556410789489746, 5.660334587097168, 5.6562957763671875, 5.519856929779053, 5.726327896118164, 5.639092445373535, 5.7675604820251465, 5.744136333465576, 5.53619909286499, 5.64555025100708, 5.6226115226745605, 5.66764497756958, 5.740871906280518, 5.559056282043457, 5.642108917236328, 5.687586307525635, 5.747730731964111, 5.562324047088623, 5.6069841384887695, 5.585687637329102, 5.649230003356934, 5.671936511993408, 5.708159446716309, 5.589134216308594, 5.583926677703857, 5.64244270324707, 5.6633148193359375, 5.6491475105285645, 5.553853511810303, 5.633721351623535, 5.594721794128418, 5.713117599487305, 5.761592388153076, 5.585949420928955, 5.687398433685303, 5.643188953399658, 5.622961521148682, 5.487133026123047, 5.683364391326904, 5.620674133300781, 5.692965030670166, 5.70495080947876, 5.745060443878174, 5.683402061462402, 5.670835971832275, 5.661479473114014, 5.685824871063232, 5.496560096740723, 5.529953956604004, 5.630487442016602, 5.558549404144287, 5.714447498321533, 5.598687171936035, 5.6138763427734375, 5.688817024230957, 5.676541328430176, 5.639007568359375, 5.625355243682861, 5.6144185066223145, 5.5348615646362305, 5.672412395477295, 5.671006679534912, 5.690244674682617, 5.643370628356934, 5.612099647521973, 5.619146347045898, 5.522074222564697, 5.61942720413208, 5.623068809509277, 5.566498756408691, 5.604882717132568, 5.71204948425293, 5.633641242980957, 5.515544414520264, 5.612766265869141, 5.498014450073242, 5.627445220947266, 5.722222328186035, 5.663108825683594, 5.633271217346191, 5.550803184509277, 5.58424186706543, 5.6458516120910645, 5.641594886779785, 5.669556140899658, 5.6514177322387695, 5.70616340637207, 5.728640079498291, 5.512458801269531, 5.636047840118408, 5.666943073272705, 5.666615009307861, 5.615157604217529, 5.657991886138916, 5.70352840423584, 5.524654388427734, 5.527034282684326, 5.65154504776001, 5.559970855712891, 5.549502372741699, 5.595008373260498, 5.65579891204834, 5.611146926879883, 5.730742454528809, 5.6840996742248535, 5.655657768249512, 5.694249629974365, 5.584718227386475, 5.715936660766602, 5.532444477081299, 5.658323287963867, 5.663244724273682, 5.682199954986572, 5.652187347412109, 5.630660057067871, 5.678097248077393, 5.514023303985596, 5.646904468536377, 5.666903018951416, 5.697630405426025, 5.592096328735352, 5.692378997802734, 5.717203140258789, 5.702425956726074, 5.773071765899658, 5.714883327484131, 5.591274261474609, 5.6240668296813965, 5.647243976593018, 5.687541484832764, 5.649168491363525, 5.705123424530029, 5.760175704956055, 5.629364967346191, 5.633955001831055, 5.506829261779785, 5.703707695007324, 5.721322536468506, 5.684813976287842, 5.627163887023926, 5.632813930511475, 5.708474636077881, 5.702151775360107, 5.71259069442749, 5.51594352722168, 5.625644683837891, 5.589440822601318, 5.660623550415039, 5.604700088500977, 5.590093612670898, 5.613145351409912, 5.617116451263428, 5.724749565124512, 5.592555522918701, 5.688488960266113, 5.620007514953613, 5.632160186767578, 5.616587162017822, 5.7086310386657715, 5.62528657913208, 5.625589847564697, 5.599493503570557, 5.626333236694336, 5.59100866317749, 5.660813331604004, 5.635055065155029, 5.552628517150879, 5.349681377410889, 5.559346675872803, 5.681909084320068, 5.637919902801514, 5.584443092346191, 5.585183143615723, 5.679141521453857, 5.5795369148254395, 5.639291286468506, 5.716005802154541, 5.58702278137207, 5.59145975112915, 5.766454219818115, 5.675411224365234, 5.621334552764893, 5.745232582092285, 5.591878414154053, 5.712042808532715, 5.799872875213623, 5.5831475257873535, 5.681206226348877, 5.562778472900391, 5.7034687995910645, 5.536736488342285, 5.569945812225342, 5.688850402832031, 5.677731513977051, 5.598659038543701, 5.645095348358154, 5.72930908203125, 5.638487339019775, 5.574524402618408, 5.6942033767700195, 5.59320068359375, 5.657626628875732, 5.613053798675537, 5.601891040802002, 5.633576393127441, 5.576057434082031, 5.691758632659912, 5.593575954437256, 5.8062968254089355, 5.810341835021973, 5.687042236328125, 5.689238548278809, 5.569756507873535, 5.665174961090088, 5.720300674438477, 5.606524467468262, 5.709997653961182, 5.542272567749023, 5.601834774017334, 5.624611854553223, 5.462569713592529, 5.705550193786621, 5.58018159866333, 5.626784801483154, 5.620605945587158, 5.631759166717529, 5.664364337921143, 5.6421051025390625, 5.593266010284424, 5.658283233642578, 5.634120941162109, 5.591191291809082, 5.692508697509766, 5.62988805770874, 5.63821268081665, 5.62428617477417, 5.668939113616943, 5.599865913391113, 5.530413627624512, 5.5645551681518555, 5.596785545349121, 5.606682300567627, 5.543687343597412, 5.60137939453125, 5.684057712554932, 5.5982279777526855, 5.634416103363037, 5.486769199371338, 5.613707065582275, 5.679501056671143, 5.613148212432861, 5.75316858291626, 5.669088840484619, 5.686137676239014, 5.703317642211914, 5.603212833404541, 5.7092156410217285, 5.619842052459717, 5.663414478302002, 5.669343948364258, 5.571716785430908, 5.630283832550049, 5.6428141593933105, 5.692437648773193, 5.5826215744018555, 5.68836784362793, 5.738758087158203, 5.447480201721191, 5.646387100219727, 5.6794867515563965, 5.737159252166748, 5.6319379806518555, 5.624884605407715, 5.60378360748291, 5.6004414558410645, 5.567331314086914, 5.692232131958008, 5.56763219833374, 5.7163310050964355, 5.521146774291992, 5.570144176483154, 5.679299354553223, 5.540030002593994, 5.595176696777344, 5.62972354888916, 5.713650703430176, 5.540294647216797, 5.606844425201416, 5.723575115203857, 5.640279769897461, 5.755414009094238, 5.565008163452148, 5.697283744812012, 5.590144634246826, 5.56277322769165, 5.642294406890869, 5.611584186553955, 5.583548069000244, 5.62346887588501, 5.601861953735352, 5.683920860290527, 5.675957679748535, 5.543429851531982, 5.6382222175598145, 5.738584995269775, 5.510575294494629, 5.564717769622803, 5.618788242340088, 5.575089454650879, 5.543116569519043, 5.727447032928467, 5.661575794219971, 5.805314540863037, 5.648407936096191, 5.6603899002075195, 5.442073345184326, 5.699186325073242, 5.573075294494629, 5.836976528167725, 5.6534423828125, 5.546656131744385, 5.739004611968994, 5.71771764755249, 5.704517364501953, 5.6777238845825195, 5.726455211639404, 5.546310901641846, 5.641633033752441, 5.581937313079834, 5.675014019012451, 5.621707916259766, 5.75615930557251, 5.618575096130371, 5.591404438018799, 5.601234436035156, 5.606293201446533, 5.484667778015137, 5.506999492645264, 5.689998626708984, 5.503921031951904, 5.71627140045166, 5.598791599273682, 5.506526947021484, 5.556376934051514, 5.5299248695373535, 5.576860427856445, 5.722089767456055, 5.717748165130615, 5.698496341705322, 5.7248454093933105, 5.685324668884277, 5.562819480895996, 5.655539512634277, 5.7210469245910645, 5.754497051239014, 5.535976409912109, 5.66973876953125, 5.5747199058532715, 5.688589572906494, 5.657761096954346, 5.692376613616943, 5.5653510093688965, 5.636946678161621, 5.571674823760986, 5.665661334991455, 5.709096908569336, 5.7480034828186035, 5.6054840087890625, 5.5316057205200195, 5.748324871063232, 5.661657333374023, 5.633617877960205, 5.723481178283691, 5.60185432434082, 5.6594929695129395, 5.660984039306641, 5.613986015319824, 5.606004238128662, 5.647745609283447, 5.6860127449035645, 5.637446403503418, 5.660573482513428, 5.516532897949219, 5.678136348724365, 5.573514938354492, 5.62515926361084, 5.704775810241699, 5.616580963134766, 5.697751998901367, 5.669778347015381, 5.612366676330566, 5.5518364906311035, 5.680198669433594, 5.64282751083374, 5.558017253875732, 5.561881065368652, 5.658351898193359, 5.690948486328125, 5.613870143890381, 5.608211994171143, 5.713855266571045, 5.588615894317627, 5.4841790199279785, 5.637215614318848, 5.552154541015625, 5.591060161590576, 5.658556938171387, 5.521941184997559, 5.631768226623535, 5.605253219604492, 5.54986047744751, 5.694626808166504, 5.675719738006592, 5.522696018218994, 5.7037177085876465, 5.682126998901367, 5.6776814460754395, 5.6992106437683105, 5.643548965454102, 5.637837886810303, 5.614396572113037, 5.504811763763428, 5.629737854003906, 5.783288955688477, 5.502378463745117, 5.6695170402526855, 5.619955062866211, 5.522393226623535, 5.697552680969238, 5.725071907043457, 5.638956069946289, 5.505666255950928, 5.655864238739014, 5.651435852050781, 5.4597015380859375, 5.549372673034668, 5.4964375495910645, 5.759023189544678, 5.587802886962891, 5.63038969039917, 5.620879650115967, 5.6523566246032715, 5.640473365783691, 5.568266868591309, 5.461250305175781, 5.728795528411865, 5.674643039703369, 5.663113594055176, 5.678003787994385, 5.631468772888184, 5.7265424728393555, 5.6918230056762695, 5.563735485076904, 5.653841972351074, 5.625093460083008, 5.673696041107178, 5.841691970825195, 5.504813194274902, 5.687877178192139, 5.568665981292725, 5.709772109985352, 5.735130786895752, 5.571852684020996, 5.621179103851318, 5.444278717041016, 5.690481662750244, 5.580617904663086, 5.614977836608887, 5.568941116333008, 5.60384464263916, 5.725688934326172, 5.517042636871338, 5.589356422424316, 5.67224645614624, 5.697880268096924, 5.689423084259033, 5.597915172576904, 5.61287260055542, 5.796299934387207, 5.591526985168457, 5.6023664474487305, 5.6882243156433105, 5.516978740692139, 5.632145404815674, 5.591700553894043, 5.6102800369262695, 5.654881954193115, 5.5839457511901855, 5.670058727264404, 5.638660430908203, 5.6503119468688965, 5.572292327880859, 5.6774821281433105, 5.6774821281433105, 5.567138671875, 5.660746097564697, 5.604430675506592, 5.592329025268555, 5.584883213043213, 5.725514888763428, 5.6897077560424805, 5.677180290222168, 5.501613616943359, 5.633399486541748, 5.562400817871094, 5.647320747375488, 5.4531073570251465, 5.6671857833862305, 5.6749186515808105, 5.730144023895264, 5.6238932609558105, 5.637325286865234, 5.589457988739014, 5.6351847648620605, 5.605915546417236, 5.609748363494873, 5.621903896331787, 5.681956768035889, 5.570461273193359, 5.623829364776611, 5.624007701873779, 5.65176248550415, 5.618438720703125, 5.649075984954834, 5.601353168487549, 5.5362019538879395, 5.618627548217773, 5.63881254196167, 5.681153297424316, 5.61515474319458, 5.652377128601074, 5.7075066566467285, 5.634954452514648, 5.775241851806641, 5.504868984222412, 5.61683988571167, 5.632261276245117, 5.581881046295166, 5.653471946716309, 5.6343231201171875, 5.6088080406188965, 5.658982753753662, 5.633697986602783, 5.753289699554443, 5.647673606872559, 5.536251068115234, 5.659049987792969, 5.452706813812256, 5.614394187927246, 5.664743423461914, 5.564716339111328, 5.627087593078613, 5.640414237976074, 5.564910411834717, 5.695941925048828, 5.564005374908447, 5.578946590423584, 5.702243328094482, 5.633530616760254, 5.7228922843933105, 5.633995532989502, 5.587448596954346, 5.608158111572266, 5.5514092445373535, 5.665434837341309, 5.600767612457275, 5.814323902130127, 5.736554145812988, 5.4749579429626465, 5.651146411895752, 5.653372764587402, 5.6097331047058105, 5.645572185516357, 5.651906490325928, 5.56987190246582, 5.644323348999023, 5.557719707489014, 5.585144996643066, 5.641629695892334, 5.636887550354004, 5.695436954498291, 5.523623943328857, 5.632450103759766, 5.678769111633301, 5.67800235748291, 5.618564128875732, 5.594442844390869, 5.549152374267578, 5.6438164710998535, 5.618465900421143, 5.842811107635498, 5.570541858673096, 5.451573848724365, 5.568813323974609, 5.606010913848877, 5.695140838623047, 5.662209987640381, 5.621058940887451, 5.566624164581299, 5.667616367340088, 5.558323383331299, 5.661947727203369, 5.639952659606934, 5.674680233001709, 5.55841588973999, 5.5567827224731445, 5.650145530700684, 5.675226211547852, 5.70042610168457, 5.643062591552734, 5.673581123352051, 5.547451496124268, 5.549752712249756, 5.542222023010254, 5.697265148162842, 5.581963539123535, 5.593267917633057, 5.63300085067749, 5.59560489654541, 5.600063323974609, 5.790308475494385, 5.576388835906982, 5.610319137573242, 5.5576348304748535, 5.616733074188232, 5.709205627441406, 5.616349220275879, 5.614445686340332, 5.548149108886719, 5.594656944274902, 5.693137168884277, 5.5262932777404785, 5.711948871612549, 5.632895469665527, 5.653188228607178, 5.62992000579834, 5.576178550720215, 5.509771823883057, 5.564436435699463, 5.467613220214844, 5.6050896644592285, 5.528773784637451, 5.742066860198975, 5.577779769897461, 5.472207546234131, 5.538060665130615, 5.583307266235352, 5.515323162078857, 5.713836669921875, 5.520611763000488, 5.625884056091309, 5.620893478393555, 5.492619514465332, 5.599212646484375, 5.617699146270752, 5.640992641448975, 5.588217735290527, 5.77498197555542, 5.5475592613220215, 5.605356216430664, 5.644000053405762, 5.615360260009766, 5.646780490875244, 5.605526924133301, 5.6721510887146, 5.703738689422607, 5.5253190994262695, 5.5458526611328125, 5.686181545257568, 5.600768566131592, 5.634746551513672, 5.561704635620117, 5.594583034515381, 5.686227321624756, 5.401519775390625, 5.62462043762207, 5.676611423492432, 5.675573348999023, 5.523728370666504, 5.6566290855407715, 5.6452956199646, 5.553431987762451, 5.660676002502441, 5.570939064025879, 5.727491855621338, 5.534458637237549, 5.501466274261475, 5.567986488342285, 5.650291442871094, 5.587201118469238, 5.516790866851807, 5.666410446166992, 5.641055583953857, 5.572936058044434, 5.60849142074585, 5.5725417137146, 5.602577209472656, 5.631913185119629, 5.674084186553955, 5.5976057052612305, 5.529330253601074, 5.544393062591553, 5.572728633880615, 5.685516834259033, 5.6602253913879395, 5.6687912940979, 5.585491180419922, 5.584690093994141, 5.545138835906982, 5.645163536071777, 5.51800012588501, 5.653807163238525, 5.735503673553467, 5.542917728424072, 5.4979472160339355, 5.698091983795166, 5.460631847381592, 5.542847156524658, 5.749464511871338, 5.668428421020508, 5.686196327209473, 5.657003402709961, 5.633657455444336, 5.633103370666504, 5.690053462982178, 5.690295696258545, 5.805181503295898, 5.563023090362549, 5.743494510650635, 5.644431114196777, 5.632741451263428, 5.63551139831543, 5.690296173095703, 5.692869186401367, 5.57360315322876, 5.557442665100098, 5.599403381347656, 5.732922077178955, 5.659691333770752, 5.641469955444336, 5.584719181060791, 5.630920886993408, 5.689960956573486, 5.677761077880859, 5.759568214416504, 5.594789505004883, 5.638410568237305, 5.728084564208984, 5.652619361877441, 5.557581901550293, 5.651317119598389, 5.7056169509887695, 5.707839012145996, 5.510856628417969, 5.627503871917725, 5.647852897644043, 5.566423416137695, 5.739881992340088, 5.679077625274658, 5.749207973480225, 5.557098388671875, 5.6456828117370605, 5.651148319244385, 5.74077844619751, 5.677947998046875, 5.504480838775635, 5.7041473388671875, 5.7004570960998535, 5.5910563468933105, 5.576430320739746, 5.771535396575928, 5.698374271392822, 5.605240821838379, 5.580681324005127, 5.552544116973877, 5.595523834228516, 5.674215793609619, 5.6711554527282715, 5.558094501495361, 5.655909538269043, 5.509144306182861, 5.687593936920166, 5.520293712615967, 5.671555995941162, 5.50894832611084, 5.591861724853516, 5.647340297698975, 5.593201160430908, 5.623798370361328, 5.562137603759766, 5.641491413116455, 5.645962715148926, 5.570496559143066, 5.734959602355957, 5.708810806274414, 5.708758354187012, 5.624826908111572, 5.65895414352417, 5.391390323638916, 5.733912944793701, 5.647400379180908, 5.555263996124268, 5.586369037628174, 5.516282081604004, 5.542962074279785, 5.700741291046143, 5.574618339538574, 5.619743824005127, 5.59891414642334, 5.692939281463623, 5.719854354858398, 5.582859039306641, 5.576169013977051, 5.5495429039001465, 5.56212043762207, 5.690670490264893, 5.741147994995117, 5.549072265625, 5.554801940917969, 5.62656831741333, 5.613765716552734, 5.62081241607666, 5.549917697906494, 5.680230140686035, 5.695093154907227, 5.571031093597412, 5.586742877960205, 5.52658748626709, 5.613524436950684, 5.633838176727295, 5.650870323181152, 5.638056755065918, 5.630177974700928, 5.611321449279785, 5.702974319458008, 5.5049729347229, 5.756577491760254, 5.525340557098389, 5.665511131286621, 5.71035099029541, 5.5684638023376465, 5.563721179962158, 5.607105255126953, 5.647738933563232, 5.62230920791626, 5.591771602630615, 5.6859636306762695, 5.5995306968688965, 5.684158802032471, 5.705153465270996, 5.637180805206299, 5.579125881195068, 5.757572174072266, 5.670386791229248, 5.648596286773682, 5.6510491371154785, 5.652439117431641, 5.639832496643066, 5.631711483001709, 5.4856367111206055, 5.638708591461182, 5.496884346008301, 5.597462177276611, 5.514759540557861, 5.5044779777526855, 5.623989105224609, 5.614038944244385, 5.552988052368164, 5.665009498596191, 5.420435905456543, 5.6436662673950195, 5.688584804534912, 5.5480194091796875, 5.672126770019531, 5.624395847320557, 5.534502983093262, 5.624716281890869, 5.514209747314453, 5.7958807945251465, 5.634984493255615, 5.544623851776123, 5.610500335693359, 5.72721529006958, 5.5876145362854, 5.696542263031006, 5.586322784423828, 5.631633281707764, 5.611086845397949, 5.492400169372559, 5.5517473220825195, 5.657232761383057, 5.632237434387207, 5.629724025726318, 5.59567928314209, 5.629575252532959, 5.7094035148620605, 5.600497722625732, 5.516708850860596, 5.657968997955322, 5.518618106842041, 5.445309162139893, 5.657708644866943, 5.619692802429199, 5.57258939743042, 5.604105472564697, 5.6267595291137695, 5.682530403137207, 5.7366042137146, 5.636157035827637, 5.6334147453308105, 5.582261562347412, 5.617414474487305, 5.644484519958496, 5.50999116897583, 5.477135181427002, 5.617111682891846, 5.634547710418701, 5.518773078918457, 5.742201328277588, 5.6101813316345215, 5.568221569061279, 5.646448612213135, 5.725222587585449, 5.58743143081665, 5.605279922485352, 5.651165008544922, 5.687921524047852, 5.534997940063477, 5.460310459136963, 5.5617756843566895, 5.600003719329834, 5.597886562347412, 5.60398530960083, 5.608639717102051, 5.620241641998291, 5.473598957061768, 5.658487319946289, 5.649820804595947, 5.524615287780762, 5.656500339508057, 5.612959861755371, 5.574161052703857, 5.551249027252197, 5.65397834777832, 5.512970924377441, 5.596147537231445, 5.550121784210205, 5.645084381103516, 5.785472869873047, 5.524530410766602, 5.557072162628174, 5.661739826202393, 5.675086498260498, 5.5559797286987305, 5.632030963897705, 5.505172252655029, 5.614197254180908, 5.66519021987915, 5.588762283325195, 5.643230438232422, 5.5870137214660645, 5.709866046905518, 5.613255023956299, 5.592363357543945, 5.674172878265381, 5.745498180389404, 5.707488536834717, 5.595496654510498, 5.625072002410889, 5.562908172607422, 5.5666704177856445, 5.591589450836182, 5.512948513031006, 5.724433422088623, 5.604344367980957, 5.595968723297119, 5.618436813354492, 5.587493896484375, 5.541909217834473, 5.722401142120361, 5.562727451324463, 5.608580112457275, 5.5896172523498535, 5.6584086418151855, 5.561958312988281, 5.683979511260986, 5.561384677886963, 5.635097503662109, 5.575369834899902, 5.668178081512451, 5.681179523468018, 5.558215141296387, 5.593886375427246, 5.68699836730957, 5.629562854766846, 5.631272315979004, 5.65088415145874, 5.626061916351318, 5.576319694519043, 5.668374538421631, 5.656854152679443, 5.528578281402588, 5.580076217651367, 5.613959789276123, 5.6836419105529785, 5.544475555419922, 5.658121585845947, 5.545942306518555, 5.653359889984131, 5.537530422210693, 5.631904602050781, 5.688718795776367, 5.672773361206055, 5.6442484855651855, 5.5885233879089355, 5.7008137702941895, 5.639782428741455, 5.650715351104736, 5.602456092834473, 5.661378860473633, 5.488758563995361, 5.579563140869141, 5.667246341705322, 5.517873287200928, 5.583105564117432, 5.643409252166748, 5.6608428955078125, 5.711995601654053, 5.769779205322266, 5.543739318847656, 5.529700756072998, 5.619046688079834, 5.5267333984375, 5.50770378112793, 5.693869590759277, 5.640610694885254, 5.548311233520508, 5.588809013366699, 5.49219274520874, 5.579280853271484, 5.677618026733398, 5.603135108947754, 5.642620086669922, 5.515361785888672, 5.598611831665039, 5.561132907867432, 5.550691604614258, 5.582443714141846, 5.583602428436279, 5.449951648712158, 5.7121782302856445, 5.485206604003906, 5.638800144195557, 5.6966166496276855, 5.610835075378418, 5.571684837341309, 5.6043829917907715, 5.634725570678711, 5.643597602844238, 5.582693099975586, 5.665472030639648, 5.536555290222168, 5.533454895019531, 5.587841987609863, 5.599039554595947, 5.498986721038818, 5.720458984375, 5.673254013061523, 5.676790237426758, 5.606711387634277, 5.389922618865967, 5.720734119415283, 5.674323081970215, 5.604040145874023, 5.605960845947266, 5.577110290527344, 5.589128494262695, 5.541304588317871, 5.6033759117126465, 5.601812362670898, 5.504178047180176, 5.618876934051514, 5.639919281005859, 5.612801551818848, 5.566919326782227, 5.568938255310059, 5.610047340393066, 5.55770206451416, 5.622865676879883, 5.691568851470947, 5.68440055847168, 5.545413970947266, 5.675172805786133, 5.639394760131836, 5.617394924163818, 5.544050216674805, 5.563077926635742, 5.588375568389893, 5.501713752746582, 5.560070514678955, 5.652667045593262, 5.567568302154541, 5.561441898345947, 5.609143257141113, 5.642364501953125, 5.606809139251709, 5.695594310760498, 5.5930585861206055, 5.545709133148193, 5.690591335296631, 5.70359992980957, 5.558936595916748, 5.4953227043151855, 5.685647487640381, 5.540102958679199, 5.681787490844727, 5.6868085861206055, 5.61334753036499, 5.666584014892578, 5.761938095092773, 5.588947296142578, 5.536769866943359, 5.648011684417725, 5.459551811218262, 5.6408796310424805, 5.658113956451416, 5.5901780128479, 5.657045364379883, 5.712554931640625, 5.649664878845215, 5.673091888427734, 5.6027913093566895, 5.627993106842041, 5.67735481262207, 5.507995128631592, 5.58796501159668, 5.642879486083984, 5.588118076324463, 5.555522441864014, 5.647440433502197, 5.517809867858887, 5.500470161437988, 5.504183292388916, 5.734447002410889, 5.604058265686035, 5.669405460357666, 5.489618301391602, 5.699575424194336, 5.646730899810791, 5.571717739105225, 5.627348899841309, 5.572879314422607, 5.548086166381836, 5.673904895782471, 5.713768482208252, 5.630861282348633, 5.594960689544678, 5.602169036865234, 5.578772068023682, 5.469972610473633, 5.6513142585754395, 5.590709686279297, 5.5363383293151855, 5.525190830230713, 5.647846221923828, 5.58987283706665, 5.746280193328857, 5.614360809326172, 5.642043590545654, 5.676242351531982, 5.606079578399658, 5.616517066955566, 5.591193675994873, 5.601136684417725, 5.624846935272217, 5.536211967468262, 5.500767230987549, 5.612938404083252, 5.589879035949707, 5.555454730987549, 5.647859573364258, 5.582019805908203, 5.645700454711914, 5.489564418792725, 5.44150972366333, 5.6146721839904785, 5.709920406341553, 5.641111373901367, 5.630605220794678, 5.670221328735352, 5.675308704376221, 5.684163570404053, 5.580422401428223, 5.485475540161133, 5.544956684112549, 5.668418884277344, 5.734630584716797, 5.460529804229736, 5.5928449630737305, 5.68151330947876, 5.586787700653076, 5.573174476623535, 5.532312393188477, 5.5827484130859375, 5.52799129486084, 5.761984348297119, 5.632441997528076, 5.698962211608887, 5.727944850921631, 5.5218424797058105, 5.556903839111328, 5.608029842376709, 5.4401984214782715, 5.622549057006836, 5.673947811126709, 5.543868064880371, 5.7809858322143555, 5.648090362548828, 5.5013275146484375, 5.6023783683776855, 5.5886969566345215, 5.6035075187683105, 5.625947952270508, 5.67273473739624, 5.692920207977295, 5.622811317443848, 5.567856788635254, 5.681163787841797, 5.593164920806885, 5.6472039222717285, 5.493427753448486, 5.542520046234131, 5.539393424987793, 5.600520133972168, 5.617135524749756, 5.5184526443481445, 5.565764904022217, 5.575808048248291, 5.62533712387085, 5.642923355102539, 5.700108051300049, 5.686598300933838, 5.6148152351379395, 5.586281776428223, 5.6213860511779785, 5.661020278930664, 5.670609474182129, 5.667301654815674, 5.498543739318848, 5.654213905334473, 5.621883392333984, 5.507106304168701, 5.770092487335205, 5.6996684074401855, 5.624488830566406, 5.590521335601807, 5.625967979431152, 5.6157050132751465, 5.60141134262085, 5.6463799476623535, 5.66309928894043, 5.573002815246582, 5.511691570281982, 5.6250762939453125, 5.57654333114624, 5.511255741119385, 5.5009260177612305, 5.6190972328186035, 5.4733171463012695, 5.643519401550293, 5.682044982910156, 5.623047828674316, 5.472351551055908, 5.625561237335205, 5.548591613769531, 5.677687644958496, 5.627567768096924, 5.568443775177002, 5.5767598152160645, 5.641234397888184, 5.625044345855713, 5.729809284210205, 5.669768810272217, 5.626989841461182, 5.6632819175720215, 5.6937079429626465, 5.585740089416504, 5.81598424911499, 5.684606552124023, 5.579602241516113, 5.597821235656738, 5.543779373168945, 5.464620590209961, 5.659860134124756, 5.663740158081055, 5.595094203948975, 5.681305885314941, 5.546931743621826, 5.619833469390869, 5.449877738952637, 5.681842803955078, 5.567564487457275, 5.69873571395874, 5.608104705810547, 5.540369510650635, 5.648597717285156, 5.563482284545898, 5.648475646972656, 5.76485013961792, 5.666476249694824, 5.7313690185546875, 5.5536370277404785, 5.692798137664795, 5.59959602355957, 5.596153736114502, 5.661172866821289, 5.629433631896973, 5.525988578796387, 5.561010837554932, 5.525053977966309, 5.6657915115356445, 5.598974704742432, 5.721065044403076, 5.494302272796631, 5.6468892097473145, 5.6083831787109375, 5.609502792358398, 5.580827236175537, 5.548731327056885, 5.6389055252075195, 5.5566792488098145, 5.574819087982178, 5.601129055023193, 5.574491500854492, 5.434932708740234, 5.517994403839111, 5.562928676605225, 5.573513984680176, 5.658514499664307, 5.5195631980896, 5.592545986175537, 5.683676719665527, 5.553909778594971, 5.640745162963867, 5.571809768676758, 5.691202163696289, 5.573006629943848, 5.558866500854492, 5.51957368850708, 5.5077290534973145, 5.500400066375732, 5.613934516906738, 5.581223487854004, 5.570988655090332, 5.532073497772217, 5.6240997314453125, 5.588654041290283, 5.662939548492432, 5.554946422576904, 5.718074321746826, 5.73789644241333, 5.653857231140137, 5.579519271850586, 5.722642421722412, 5.741917133331299, 5.537818908691406, 5.4959564208984375, 5.569672107696533, 5.584178924560547, 5.6545796394348145, 5.513344764709473, 5.581057071685791, 5.592570781707764, 5.646663665771484, 5.630809783935547, 5.427950382232666, 5.6682047843933105, 5.631654262542725, 5.559377193450928, 5.610004425048828, 5.678435802459717, 5.529244422912598, 5.5079474449157715, 5.641077518463135, 5.554279327392578, 5.45334529876709, 5.633449077606201, 5.48439884185791, 5.57396125793457, 5.533720970153809, 5.596031665802002, 5.737330436706543, 5.594155311584473, 5.596321105957031, 5.617543697357178, 5.655730724334717, 5.517671585083008, 5.708974838256836, 5.650320053100586, 5.618727207183838, 5.6077470779418945, 5.709530830383301, 5.572237491607666, 5.704676151275635, 5.662108898162842, 5.5912580490112305, 5.56010103225708, 5.639958381652832, 5.635128498077393, 5.551532745361328, 5.6140594482421875, 5.542755126953125, 5.587226390838623, 5.614389419555664, 5.695283889770508, 5.7070112228393555, 5.703444480895996, 5.624668121337891, 5.651425361633301, 5.61214017868042, 5.647885322570801, 5.66582727432251, 5.526253700256348, 5.520442485809326, 5.68964147567749, 5.547794818878174, 5.606714725494385, 5.629137992858887, 5.583314895629883, 5.63084602355957, 5.747438907623291, 5.600954055786133, 5.694777965545654, 5.534115314483643, 5.636352062225342, 5.62636661529541, 5.586841583251953, 5.583725929260254, 5.441817760467529, 5.712736129760742, 5.599893093109131, 5.688767910003662, 5.6816534996032715, 5.675052642822266, 5.606158256530762, 5.488720417022705, 5.6187262535095215, 5.607614040374756, 5.625075340270996, 5.63426399230957, 5.629651069641113, 5.563000679016113, 5.614051342010498, 5.608407020568848, 5.712743282318115, 5.587662696838379, 5.584175109863281, 5.673638820648193, 5.475522041320801, 5.48636531829834, 5.475114345550537, 5.640163421630859, 5.5297651290893555, 5.65080451965332, 5.686117649078369, 5.643716812133789, 5.645042896270752, 5.606599807739258, 5.523237228393555, 5.597296714782715, 5.4631853103637695, 5.576103210449219, 5.597344875335693, 5.658123016357422, 5.607461929321289, 5.647468566894531, 5.560735702514648, 5.618999004364014, 5.6152215003967285, 5.5654988288879395, 5.644857883453369, 5.658219814300537, 5.538511753082275, 5.581061363220215, 5.55909538269043, 5.566689491271973, 5.740875244140625, 5.490485191345215, 5.609158515930176, 5.585541725158691, 5.4828877449035645, 5.590740203857422, 5.634077548980713, 5.6393513679504395, 5.560247421264648, 5.563355922698975, 5.557746887207031, 5.53315544128418, 5.69602108001709, 5.691592216491699, 5.765317440032959, 5.6371378898620605, 5.638162136077881, 5.5155205726623535, 5.586515426635742, 5.601256370544434, 5.518272876739502, 5.6818318367004395, 5.568289279937744, 5.533007621765137, 5.660826206207275, 5.665657997131348, 5.555848121643066, 5.529444217681885, 5.601477146148682, 5.541843414306641, 5.687678813934326, 5.676623821258545, 5.360711574554443, 5.541711330413818, 5.645599365234375, 5.588095664978027, 5.7097368240356445, 5.641752243041992, 5.557531833648682, 5.563981056213379, 5.743919849395752, 5.530676364898682, 5.5400543212890625, 5.559161186218262, 5.613295555114746, 5.619452953338623, 5.691060543060303, 5.436516284942627, 5.582392692565918, 5.733825206756592, 5.6630449295043945, 5.52791166305542, 5.748079299926758, 5.656363487243652, 5.685721397399902, 5.546623229980469, 5.494699954986572, 5.649870872497559, 5.63026762008667, 5.646996974945068, 5.620466232299805, 5.601078510284424, 5.493887424468994, 5.5391950607299805, 5.5286359786987305, 5.577495574951172, 5.57839298248291, 5.598104953765869, 5.682020664215088, 5.571305751800537, 5.588714599609375, 5.588805675506592, 5.687195777893066, 5.715635776519775, 5.526999473571777, 5.576666831970215, 5.522716045379639, 5.747897624969482, 5.705035209655762, 5.577369213104248, 5.512244701385498, 5.6504597663879395, 5.575734615325928, 5.708766460418701, 5.495453357696533, 5.6175127029418945, 5.6520843505859375, 5.611117362976074, 5.588169574737549, 5.511943340301514, 5.591747283935547, 5.624125957489014, 5.616158962249756, 5.619959831237793, 5.6566314697265625, 5.589939594268799, 5.669409275054932, 5.618391513824463, 5.720795631408691, 5.539412498474121, 5.559739112854004, 5.563105583190918, 5.429804801940918, 5.59541130065918, 5.499460220336914, 5.70348596572876, 5.701797962188721, 5.672543048858643, 5.654094219207764, 5.553822994232178, 5.7117018699646, 5.6129631996154785, 5.504383563995361, 5.623760223388672, 5.661661148071289, 5.6721343994140625, 5.625079154968262, 5.555274963378906, 5.614479064941406, 5.549099922180176, 5.599808216094971, 5.521395206451416, 5.71016263961792, 5.536559104919434, 5.56619119644165, 5.517640590667725, 5.59494161605835, 5.60532808303833, 5.658553123474121, 5.573164463043213, 5.661957263946533, 5.64463996887207, 5.586205005645752, 5.550149440765381, 5.661397457122803, 5.50410795211792, 5.669466018676758, 5.5001325607299805, 5.570882320404053, 5.59952449798584, 5.619102954864502, 5.561844825744629, 5.5593414306640625, 5.594794750213623, 5.646341323852539, 5.4632344245910645, 5.632903575897217, 5.584882736206055, 5.5135345458984375, 5.588174343109131, 5.79072904586792, 5.506782531738281, 5.634782314300537, 5.615395545959473, 5.79706335067749, 5.6732659339904785, 5.492079257965088, 5.6184515953063965, 5.623074054718018, 5.672840595245361, 5.536483287811279, 5.541841983795166, 5.5656890869140625, 5.577127933502197, 5.568316459655762, 5.555004119873047, 5.454673767089844, 5.63206148147583, 5.663947105407715, 5.585134029388428, 5.516263961791992, 5.61319637298584, 5.564177513122559, 5.667810440063477, 5.6070146560668945, 5.656247615814209, 5.646417140960693, 5.611606121063232, 5.528791427612305, 5.625109672546387, 5.630205154418945, 5.577113628387451, 5.592835903167725, 5.661642074584961, 5.492531776428223, 5.535750865936279, 5.521470546722412, 5.525920391082764, 5.6633405685424805, 5.604684352874756, 5.567692756652832, 5.65254545211792, 5.548684597015381, 5.668002605438232, 5.612666130065918, 5.560598373413086, 5.752165794372559, 5.715761661529541, 5.504048824310303, 5.45628023147583, 5.555321216583252, 5.561886310577393, 5.560762405395508, 5.594364643096924, 5.589396953582764, 5.7281060218811035, 5.511317253112793, 5.648296356201172, 5.676174640655518, 5.539317607879639, 5.516807556152344, 5.515499591827393, 5.513925075531006, 5.671535491943359, 5.598404407501221, 5.522080421447754, 5.52564811706543, 5.681919097900391, 5.5864152908325195, 5.60820198059082, 5.548381328582764, 5.498688220977783, 5.587132930755615, 5.594113826751709, 5.56574821472168, 5.588151931762695, 5.646805286407471, 5.544886112213135, 5.498295783996582, 5.454606533050537, 5.678353309631348, 5.551050186157227, 5.44397497177124, 5.631661891937256, 5.545343399047852, 5.534912109375, 5.69860315322876, 5.607669353485107, 5.5873188972473145, 5.731947898864746, 5.6486124992370605, 5.730169296264648, 5.674671649932861, 5.591020584106445, 5.59053373336792, 5.60283088684082, 5.605944633483887, 5.625319957733154, 5.5971293449401855, 5.543217182159424, 5.642633438110352, 5.647956371307373, 5.618746280670166, 5.656421661376953, 5.579845905303955, 5.5815324783325195, 5.495037078857422, 5.6661787033081055, 5.565446376800537, 5.578414440155029, 5.511816501617432, 5.63740873336792, 5.526543617248535, 5.544314384460449, 5.5730085372924805, 5.537509918212891, 5.669093132019043, 5.680512428283691, 5.75684928894043, 5.673861026763916, 5.612494468688965, 5.562174320220947, 5.544555187225342, 5.468807697296143, 5.69255256652832, 5.725541114807129, 5.564452171325684, 5.666602611541748, 5.6641411781311035, 5.575037002563477, 5.580318450927734, 5.638675212860107, 5.639143466949463, 5.460226535797119, 5.583815097808838, 5.503854274749756, 5.756499290466309, 5.584043025970459, 5.63502836227417, 5.658864974975586, 5.629188537597656, 5.540630340576172, 5.683712959289551, 5.565989017486572, 5.562289237976074, 5.693060874938965, 5.547600746154785, 5.593749523162842, 5.581651210784912, 5.581975936889648, 5.5610198974609375, 5.593739032745361, 5.609632968902588, 5.5242509841918945, 5.585790157318115, 5.566305160522461, 5.6783366203308105, 5.721745491027832, 5.489253520965576, 5.594770908355713, 5.556877136230469, 5.57305383682251, 5.6411824226379395, 5.566217422485352, 5.568554401397705, 5.638578414916992, 5.580799579620361, 5.619051933288574, 5.602730751037598, 5.628417491912842, 5.6067423820495605, 5.7084431648254395, 5.675041675567627, 5.542941570281982, 5.696146011352539, 5.487700462341309, 5.507793426513672, 5.547299385070801, 5.559147357940674, 5.601640224456787, 5.552011966705322, 5.657637119293213, 5.545439720153809, 5.591333866119385, 5.542609691619873, 5.59806489944458, 5.634059429168701, 5.649072647094727, 5.569863319396973, 5.566893100738525, 5.575976848602295, 5.500209331512451, 5.525092601776123, 5.720157146453857, 5.658133029937744, 5.589659214019775, 5.581600666046143, 5.608076095581055, 5.611595630645752, 5.634698867797852, 5.500746726989746, 5.622441291809082, 5.612430572509766, 5.658092498779297, 5.598609447479248, 5.564990043640137, 5.565372467041016, 5.597756862640381, 5.609086990356445, 5.573116779327393, 5.704163074493408, 5.667290687561035, 5.643121242523193, 5.703369140625, 5.707396030426025, 5.609377384185791, 5.505037307739258, 5.623046398162842, 5.583400726318359, 5.587332248687744, 5.677822589874268, 5.496582984924316, 5.59719181060791, 5.615878582000732, 5.515390396118164, 5.605473041534424, 5.592375755310059, 5.582590103149414, 5.607697486877441, 5.596530437469482, 5.561633110046387, 5.668592929840088, 5.644662380218506, 5.673224925994873, 5.591597080230713, 5.652493000030518, 5.6368536949157715, 5.549696445465088, 5.526015281677246, 5.582536697387695, 5.566407680511475, 5.566971302032471, 5.565952777862549, 5.388256072998047, 5.569085597991943, 5.666254997253418, 5.504551887512207, 5.473628520965576, 5.5330705642700195, 5.698697090148926, 5.669244289398193, 5.613318920135498, 5.644946098327637, 5.703049182891846, 5.620676517486572, 5.413177490234375, 5.553303241729736, 5.569533348083496, 5.4760332107543945, 5.733821392059326, 5.522902011871338, 5.603880405426025, 5.634657859802246, 5.548598766326904, 5.605885982513428, 5.598999977111816, 5.678605556488037, 5.626308441162109, 5.619175910949707, 5.5486955642700195, 5.580101490020752, 5.626734256744385, 5.588291168212891, 5.67867374420166, 5.666011333465576, 5.543635845184326, 5.5324907302856445, 5.596766948699951, 5.679933547973633, 5.585933208465576, 5.626759052276611, 5.479767322540283, 5.651401996612549, 5.641673564910889, 5.611580848693848, 5.59181022644043, 5.658170700073242, 5.632175445556641, 5.57811975479126, 5.572153091430664, 5.664912700653076, 5.5372772216796875, 5.805105209350586, 5.535084247589111, 5.542267322540283, 5.582408428192139, 5.804004192352295, 5.5851922035217285, 5.515655040740967, 5.69870662689209, 5.593283653259277, 5.662909030914307, 5.577636241912842, 5.653234004974365, 5.531078338623047, 5.6320648193359375, 5.5923380851745605, 5.540876388549805, 5.590808868408203, 5.472326278686523, 5.671512603759766, 5.670825004577637, 5.598716735839844, 5.6602783203125, 5.5143513679504395, 5.588160037994385, 5.650925636291504, 5.694553375244141, 5.628767490386963, 5.697562217712402, 5.6206159591674805, 5.6114912033081055, 5.541225910186768, 5.5672688484191895, 5.663241863250732, 5.621807098388672, 5.641902923583984, 5.6392998695373535, 5.619423866271973, 5.538290023803711, 5.573430061340332, 5.523996353149414, 5.6508026123046875, 5.602780342102051, 5.57138204574585, 5.623002529144287, 5.585519790649414, 5.431697845458984, 5.679710388183594, 5.575329780578613, 5.701672554016113, 5.6247029304504395, 5.635174751281738, 5.609038352966309, 5.687273025512695, 5.494205951690674, 5.672191143035889, 5.6709771156311035, 5.556735515594482, 5.57711124420166, 5.591757774353027, 5.600659370422363, 5.548994541168213, 5.549532413482666, 5.581451416015625, 5.70173454284668, 5.543109893798828, 5.636200904846191, 5.630756855010986, 5.583232402801514, 5.582303047180176, 5.491627216339111, 5.636163234710693, 5.675902843475342, 5.5857696533203125, 5.595099449157715, 5.545524597167969, 5.637521266937256, 5.579500675201416, 5.554315567016602, 5.504213333129883, 5.565284729003906, 5.629481792449951, 5.576014041900635, 5.622063636779785, 5.627828121185303, 5.513245105743408, 5.623782157897949, 5.580095291137695, 5.64345121383667, 5.60421895980835, 5.637101173400879, 5.631936073303223, 5.529099464416504, 5.645795822143555, 5.516695976257324, 5.652756690979004, 5.741231918334961, 5.672260761260986, 5.599170684814453, 5.522854328155518, 5.554882526397705, 5.590899467468262, 5.483958721160889, 5.538693904876709, 5.639663219451904, 5.645552635192871, 5.5652899742126465, 5.620710849761963, 5.570820331573486, 5.4790496826171875, 5.480061054229736, 5.606012344360352, 5.650645732879639, 5.627743721008301, 5.573965072631836, 5.650009632110596, 5.510556697845459, 5.65569543838501, 5.658281326293945, 5.536955833435059, 5.556822776794434, 5.596920013427734, 5.595547199249268, 5.565575122833252, 5.639486789703369, 5.647611618041992, 5.600649356842041, 5.742389678955078, 5.5913004875183105, 5.650633335113525, 5.562982082366943, 5.634417533874512, 5.544999599456787, 5.595669269561768, 5.469451427459717, 5.594945430755615, 5.656206130981445, 5.657835960388184, 5.647696495056152, 5.755563259124756, 5.646474838256836, 5.566369533538818, 5.498635768890381, 5.616363048553467, 5.546885967254639, 5.561747074127197, 5.534459590911865, 5.625853061676025, 5.48945951461792, 5.561180591583252, 5.548389434814453, 5.486841201782227, 5.572534084320068, 5.679464817047119, 5.61417293548584, 5.507905006408691, 5.682018756866455, 5.650853633880615, 5.543498516082764, 5.641589164733887, 5.630645751953125, 5.559181213378906, 5.518995761871338, 5.654047966003418, 5.498870849609375, 5.5319108963012695, 5.58828067779541, 5.61288595199585, 5.783170700073242, 5.523189544677734, 5.525008678436279, 5.467756271362305, 5.6217546463012695, 5.6289777755737305, 5.627968788146973, 5.642210006713867, 5.4900689125061035, 5.729440689086914, 5.585597038269043, 5.646317958831787, 5.422005653381348, 5.60114049911499, 5.527454376220703, 5.66762113571167, 5.607161998748779, 5.6429219245910645, 5.559144496917725, 5.567117214202881, 5.612730503082275, 5.576658725738525, 5.674357891082764, 5.5923380851745605, 5.601222991943359, 5.707435131072998, 5.57706880569458, 5.565659046173096, 5.52278995513916, 5.549582481384277, 5.698642730712891, 5.642989158630371, 5.602810859680176, 5.603843688964844, 5.610450744628906, 5.6031494140625, 5.600804805755615, 5.550230026245117, 5.715565204620361, 5.551218509674072, 5.583237648010254, 5.682214736938477, 5.519010066986084, 5.570718288421631, 5.5559611320495605, 5.5152058601379395, 5.480149745941162, 5.550926685333252, 5.542262554168701, 5.550776958465576, 5.603246212005615, 5.554484844207764, 5.4718708992004395, 5.639565944671631, 5.591272354125977, 5.555041313171387, 5.695138454437256, 5.567103385925293, 5.593379020690918, 5.538998603820801, 5.493688583374023, 5.561715126037598, 5.569921970367432, 5.611685752868652, 5.5855512619018555, 5.525969982147217, 5.604097843170166, 5.765627861022949, 5.547110080718994, 5.537062644958496, 5.781315803527832, 5.608454704284668, 5.59663724899292, 5.676407337188721, 5.511481761932373, 5.60160493850708, 5.633423328399658, 5.5881876945495605, 5.654389381408691, 5.501905918121338, 5.715616226196289, 5.680627822875977, 5.628655910491943, 5.559802532196045, 5.388487339019775, 5.497239112854004, 5.54533576965332, 5.6436991691589355, 5.560059070587158, 5.589440822601318, 5.553925037384033, 5.682173252105713, 5.554551124572754, 5.513840675354004, 5.527925968170166, 5.563073635101318, 5.53760290145874, 5.654980659484863, 5.3841233253479, 5.503255367279053, 5.5999650955200195, 5.455984115600586, 5.602198600769043, 5.6145830154418945, 5.591965675354004, 5.573117733001709, 5.464500427246094, 5.635917663574219, 5.5825934410095215, 5.583213806152344, 5.558566570281982, 5.64719820022583, 5.587007522583008, 5.521910190582275, 5.472658157348633, 5.48753023147583, 5.6239423751831055, 5.627033233642578, 5.603691577911377, 5.674108982086182, 5.575772762298584, 5.55299186706543, 5.469387054443359, 5.657779693603516, 5.588440895080566, 5.64661979675293, 5.614289283752441, 5.552961349487305, 5.570297718048096, 5.550583362579346, 5.634808540344238, 5.679375648498535, 5.527343273162842, 5.578495502471924, 5.460104465484619, 5.564908027648926, 5.523824691772461, 5.624227523803711, 5.647975921630859, 5.682477951049805, 5.616077423095703, 5.622464656829834, 5.610701560974121, 5.5888671875, 5.616153240203857, 5.628823280334473, 5.660995006561279, 5.586850643157959, 5.531980037689209, 5.70020866394043, 5.661281108856201, 5.620215892791748, 5.578670978546143, 5.556662082672119, 5.612817764282227, 5.51464319229126, 5.659667491912842, 5.593684196472168, 5.530971527099609, 5.6551008224487305, 5.779855251312256, 5.706821441650391, 5.622897624969482, 5.594637393951416, 5.552028656005859, 5.773706912994385, 5.515104293823242, 5.574389457702637, 5.525329113006592, 5.514547824859619, 5.495758056640625, 5.544900894165039, 5.555599689483643, 5.613386154174805, 5.551321029663086, 5.573093414306641, 5.491044521331787, 5.566199779510498, 5.542346954345703, 5.526387691497803, 5.650382995605469, 5.4893412590026855, 5.525121688842773, 5.472537040710449, 5.556957721710205, 5.535655498504639, 5.62272834777832, 5.548069477081299, 5.511384010314941, 5.50642204284668, 5.474084377288818, 5.482017517089844, 5.637182235717773, 5.603796482086182, 5.674925327301025, 5.5528788566589355, 5.591190338134766, 5.538782119750977, 5.573589324951172, 5.596260070800781, 5.57377815246582, 5.671281337738037, 5.645524978637695, 5.606499195098877, 5.702504634857178, 5.551878452301025, 5.5562214851379395, 5.587411880493164, 5.615729808807373, 5.5960822105407715, 5.764097690582275, 5.5561699867248535, 5.596303939819336, 5.645959854125977, 5.596461772918701, 5.50846004486084, 5.557648658752441, 5.519160270690918, 5.568273067474365, 5.521536350250244, 5.624205112457275, 5.536965847015381, 5.529682159423828, 5.6505842208862305, 5.573067665100098, 5.656257152557373, 5.560468673706055, 5.704424858093262, 5.60360860824585, 5.493213653564453, 5.4581804275512695, 5.667548179626465, 5.576265335083008, 5.473855018615723, 5.551051616668701, 5.574324607849121, 5.55824089050293, 5.641692161560059, 5.803504943847656, 5.571230411529541, 5.594394683837891, 5.595254421234131, 5.658134460449219, 5.696749687194824, 5.651070594787598, 5.447476387023926, 5.563471794128418, 5.622878074645996, 5.620848178863525, 5.7374372482299805, 5.535957336425781, 5.638463973999023, 5.681565284729004, 5.714964389801025, 5.623440742492676, 5.5055155754089355, 5.624791145324707, 5.703400611877441, 5.614887714385986, 5.603471279144287, 5.676749229431152, 5.568702220916748, 5.601070880889893, 5.577187538146973, 5.541520118713379, 5.623512268066406, 5.567440986633301, 5.706604957580566, 5.584150791168213, 5.667966842651367, 5.5704803466796875, 5.605095386505127, 5.408229827880859, 5.579244613647461, 5.703649044036865, 5.51455020904541, 5.508882522583008, 5.587019443511963, 5.552905559539795, 5.685324192047119, 5.610945224761963, 5.674123287200928, 5.667835712432861, 5.564698219299316, 5.5619425773620605, 5.437760829925537, 5.5478434562683105, 5.559197902679443, 5.558572769165039, 5.555424213409424, 5.590628147125244, 5.609659194946289, 5.575294494628906, 5.6205644607543945, 5.615954875946045, 5.563289165496826, 5.547023773193359, 5.663597106933594, 5.5047221183776855, 5.36341667175293, 5.648475170135498, 5.448616027832031, 5.575284957885742, 5.623844146728516, 5.656355857849121, 5.61251974105835, 5.737245082855225, 5.629871368408203, 5.564117431640625, 5.650021076202393, 5.49575662612915, 5.620471477508545, 5.50942850112915, 5.599487781524658, 5.6701178550720215, 5.616075038909912, 5.606027126312256, 5.584491729736328, 5.5223469734191895, 5.542324066162109, 5.636641979217529, 5.598063945770264, 5.676876544952393, 5.538612365722656, 5.491510391235352, 5.652037143707275, 5.636348724365234, 5.588952541351318, 5.598786354064941, 5.6802849769592285, 5.727048873901367, 5.48680305480957, 5.492781162261963, 5.528092384338379, 5.603322505950928, 5.680324554443359, 5.588855743408203, 5.413276672363281, 5.600071907043457, 5.5937957763671875, 5.660027980804443, 5.5629072189331055, 5.515408992767334, 5.654745578765869, 5.625070095062256, 5.521519660949707, 5.517578601837158, 5.505847454071045, 5.645654201507568, 5.623428821563721, 5.730926990509033, 5.510129451751709, 5.6285176277160645, 5.647283554077148, 5.6042799949646, 5.630568504333496, 5.5505170822143555, 5.584299087524414, 5.576935291290283, 5.683178901672363, 5.60232400894165, 5.676760196685791, 5.648913383483887, 5.596031665802002, 5.589917182922363, 5.484914779663086, 5.643621921539307, 5.591015815734863, 5.614252090454102, 5.520729064941406, 5.573582649230957, 5.630398273468018, 5.5681281089782715, 5.7335896492004395, 5.463385581970215, 5.558943271636963, 5.636207103729248, 5.596934795379639, 5.659284591674805, 5.508420467376709, 5.702207088470459, 5.758843898773193, 5.517542839050293, 5.63594388961792, 5.489804744720459, 5.5840253829956055, 5.542141437530518, 5.64513635635376, 5.577449798583984, 5.547939300537109, 5.622995376586914, 5.5421833992004395, 5.449169635772705, 5.587021350860596, 5.46210241317749, 5.545261859893799, 5.501184940338135, 5.539724349975586, 5.557863235473633, 5.6394524574279785, 5.605823040008545, 5.58445405960083, 5.60936975479126, 5.731624603271484, 5.531083106994629, 5.687796115875244, 5.564680576324463, 5.490002632141113, 5.684091091156006, 5.611494541168213, 5.631106376647949, 5.517613887786865, 5.507440567016602, 5.627504825592041, 5.620031833648682, 5.543117046356201, 5.5353827476501465, 5.467554092407227, 5.579172611236572, 5.642403602600098, 5.546417236328125, 5.52303409576416, 5.566211700439453, 5.615989685058594, 5.617689609527588, 5.467382431030273, 5.5968780517578125, 5.617702960968018, 5.600273132324219, 5.6394243240356445, 5.643444538116455, 5.566928863525391, 5.628585338592529, 5.540153980255127, 5.523733615875244, 5.547720909118652, 5.6120686531066895, 5.657548904418945, 5.6729207038879395, 5.520556449890137, 5.694620132446289, 5.504830837249756, 5.5094780921936035, 5.606059551239014, 5.5488786697387695, 5.566408157348633, 5.55429220199585, 5.695005416870117, 5.612106800079346, 5.618752956390381, 5.46502685546875, 5.522249698638916, 5.610546588897705, 5.621082782745361, 5.682750701904297, 5.683442115783691, 5.697974681854248, 5.553590297698975, 5.630160808563232, 5.523595809936523, 5.4982218742370605, 5.553961753845215, 5.520543098449707, 5.577598571777344, 5.654548168182373, 5.657634735107422, 5.660324573516846, 5.532074928283691, 5.6500701904296875, 5.628448486328125, 5.542618751525879, 5.6432671546936035, 5.54449987411499, 5.566742420196533, 5.582211494445801, 5.641690254211426, 5.569057464599609, 5.628916263580322, 5.5704169273376465, 5.586760520935059, 5.647288799285889, 5.572486400604248, 5.530479907989502, 5.556140899658203, 5.603830337524414, 5.53355598449707, 5.536120891571045, 5.629281520843506, 5.4625563621521, 5.537440299987793, 5.677204608917236, 5.498631477355957, 5.646669387817383, 5.60842227935791, 5.532886981964111, 5.491652011871338, 5.590599536895752, 5.671006679534912, 5.440406322479248, 5.669742107391357, 5.48250150680542, 5.63222074508667, 5.58026647567749, 5.5171990394592285, 5.533923625946045, 5.650788307189941, 5.587034702301025, 5.789863109588623, 5.4655890464782715, 5.679433822631836, 5.735130310058594, 5.568406105041504, 5.63568639755249, 5.686443328857422, 5.607695579528809, 5.553555965423584, 5.493804454803467, 5.409096717834473, 5.516897201538086, 5.714847087860107, 5.5923967361450195, 5.5636677742004395, 5.5766143798828125, 5.611983776092529, 5.518254280090332, 5.585403919219971, 5.526612758636475, 5.501870632171631, 5.606088638305664, 5.574051856994629, 5.619133472442627, 5.628166198730469, 5.536200046539307, 5.559926509857178, 5.498196601867676, 5.525552749633789, 5.506020545959473, 5.582864284515381, 5.553022384643555, 5.603756427764893, 5.593978404998779, 5.585644721984863, 5.573904991149902, 5.572336196899414, 5.628953456878662, 5.759666442871094, 5.638570785522461, 5.476099014282227, 5.629028797149658, 5.559005260467529, 5.631950855255127, 5.6333770751953125, 5.576112270355225, 5.593745231628418, 5.606908321380615, 5.65401029586792, 5.618021488189697, 5.638158798217773, 5.6183929443359375, 5.5480170249938965, 5.498256206512451, 5.529154300689697, 5.644506931304932, 5.6273088455200195, 5.622670650482178, 5.594864368438721, 5.623088836669922, 5.555760383605957, 5.461194038391113, 5.538855075836182, 5.506099224090576, 5.644680976867676, 5.620062351226807, 5.559774398803711, 5.530294418334961, 5.562732696533203, 5.629253387451172, 5.579874038696289, 5.612386703491211, 5.47586727142334, 5.656452178955078, 5.603764057159424, 5.616559028625488, 5.564620494842529, 5.565981388092041, 5.453561305999756, 5.698220252990723, 5.586091995239258, 5.54091215133667, 5.66051721572876, 5.631237506866455, 5.443040370941162, 5.593954086303711, 5.6460676193237305, 5.619435787200928, 5.5675578117370605, 5.545802593231201, 5.465057849884033, 5.634111404418945, 5.595869064331055, 5.583790302276611, 5.578333854675293, 5.627486705780029, 5.642812728881836, 5.612523555755615, 5.654287815093994, 5.542633056640625, 5.545337677001953, 5.576141357421875, 5.526636600494385, 5.669679641723633, 5.544218063354492, 5.436968803405762, 5.58830451965332, 5.656396865844727, 5.52564001083374, 5.735476493835449, 5.4712934494018555, 5.735847473144531, 5.647531509399414, 5.599254131317139, 5.588324069976807, 5.611493110656738, 5.581809997558594, 5.627536296844482, 5.570854187011719, 5.690712928771973, 5.592785358428955, 5.548250198364258, 5.607173442840576, 5.57625675201416, 5.48158073425293, 5.58510684967041, 5.5768632888793945, 5.540552139282227, 5.567758083343506, 5.612795352935791, 5.543246269226074, 5.534430503845215, 5.555839538574219, 5.589972496032715, 5.444023609161377, 5.613931179046631, 5.596134662628174, 5.602653980255127, 5.642547130584717, 5.621176242828369, 5.646853923797607, 5.625842571258545, 5.628694534301758, 5.627231121063232, 5.646489143371582, 5.690231800079346, 5.617305278778076, 5.569952487945557, 5.552459716796875, 5.660720348358154, 5.6916985511779785, 5.560237884521484, 5.4856462478637695, 5.531609058380127, 5.625388145446777, 5.684261322021484, 5.547683238983154, 5.675356388092041, 5.550871849060059, 5.592996120452881, 5.68236780166626, 5.488915920257568, 5.52093505859375, 5.494965553283691, 5.662150859832764, 5.590906143188477, 5.62282133102417, 5.616445541381836, 5.675661563873291, 5.567992687225342, 5.615616798400879, 5.603914737701416, 5.688542366027832, 5.584957599639893, 5.4496636390686035, 5.575904846191406, 5.641976833343506, 5.64637565612793, 5.5878190994262695, 5.625109672546387, 5.526053428649902, 5.603316783905029, 5.598880290985107, 5.621468544006348, 5.497119903564453, 5.512918472290039, 5.494593143463135, 5.552642345428467, 5.4949750900268555, 5.665578842163086, 5.7023444175720215, 5.577570915222168, 5.543784141540527, 5.614237308502197, 5.618373394012451, 5.523543834686279, 5.582859992980957, 5.578963756561279, 5.62161922454834, 5.669496536254883, 5.6298394203186035, 5.486401557922363, 5.539412498474121, 5.584550380706787, 5.5338640213012695, 5.517449378967285, 5.661587238311768, 5.523921966552734, 5.657969951629639, 5.665877342224121, 5.665853500366211, 5.585872173309326, 5.5412726402282715, 5.63982629776001, 5.54820442199707, 5.619833946228027, 5.7302446365356445, 5.502384185791016, 5.541062831878662, 5.434178829193115, 5.647493362426758, 5.612571716308594, 5.587394714355469, 5.57107400894165, 5.5340681076049805, 5.651767253875732, 5.673640727996826, 5.55349588394165, 5.6189374923706055, 5.659947395324707, 5.5728278160095215, 5.5765509605407715, 5.4926276206970215, 5.457389831542969, 5.598719596862793, 5.67301607131958, 5.553375720977783, 5.626842021942139, 5.516976356506348, 5.482466697692871, 5.486394882202148, 5.701918125152588, 5.503307342529297, 5.502796649932861, 5.687333583831787, 5.606749534606934, 5.5482001304626465, 5.61987829208374, 5.609677314758301, 5.672346115112305, 5.607244968414307, 5.558487892150879, 5.620785236358643, 5.5893731117248535, 5.568824291229248, 5.611065864562988, 5.599217891693115, 5.614286422729492, 5.491711139678955, 5.522832870483398, 5.539748668670654, 5.588407516479492, 5.481837272644043, 5.623080730438232, 5.634376049041748, 5.579771518707275, 5.6843061447143555, 5.635863304138184, 5.384352684020996, 5.629957675933838, 5.558356285095215, 5.560206413269043, 5.540361404418945, 5.59012508392334, 5.672198295593262, 5.663054466247559, 5.4958720207214355, 5.5271477699279785, 5.471861839294434, 5.558222770690918, 5.718153476715088, 5.595508575439453, 5.543877124786377, 5.564988613128662, 5.7244157791137695, 5.677275657653809, 5.631618022918701, 5.519628047943115, 5.625891208648682, 5.618659496307373, 5.6098713874816895, 5.453148365020752, 5.519096374511719, 5.484870910644531, 5.700073719024658, 5.5393805503845215, 5.634800434112549, 5.510702133178711, 5.488473892211914, 5.617434501647949, 5.539923667907715, 5.4629411697387695, 5.536121845245361, 5.5580363273620605, 5.609193801879883, 5.554946422576904, 5.531350612640381, 5.616666793823242, 5.661829471588135, 5.561370372772217, 5.5797343254089355, 5.696744441986084, 5.612955093383789, 5.546671390533447, 5.535207748413086, 5.5230255126953125, 5.750216960906982, 5.543508052825928, 5.618538856506348, 5.532045364379883, 5.68940544128418, 5.511881351470947, 5.56280517578125, 5.559681415557861, 5.542670726776123, 5.52299690246582, 5.604680061340332, 5.436760902404785, 5.594451904296875, 5.6658220291137695, 5.507162094116211, 5.428287506103516, 5.554937839508057, 5.6044416427612305, 5.605612277984619, 5.648498058319092, 5.633788108825684, 5.515330791473389, 5.600976467132568, 5.644165992736816, 5.596897125244141, 5.645169258117676, 5.6198296546936035, 5.607660293579102, 5.568749904632568, 5.5014424324035645, 5.585841178894043, 5.641582012176514, 5.51615571975708, 5.660106182098389, 5.623898506164551, 5.566797733306885, 5.585236549377441, 5.5084123611450195, 5.61359977722168, 5.5607686042785645, 5.689631938934326, 5.672464370727539, 5.648900032043457, 5.574481964111328, 5.56432580947876, 5.626174449920654, 5.614892482757568, 5.62774658203125, 5.662795543670654, 5.4979963302612305, 5.606510162353516, 5.552480220794678, 5.585772514343262, 5.570059299468994, 5.5290350914001465, 5.596836566925049, 5.511379241943359, 5.539223670959473, 5.451552867889404, 5.582335948944092, 5.665027141571045, 5.602319240570068, 5.585795879364014, 5.516031265258789, 5.62714147567749, 5.51312255859375, 5.558497428894043, 5.47672176361084, 5.625173568725586, 5.57119083404541, 5.64885950088501, 5.564389228820801, 5.55851411819458, 5.580679893493652, 5.46843147277832, 5.61350154876709, 5.523375988006592, 5.590614318847656, 5.595888137817383, 5.58978271484375, 5.5313286781311035, 5.5072021484375, 5.620853424072266, 5.558950424194336, 5.539821624755859, 5.568036079406738, 5.532931327819824, 5.6085524559021, 5.608694553375244, 5.6006245613098145, 5.570186614990234, 5.622324466705322, 5.465599536895752, 5.592563629150391, 5.480436325073242, 5.705082893371582, 5.673161506652832, 5.389388561248779, 5.5684380531311035, 5.650867462158203, 5.615611553192139, 5.658862113952637, 5.5864691734313965, 5.5819525718688965, 5.492921352386475, 5.577785491943359, 5.63149881362915, 5.545421123504639, 5.558812141418457, 5.608465671539307, 5.669042110443115, 5.623727798461914, 5.552621841430664, 5.673183441162109, 5.61018180847168, 5.614253520965576, 5.648292541503906, 5.694070339202881, 5.516421318054199, 5.4931745529174805, 5.5594282150268555, 5.557547092437744, 5.578199863433838, 5.614683151245117, 5.579461097717285, 5.548178672790527, 5.546779632568359, 5.5528082847595215, 5.6300153732299805, 5.577594757080078, 5.5778093338012695, 5.420609474182129, 5.569382667541504, 5.4606218338012695, 5.575536251068115, 5.6997389793396, 5.569192886352539, 5.495349884033203, 5.608331680297852, 5.5182785987854, 5.510866165161133, 5.6044487953186035, 5.590922832489014, 5.608270645141602, 5.610621929168701, 5.612853527069092, 5.601895332336426, 5.544671535491943, 5.547658920288086, 5.654401779174805, 5.540007591247559, 5.578639984130859, 5.6491312980651855, 5.640790939331055, 5.536189079284668, 5.618532180786133, 5.549773693084717, 5.5541887283325195, 5.646135330200195, 5.568099021911621, 5.652721881866455, 5.627677917480469, 5.597282886505127, 5.536381244659424, 5.627542495727539, 5.5250678062438965, 5.611817359924316, 5.566653251647949, 5.639815330505371, 5.61136531829834, 5.641185283660889, 5.626842498779297, 5.534397602081299, 5.609610080718994, 5.457222938537598, 5.548874855041504, 5.593057155609131, 5.640666961669922, 5.597604751586914, 5.579808712005615, 5.613626480102539, 5.547640800476074, 5.767695426940918, 5.560952186584473, 5.600121021270752, 5.61213493347168, 5.507359027862549, 5.623049736022949, 5.59738826751709, 5.571700096130371, 5.5879597663879395, 5.4751715660095215, 5.6241230964660645, 5.629589557647705, 5.602394104003906, 5.55333137512207, 5.559830188751221, 5.500777721405029, 5.592562198638916, 5.616364002227783, 5.5672221183776855, 5.697694778442383, 5.569201946258545, 5.517912864685059, 5.508664131164551, 5.60195779800415, 5.551739692687988, 5.594847202301025, 5.591085433959961, 5.6281304359436035, 5.486499786376953, 5.415276527404785, 5.526330471038818, 5.517772674560547, 5.6048760414123535, 5.52016544342041, 5.5622687339782715, 5.627640247344971, 5.661660194396973, 5.621792793273926, 5.451796531677246, 5.538864612579346, 5.672784328460693, 5.570525169372559, 5.588865280151367, 5.753565311431885, 5.622173309326172, 5.6183180809021, 5.597144603729248, 5.56968355178833, 5.49807071685791, 5.4442901611328125, 5.417130947113037, 5.5409770011901855, 5.576511859893799, 5.510093688964844, 5.464090347290039, 5.676331043243408, 5.501101016998291, 5.557893753051758, 5.550906181335449, 5.576984882354736, 5.491674900054932, 5.519276142120361, 5.5030293464660645, 5.545998573303223, 5.643472194671631, 5.540735721588135, 5.7110114097595215, 5.515542030334473, 5.564572811126709, 5.391343116760254, 5.587576389312744, 5.5460124015808105, 5.731607913970947, 5.622955322265625, 5.590912818908691, 5.537838459014893, 5.465260028839111, 5.52049446105957, 5.592650413513184, 5.595383644104004, 5.623991012573242, 5.621899604797363, 5.685359954833984, 5.493149280548096, 5.642824172973633, 5.611950874328613, 5.679260730743408, 5.627924919128418, 5.592345714569092, 5.520712852478027, 5.487776756286621, 5.578680515289307, 5.569108009338379, 5.665352821350098, 5.632260799407959, 5.599830150604248, 5.606781005859375, 5.568784236907959, 5.511363983154297, 5.667041301727295, 5.442681312561035, 5.627042293548584, 5.50005578994751, 5.586391448974609, 5.526021957397461, 5.617635726928711, 5.538943290710449, 5.637083053588867, 5.478232383728027, 5.558615207672119, 5.5313591957092285, 5.61776876449585, 5.569665908813477, 5.452356815338135, 5.633248805999756, 5.454747200012207, 5.618961811065674, 5.616072654724121, 5.614985466003418, 5.685150146484375, 5.578920841217041, 5.63075590133667, 5.495790481567383, 5.683286190032959, 5.605885028839111, 5.515766143798828, 5.67215633392334, 5.647538185119629, 5.561315059661865, 5.625949859619141, 5.630166530609131, 5.546963214874268, 5.553474426269531, 5.654292106628418, 5.565737724304199, 5.645323753356934, 5.525354385375977, 5.685741901397705, 5.522263050079346, 5.476482391357422, 5.507418155670166, 5.4972968101501465, 5.574173927307129, 5.501955509185791, 5.52936315536499, 5.650672912597656, 5.564182758331299, 5.695072174072266, 5.630643367767334, 5.574490547180176, 5.527675628662109, 5.562074661254883, 5.611066818237305, 5.516849994659424, 5.677167892456055, 5.544755935668945, 5.558784484863281, 5.668869495391846, 5.529650688171387, 5.529113292694092, 5.569334030151367, 5.621489524841309, 5.544125080108643, 5.571228981018066, 5.535714626312256, 5.491063594818115, 5.567273139953613, 5.589408874511719, 5.608445644378662, 5.610223293304443, 5.625444412231445, 5.677883625030518, 5.576539516448975, 5.5135016441345215, 5.4380784034729, 5.52254581451416, 5.532963275909424, 5.542431831359863, 5.513918399810791, 5.600558757781982, 5.5229878425598145, 5.4585089683532715, 5.407413482666016, 5.561242580413818, 5.605359077453613, 5.650655746459961, 5.534665107727051, 5.501908302307129, 5.626057147979736, 5.589772701263428, 5.670097827911377, 5.682305335998535, 5.604283809661865, 5.55401086807251, 5.588456630706787, 5.56943416595459, 5.396081447601318, 5.511219024658203, 5.734941005706787, 5.6204423904418945, 5.627592086791992, 5.6737189292907715, 5.46012544631958, 5.522249221801758, 5.619372844696045, 5.505082130432129, 5.654738426208496, 5.623971462249756, 5.4576873779296875, 5.643005847930908, 5.562748432159424, 5.566009044647217, 5.506589889526367, 5.623880863189697, 5.676192760467529, 5.615707874298096, 5.529837131500244, 5.618072986602783, 5.564023494720459, 5.602240085601807, 5.608928203582764, 5.617769718170166, 5.556617736816406, 5.5235185623168945, 5.603464603424072, 5.674007415771484, 5.645236492156982, 5.607858180999756, 5.3070068359375, 5.523120403289795, 5.60899543762207, 5.694643497467041, 5.575475215911865, 5.503044605255127, 5.599328517913818, 5.649353504180908, 5.514276027679443, 5.494409561157227, 5.653051853179932, 5.596857070922852, 5.58191442489624, 5.6075439453125, 5.5702619552612305, 5.525180339813232, 5.574804782867432, 5.574955940246582, 5.61715030670166, 5.753249645233154, 5.597318172454834, 5.579529762268066, 5.546452045440674, 5.576679706573486, 5.5565385818481445, 5.6836090087890625, 5.7474775314331055, 5.530873775482178, 5.676851272583008, 5.601597785949707, 5.609212398529053, 5.499949932098389, 5.601186752319336, 5.5268659591674805, 5.646909713745117, 5.718479156494141, 5.6540141105651855, 5.584033966064453, 5.551421642303467, 5.68995475769043, 5.710666179656982, 5.648221492767334, 5.5798845291137695, 5.5097551345825195, 5.578073501586914, 5.606672286987305, 5.699904918670654, 5.627162456512451, 5.607527256011963, 5.473379611968994, 5.649926662445068, 5.709336280822754, 5.390383243560791, 5.525644779205322, 5.585495471954346, 5.605541706085205, 5.462000370025635, 5.589038372039795, 5.722495079040527, 5.634609222412109, 5.539661407470703, 5.607150077819824, 5.5288591384887695, 5.4765520095825195, 5.422651290893555, 5.508442401885986, 5.692075729370117, 5.6777448654174805, 5.527672290802002, 5.520497798919678, 5.564671516418457, 5.624781131744385, 5.672490119934082, 5.591044902801514, 5.7239603996276855, 5.594297409057617, 5.6147284507751465, 5.507074356079102, 5.474443435668945, 5.627073764801025, 5.439662456512451, 5.435629367828369, 5.595937728881836, 5.756589412689209, 5.621467113494873, 5.548370838165283, 5.598609447479248, 5.567571640014648, 5.572497367858887, 5.604540824890137, 5.505934238433838, 5.6280927658081055, 5.55389404296875, 5.540756702423096, 5.609166622161865, 5.668474197387695, 5.651954174041748, 5.5607099533081055, 5.633513450622559, 5.6579203605651855, 5.564178943634033, 5.668553352355957, 5.518892288208008, 5.5941572189331055, 5.727231502532959, 5.708963871002197, 5.69786262512207, 5.668751239776611, 5.548153400421143, 5.573084831237793, 5.5405778884887695, 5.524271488189697, 5.661745071411133, 5.523258686065674, 5.634779930114746, 5.552870750427246, 5.558170318603516, 5.609222888946533, 5.548070907592773, 5.534617900848389, 5.507084369659424, 5.647410869598389, 5.44877815246582, 5.494596004486084, 5.592456340789795, 5.567748546600342, 5.692127227783203, 5.58125638961792, 5.683161735534668, 5.651694297790527, 5.64370584487915, 5.630444049835205, 5.659925937652588, 5.572726249694824, 5.484565258026123, 5.558558464050293, 5.52342414855957, 5.48983097076416, 5.515328884124756, 5.687641620635986, 5.5226850509643555, 5.596170425415039, 5.582992076873779, 5.518272876739502, 5.490532875061035, 5.665771007537842, 5.73093318939209, 5.65745735168457, 5.747954368591309, 5.737654685974121, 5.610093593597412, 5.57269287109375, 5.570087909698486, 5.564330101013184, 5.538139820098877, 5.6101484298706055, 5.492522239685059, 5.586846351623535, 5.586105823516846, 5.681492805480957, 5.495479106903076, 5.523372173309326, 5.568660736083984, 5.774178504943848, 5.533927917480469, 5.702503681182861, 5.612028121948242, 5.420098304748535, 5.591813087463379, 5.716387748718262, 5.613112449645996, 5.48295783996582, 5.456830978393555, 5.5081329345703125, 5.568449020385742, 5.52706241607666, 5.533421039581299, 5.463792324066162, 5.573268413543701, 5.610500812530518, 5.747725486755371, 5.6449198722839355, 5.587122917175293, 5.6228461265563965, 5.543044567108154, 5.560016632080078, 5.595232963562012, 5.624059677124023, 5.463569641113281, 5.612369537353516, 5.617234706878662, 5.592172622680664, 5.5232954025268555, 5.583069324493408, 5.547031402587891, 5.562108993530273, 5.615221977233887, 5.595587730407715, 5.593095302581787, 5.570656776428223, 5.516050815582275, 5.628039360046387, 5.703535556793213, 5.626275539398193, 5.6891608238220215, 5.536914825439453, 5.540780544281006, 5.518390655517578, 5.517741680145264, 5.514360427856445, 5.55776309967041, 5.622058868408203, 5.604026794433594, 5.463627815246582, 5.547966003417969, 5.611032962799072, 5.643528461456299, 5.525285243988037, 5.59849214553833, 5.564557075500488, 5.626345634460449, 5.533627986907959, 5.518246173858643, 5.623904705047607, 5.522824287414551, 5.653022289276123, 5.657061576843262, 5.67738151550293, 5.697587013244629, 5.5381293296813965, 5.636684417724609, 5.526176452636719, 5.613410472869873, 5.539261341094971, 5.644576549530029, 5.513432025909424, 5.543723106384277, 5.45039701461792, 5.651347637176514, 5.6767754554748535, 5.60053825378418, 5.619831562042236, 5.5261359214782715, 5.435454368591309, 5.504659652709961, 5.579368591308594, 5.509148120880127, 5.625363826751709, 5.593929290771484, 5.614645004272461, 5.586514949798584, 5.604410648345947, 5.636172771453857, 5.522181987762451, 5.606296062469482, 5.572452068328857, 5.528440475463867, 5.678034782409668, 5.494267463684082, 5.772308349609375, 5.620152950286865, 5.622494220733643, 5.576786518096924, 5.6226348876953125, 5.473916530609131, 5.721994876861572, 5.5732293128967285, 5.571484565734863, 5.651998519897461, 5.586480617523193, 5.513904094696045, 5.590092658996582, 5.4621806144714355, 5.657181262969971, 5.635993003845215, 5.640864372253418, 5.649846076965332, 5.3868794441223145, 5.707176685333252, 5.493872165679932, 5.586726188659668, 5.632469654083252, 5.702128887176514, 5.462327480316162, 5.553707599639893, 5.458281993865967, 5.675319671630859, 5.552638530731201, 5.529093265533447, 5.68541955947876, 5.6528706550598145, 5.5755510330200195, 5.5593791007995605, 5.650972366333008, 5.568176746368408, 5.621351718902588, 5.571377277374268, 5.470694065093994, 5.5074262619018555, 5.490874767303467, 5.608936786651611, 5.527336120605469, 5.593746662139893, 5.595539569854736, 5.540186882019043, 5.656922817230225, 5.55838680267334, 5.571777820587158, 5.593133449554443, 5.53981876373291, 5.562506675720215, 5.573147773742676, 5.443540573120117, 5.558670520782471, 5.646512508392334, 5.571747779846191, 5.560204982757568, 5.573747158050537, 5.487205982208252, 5.539783477783203, 5.733579635620117, 5.621391296386719, 5.586954593658447, 5.564957141876221, 5.438058376312256, 5.579303741455078, 5.594783782958984, 5.543247699737549, 5.577815055847168, 5.638920783996582, 5.534048080444336, 5.454071044921875, 5.5382771492004395, 5.567132949829102, 5.53898811340332, 5.595724582672119, 5.5467634201049805, 5.56614875793457, 5.6067914962768555, 5.586792469024658, 5.681035995483398, 5.564269542694092, 5.656233787536621, 5.5781989097595215, 5.686522483825684, 5.507106781005859, 5.5544867515563965, 5.459250450134277, 5.528491497039795, 5.530184268951416, 5.673389434814453, 5.4681220054626465, 5.5279693603515625, 5.574661731719971, 5.583073139190674, 5.608560562133789, 5.686312198638916, 5.524235248565674, 5.576552391052246, 5.588707447052002, 5.618252277374268, 5.551681995391846, 5.556349277496338, 5.616587162017822, 5.498935699462891, 5.577561378479004, 5.561091899871826, 5.546514511108398, 5.621572494506836, 5.492735385894775, 5.544436931610107, 5.742180347442627, 5.658858299255371, 5.5543599128723145, 5.487267017364502, 5.539543151855469, 5.633007526397705, 5.5517072677612305, 5.491331100463867, 5.644101142883301, 5.627630710601807, 5.641651630401611, 5.726592063903809, 5.63487434387207, 5.527437210083008, 5.6098761558532715, 5.563546180725098, 5.682362079620361, 5.6341352462768555, 5.579373836517334, 5.5436110496521, 5.613549709320068, 5.525361061096191, 5.62476921081543, 5.6681389808654785, 5.513455867767334, 5.524011611938477, 5.567275524139404, 5.545738697052002, 5.542037010192871, 5.51723575592041, 5.535162925720215, 5.590688228607178, 5.615433216094971, 5.495724201202393, 5.5710601806640625, 5.710783958435059, 5.54218864440918, 5.627893924713135, 5.634044170379639, 5.524260520935059, 5.661304950714111, 5.573613166809082, 5.609885215759277, 5.499538421630859, 5.492106914520264, 5.65672492980957, 5.648825645446777, 5.657299995422363, 5.596123218536377, 5.583669662475586, 5.599296569824219, 5.666751861572266, 5.637453079223633, 5.425075531005859, 5.45945405960083, 5.572816371917725, 5.609074592590332, 5.613110542297363, 5.518081188201904, 5.695998191833496, 5.482976913452148, 5.5208048820495605, 5.576605319976807, 5.667656898498535, 5.569491386413574, 5.5938215255737305, 5.429317474365234, 5.664347171783447, 5.391043186187744, 5.543844223022461, 5.485816955566406, 5.634985446929932, 5.581275939941406, 5.553046703338623, 5.530562877655029, 5.66300106048584, 5.6223530769348145, 5.485762119293213, 5.660776138305664, 5.538877487182617, 5.461117267608643, 5.503737449645996, 5.4408369064331055, 5.501685619354248, 5.664272308349609, 5.602738857269287, 5.555638790130615, 5.560547351837158, 5.536457538604736, 5.632352828979492, 5.574478626251221, 5.59781551361084, 5.526094436645508, 5.603757858276367, 5.487697601318359, 5.596588134765625, 5.553446292877197, 5.5952348709106445, 5.520063877105713, 5.638813495635986, 5.644493579864502, 5.609597206115723, 5.5378522872924805, 5.488737106323242, 5.480827808380127, 5.5555338859558105, 5.557013511657715, 5.533059597015381, 5.593998908996582, 5.559091567993164, 5.640826225280762, 5.587765693664551, 5.671572685241699, 5.5628342628479, 5.619699001312256, 5.635593891143799, 5.532705307006836, 5.732320308685303, 5.572380065917969, 5.508200645446777, 5.566434860229492, 5.496067523956299, 5.568955421447754, 5.642820835113525, 5.466219902038574, 5.555596828460693, 5.457906246185303, 5.560312747955322, 5.545065879821777, 5.560971260070801, 5.553343296051025, 5.642717361450195, 5.592023849487305, 5.52874755859375, 5.6667799949646, 5.489736080169678, 5.5100321769714355, 5.560433387756348, 5.552004814147949, 5.588429927825928, 5.696913719177246, 5.539159297943115, 5.668271541595459, 5.470570087432861, 5.544327259063721, 5.587311267852783, 5.517882347106934, 5.669466495513916, 5.622753143310547, 5.6718339920043945, 5.492610454559326, 5.653719425201416, 5.765615463256836, 5.608901023864746, 5.687507629394531, 5.623875617980957, 5.618578910827637, 5.588032245635986, 5.638203144073486, 5.639187812805176, 5.678888320922852, 5.590926170349121, 5.654013156890869, 5.632237434387207, 5.620206356048584, 5.5602216720581055, 5.599288463592529, 5.536996841430664, 5.497287750244141, 5.587160110473633, 5.630313396453857, 5.567399024963379, 5.636021614074707, 5.557878494262695, 5.461045265197754, 5.638906002044678, 5.622080326080322, 5.591960906982422, 5.490729808807373, 5.572684288024902, 5.709563732147217, 5.565993309020996, 5.5555644035339355, 5.607698440551758, 5.605563163757324, 5.637855529785156, 5.426865577697754, 5.628262042999268, 5.407933235168457, 5.494379043579102, 5.68525505065918, 5.61870002746582, 5.558059215545654, 5.564025402069092, 5.456653118133545, 5.519740104675293, 5.560100555419922, 5.500588893890381, 5.582287311553955, 5.585610866546631, 5.566751956939697, 5.563346862792969, 5.5470499992370605, 5.628820896148682, 5.541598796844482, 5.5499043464660645, 5.53862190246582, 5.591806888580322, 5.54021692276001, 5.598612308502197, 5.4976725578308105, 5.6241374015808105, 5.569307804107666, 5.601473808288574, 5.562366008758545, 5.604171276092529, 5.539937496185303, 5.6194353103637695, 5.5301833152771, 5.649814605712891, 5.537888050079346, 5.621485710144043, 5.490340709686279, 5.649037837982178, 5.585099220275879, 5.59336519241333, 5.572843074798584, 5.544612407684326, 5.571639537811279, 5.531919956207275, 5.580888271331787, 5.5249834060668945, 5.537938117980957, 5.6208176612854, 5.5376129150390625, 5.57424259185791, 5.532084941864014, 5.60471773147583, 5.544680595397949, 5.673120975494385, 5.55350399017334, 5.579804420471191, 5.604315280914307, 5.548354148864746, 5.604503154754639, 5.731875419616699, 5.5579142570495605, 5.6769561767578125, 5.606752872467041, 5.563419342041016, 5.583160877227783, 5.576667785644531, 5.602229118347168, 5.549408435821533, 5.5446577072143555, 5.634978294372559, 5.566278457641602, 5.49648380279541, 5.63795280456543, 5.602980136871338, 5.443142414093018, 5.54607629776001, 5.531679630279541, 5.57093620300293, 5.635544300079346, 5.538187503814697, 5.537937641143799, 5.515308380126953, 5.528117656707764, 5.59535551071167, 5.531617164611816, 5.489859580993652, 5.58738899230957, 5.511443138122559, 5.5946197509765625, 5.6928582191467285, 5.434638500213623, 5.688365936279297, 5.728387355804443, 5.480586051940918, 5.511168479919434, 5.630627155303955, 5.775731563568115, 5.63198709487915, 5.607235431671143, 5.587963104248047, 5.588986873626709, 5.484518527984619, 5.468445301055908, 5.613134860992432, 5.5340094566345215, 5.554557800292969, 5.516424655914307, 5.532539367675781, 5.632443428039551, 5.5458664894104, 5.596688747406006, 5.507421493530273, 5.509455680847168, 5.54222297668457, 5.580330848693848, 5.436776161193848, 5.548338413238525, 5.565480709075928, 5.56965970993042, 5.686007976531982, 5.526424407958984, 5.645029544830322, 5.6073479652404785, 5.547097682952881, 5.531611442565918, 5.526241779327393, 5.518153667449951, 5.511349678039551, 5.6220293045043945, 5.675468921661377, 5.682000160217285, 5.467525959014893, 5.541043758392334, 5.591817378997803, 5.562051296234131, 5.603589057922363, 5.701487064361572, 5.542575359344482, 5.563581466674805, 5.575784206390381, 5.558858871459961, 5.625162601470947, 5.451436519622803, 5.593501091003418, 5.5659990310668945, 5.524914741516113, 5.6486616134643555, 5.544197082519531, 5.586899757385254, 5.42855167388916, 5.798761367797852, 5.599593162536621, 5.677330493927002, 5.578130722045898, 5.386422157287598, 5.568716526031494, 5.736186504364014, 5.43906307220459, 5.57712984085083, 5.525143146514893, 5.606841087341309, 5.521546363830566, 5.640892505645752, 5.587159156799316, 5.520861625671387, 5.548141956329346, 5.5956525802612305, 5.59713077545166, 5.588091850280762, 5.64457893371582, 5.512326240539551, 5.533041477203369, 5.578858852386475, 5.634833335876465, 5.677410125732422, 5.598385334014893, 5.524035930633545, 5.554741382598877, 5.601727485656738, 5.444491863250732, 5.601113319396973, 5.575376987457275, 5.460928916931152, 5.575595855712891, 5.555832862854004, 5.507244110107422, 5.5763702392578125, 5.513305187225342, 5.647272109985352, 5.697153091430664, 5.757100582122803, 5.577953338623047, 5.653128623962402, 5.573083877563477, 5.638726234436035, 5.641319751739502, 5.615817070007324, 5.544747352600098, 5.58015775680542, 5.602652072906494, 5.6683197021484375, 5.588059902191162, 5.548324108123779, 5.610162734985352, 5.536376953125, 5.634770393371582, 5.524534225463867, 5.60511589050293, 5.4832763671875, 5.620209693908691, 5.583077907562256, 5.560197830200195, 5.579343318939209, 5.658702373504639, 5.614808082580566, 5.533463478088379, 5.663037300109863, 5.546786308288574, 5.535516738891602, 5.550397872924805, 5.559079170227051, 5.589364051818848, 5.575405597686768, 5.544671058654785, 5.559039115905762, 5.600591659545898, 5.495368957519531, 5.443511962890625, 5.677019119262695, 5.465071201324463, 5.54153299331665, 5.569421768188477, 5.583642482757568, 5.483945846557617, 5.5056538581848145, 5.671150207519531, 5.522713661193848, 5.5995774269104, 5.683440685272217, 5.600196838378906, 5.630198001861572, 5.690855026245117, 5.521468639373779, 5.516673564910889, 5.486580848693848, 5.613723278045654, 5.54180383682251, 5.481179714202881, 5.587913990020752, 5.675659656524658, 5.513647556304932, 5.451667308807373, 5.456711769104004, 5.567760467529297, 5.598364353179932, 5.620046138763428, 5.605985164642334, 5.595428943634033, 5.573976039886475, 5.562757968902588, 5.615012168884277, 5.4860405921936035, 5.58893346786499, 5.548628330230713, 5.579204082489014, 5.666594505310059, 5.613958835601807, 5.640312671661377, 5.579333782196045, 5.688807487487793, 5.594552040100098, 5.5175251960754395, 5.72363805770874, 5.589898586273193, 5.661326885223389, 5.548447132110596, 5.572200298309326, 5.6296257972717285, 5.530028820037842, 5.58544397354126, 5.585803031921387, 5.4723124504089355, 5.573971271514893, 5.582334041595459, 5.582783222198486, 5.501019477844238, 5.7752790451049805, 5.688436031341553, 5.5250325202941895, 5.470084190368652, 5.5787129402160645, 5.671130657196045, 5.558042049407959, 5.572312355041504, 5.565968036651611, 5.5972747802734375, 5.701758861541748, 5.600468635559082, 5.656982898712158, 5.571885108947754, 5.483737468719482, 5.64557409286499, 5.532167434692383, 5.479488849639893, 5.618177890777588, 5.595632553100586, 5.521800994873047, 5.40644645690918, 5.576514720916748, 5.537781715393066, 5.53277587890625, 5.533420085906982, 5.587798118591309, 5.5001220703125, 5.433385372161865, 5.630230903625488, 5.4358229637146, 5.538816928863525, 5.610404014587402, 5.632842063903809, 5.469789505004883, 5.64703893661499, 5.615914821624756, 5.72998571395874, 5.5052008628845215, 5.693940162658691, 5.5760297775268555, 5.576743125915527, 5.562804698944092, 5.722027778625488, 5.638710975646973, 5.542912006378174, 5.606129169464111, 5.634609222412109, 5.668857574462891, 5.628080368041992, 5.587857723236084, 5.555952548980713, 5.540293216705322, 5.63723611831665, 5.558909893035889, 5.387284755706787, 5.500838279724121, 5.629937648773193, 5.548060417175293, 5.620151519775391, 5.660712718963623, 5.574114799499512, 5.665217876434326, 5.620213031768799, 5.51130485534668, 5.6476006507873535, 5.6825079917907715, 5.632238864898682, 5.555978775024414, 5.503605842590332, 5.558807849884033, 5.562867641448975, 5.469484806060791, 5.594275951385498, 5.732418060302734, 5.585979461669922, 5.629230976104736, 5.5667405128479, 5.612529754638672, 5.537820339202881, 5.465871810913086, 5.56852388381958, 5.609184741973877, 5.527642250061035, 5.564846515655518, 5.552509784698486, 5.3609185218811035, 5.522763729095459, 5.61234188079834, 5.595646381378174, 5.482366561889648, 5.595400333404541, 5.441714763641357, 5.50473165512085, 5.5592546463012695, 5.5952324867248535, 5.651155948638916, 5.572230339050293, 5.638824939727783, 5.471064567565918, 5.567478656768799, 5.584279537200928, 5.566102981567383, 5.579558372497559, 5.567713737487793, 5.6682658195495605, 5.626265048980713, 5.59849214553833, 5.469385623931885, 5.551583290100098, 5.528891563415527, 5.591841697692871, 5.4637322425842285, 5.617786407470703, 5.586488246917725, 5.560939311981201, 5.56856107711792, 5.523011207580566, 5.512582302093506, 5.505284309387207, 5.575422286987305, 5.621809482574463, 5.48446798324585, 5.499007225036621, 5.628249645233154, 5.5197625160217285, 5.562503814697266, 5.5859198570251465, 5.561821460723877, 5.566483020782471, 5.467425346374512, 5.609625339508057, 5.649818420410156, 5.591160774230957, 5.5761399269104, 5.5877156257629395, 5.474361419677734, 5.557063579559326, 5.53256893157959, 5.539902210235596, 5.527837753295898, 5.58873987197876, 5.573039531707764, 5.535033702850342, 5.610640048980713, 5.627291202545166, 5.471712112426758, 5.596955299377441, 5.575926780700684, 5.53754997253418, 5.496454238891602, 5.580174922943115, 5.603452205657959, 5.6090168952941895, 5.660076141357422, 5.626920700073242, 5.573161602020264, 5.46411657333374, 5.605438709259033, 5.592493057250977, 5.5266032218933105, 5.604100704193115, 5.703534126281738, 5.447412490844727, 5.5685272216796875, 5.624459266662598, 5.538127899169922, 5.535897254943848, 5.4782609939575195, 5.517663955688477, 5.556194305419922, 5.61998176574707, 5.494627952575684, 5.5460524559021, 5.663628101348877, 5.493271350860596, 5.50417423248291, 5.580811023712158, 5.712646961212158, 5.640594005584717, 5.590022563934326, 5.464484214782715, 5.434577465057373, 5.5343804359436035, 5.518434524536133, 5.564797878265381, 5.537924289703369, 5.5886616706848145, 5.572552680969238, 5.544631004333496, 5.520031929016113, 5.550402641296387, 5.506744861602783, 5.695969581604004, 5.601663589477539, 5.562639236450195, 5.578336238861084, 5.522333145141602, 5.705569267272949, 5.583364486694336, 5.6450395584106445, 5.620376110076904, 5.513932704925537, 5.557801246643066, 5.526078224182129, 5.529458999633789, 5.460659980773926, 5.670957088470459, 5.617729187011719, 5.507507801055908, 5.610948085784912, 5.634994029998779, 5.562861919403076, 5.530454158782959, 5.582270622253418, 5.454433917999268, 5.5105085372924805, 5.606569766998291, 5.609006404876709, 5.557509422302246, 5.6983232498168945, 5.682578086853027, 5.602431297302246, 5.599638938903809, 5.626910209655762, 5.628393650054932, 5.547053813934326, 5.568270206451416, 5.57351541519165, 5.663741588592529, 5.5742716789245605, 5.606751441955566, 5.52384614944458, 5.622581481933594, 5.54948616027832, 5.6236724853515625, 5.638335227966309, 5.515735149383545, 5.545440196990967, 5.639302730560303, 5.646204948425293, 5.594228267669678, 5.599120616912842, 5.551174163818359, 5.602491855621338, 5.560360431671143, 5.577143669128418, 5.604201793670654, 5.587151050567627, 5.585021495819092, 5.460860252380371, 5.5075459480285645, 5.584320068359375, 5.659941673278809, 5.557132720947266, 5.430356502532959, 5.429529666900635, 5.607449054718018, 5.4546098709106445, 5.497485637664795, 5.429239749908447, 5.572126865386963, 5.500070095062256, 5.62286376953125, 5.581432342529297, 5.446598052978516, 5.577600955963135, 5.577594757080078, 5.5539231300354, 5.548147201538086, 5.511691093444824, 5.663635730743408, 5.610255241394043, 5.529995441436768, 5.632054328918457, 5.650143623352051, 5.645287036895752, 5.576618194580078, 5.6257500648498535, 5.6728620529174805, 5.658888339996338, 5.733391761779785, 5.497900009155273, 5.713419437408447, 5.67815637588501, 5.6345720291137695, 5.551640510559082, 5.614737510681152, 5.48082971572876, 5.537953853607178, 5.535380840301514, 5.4859232902526855, 5.519942283630371, 5.6233601570129395, 5.531263828277588, 5.731237888336182, 5.577045917510986, 5.602352619171143, 5.732457637786865, 5.625214576721191, 5.646730899810791, 5.571026802062988, 5.566572666168213, 5.433966159820557, 5.592141151428223, 5.517739772796631, 5.516666412353516, 5.5219879150390625, 5.5674333572387695, 5.566074848175049, 5.673626899719238, 5.460667133331299, 5.577844142913818, 5.543235778808594, 5.573697090148926, 5.483797550201416, 5.488231658935547, 5.545338153839111, 5.701221466064453, 5.6806640625, 5.587515830993652, 5.58999490737915, 5.634898662567139, 5.637697696685791, 5.536478519439697, 5.557109355926514, 5.612195014953613, 5.538400173187256, 5.657862663269043, 5.640233039855957, 5.625815391540527, 5.659051895141602, 5.607025146484375, 5.524862766265869, 5.662304401397705, 5.513186931610107, 5.516581058502197, 5.5517473220825195, 5.680017948150635, 5.472084045410156, 5.580070972442627, 5.589663982391357, 5.6038923263549805, 5.590978622436523, 5.570548057556152, 5.610083103179932, 5.6036882400512695, 5.604265213012695, 5.656593322753906, 5.771843433380127, 5.582022190093994, 5.537225723266602, 5.709419250488281, 5.575428485870361, 5.545419692993164, 5.6126708984375, 5.442892551422119, 5.426332473754883, 5.5806498527526855, 5.641899108886719, 5.552940368652344, 5.6050214767456055, 5.3660454750061035, 5.569562911987305, 5.58343505859375, 5.432513236999512, 5.668908596038818, 5.582973003387451, 5.548571586608887, 5.5056047439575195, 5.560756206512451, 5.566271781921387, 5.630113124847412, 5.580075263977051, 5.57667875289917, 5.522989749908447, 5.534239292144775, 5.57931661605835, 5.621927738189697, 5.635171413421631, 5.575345993041992, 5.618868350982666, 5.532141208648682, 5.630712985992432, 5.524325847625732, 5.709616661071777, 5.529532432556152, 5.569911003112793, 5.56908655166626, 5.586863994598389, 5.706749439239502, 5.605003356933594, 5.571065902709961, 5.510965347290039, 5.504123210906982, 5.499070167541504, 5.566951751708984, 5.620186805725098, 5.52665901184082, 5.611047267913818, 5.565731048583984, 5.592299938201904, 5.564627170562744, 5.627402305603027, 5.650567531585693, 5.563849449157715, 5.596742630004883, 5.629929065704346, 5.641108989715576, 5.540365695953369, 5.604236602783203, 5.652261734008789, 5.4704155921936035, 5.438499450683594, 5.555418968200684, 5.551206111907959, 5.640176296234131, 5.550107479095459, 5.555225849151611, 5.5642313957214355, 5.443445205688477, 5.571934223175049, 5.350978374481201, 5.509127140045166, 5.457015514373779, 5.6028947830200195, 5.5693864822387695, 5.634572505950928, 5.585007667541504, 5.6256022453308105, 5.619505405426025, 5.753243446350098, 5.551126003265381, 5.72942590713501, 5.535861968994141, 5.50929594039917, 5.618335723876953, 5.637811660766602, 5.476743221282959, 5.598796844482422, 5.545739650726318, 5.4482293128967285, 5.611654281616211, 5.6362223625183105, 5.649695873260498, 5.616171360015869, 5.699125289916992, 5.652463436126709, 5.610948085784912, 5.575001239776611, 5.72453498840332, 5.5556206703186035, 5.550292015075684, 5.540979385375977, 5.578675746917725, 5.56568717956543, 5.571478843688965, 5.59722375869751, 5.616218090057373, 5.327454566955566, 5.659483432769775, 5.543490886688232, 5.574832439422607, 5.616825580596924, 5.5408453941345215, 5.5157575607299805, 5.634200572967529, 5.588990688323975, 5.492918491363525, 5.477104663848877, 5.582057952880859, 5.5657429695129395, 5.570321083068848, 5.545995235443115, 5.48530387878418, 5.650792598724365, 5.620850086212158, 5.523843288421631, 5.620858669281006, 5.68311071395874, 5.623926639556885, 5.5846710205078125, 5.548367500305176, 5.5803446769714355, 5.629022598266602, 5.657732963562012, 5.551262855529785, 5.564291477203369, 5.591259956359863, 5.623297214508057, 5.588911533355713, 5.606376647949219, 5.762469291687012, 5.535689353942871, 5.65294075012207, 5.563201904296875, 5.615940093994141, 5.515966892242432, 5.646709442138672, 5.552154541015625, 5.532313823699951, 5.373931407928467, 5.3697028160095215, 5.5424885749816895, 5.516022682189941, 5.6400909423828125, 5.578309059143066, 5.489965438842773, 5.547039031982422, 5.568894386291504, 5.563941955566406, 5.593631267547607, 5.490942001342773, 5.5271501541137695, 5.633817672729492, 5.537227153778076, 5.651907920837402, 5.614990234375, 5.656643867492676, 5.595313549041748, 5.5609588623046875, 5.501374244689941, 5.435781955718994, 5.574448585510254, 5.717727184295654, 5.559075832366943, 5.747247219085693, 5.655930042266846, 5.596920967102051, 5.5861496925354, 5.5971832275390625, 5.580258846282959, 5.62652587890625, 5.572991371154785, 5.605231761932373, 5.498459815979004, 5.731529712677002, 5.545198917388916, 5.416744709014893, 5.583099842071533, 5.41146993637085, 5.695738792419434, 5.621123313903809, 5.636611461639404, 5.595807075500488, 5.591259002685547, 5.577118873596191, 5.439420223236084, 5.550843715667725, 5.457247734069824, 5.499960899353027, 5.417522430419922, 5.598390579223633, 5.530201435089111, 5.545116424560547, 5.592253684997559, 5.586561679840088, 5.601528167724609, 5.608527660369873, 5.491631507873535, 5.489511013031006, 5.59186315536499, 5.581461429595947, 5.637956619262695, 5.637109279632568, 5.61274528503418, 5.647294998168945, 5.494419097900391, 5.550205707550049, 5.6307148933410645, 5.53648567199707, 5.562518119812012, 5.678370475769043, 5.642866611480713, 5.499200344085693, 5.540281295776367, 5.681547164916992, 5.583469390869141, 5.64549446105957, 5.5460734367370605, 5.611968994140625, 5.399062156677246, 5.524961948394775, 5.537940979003906, 5.610599040985107, 5.607317924499512, 5.581553936004639, 5.5702223777771, 5.477953910827637, 5.513751983642578, 5.732033729553223, 5.475924015045166, 5.53110408782959, 5.5638885498046875, 5.516582012176514, 5.559166431427002, 5.6449408531188965, 5.725873947143555, 5.555124759674072, 5.538206100463867, 5.619525909423828, 5.708260536193848, 5.684537410736084, 5.710890769958496, 5.5449957847595215, 5.5643463134765625, 5.454407215118408, 5.5458526611328125, 5.605576515197754, 5.604881763458252, 5.667734146118164, 5.618793964385986, 5.496599197387695, 5.52683162689209, 5.551509380340576, 5.502186298370361, 5.642037868499756, 5.600447177886963, 5.42025089263916, 5.5711870193481445, 5.651892185211182, 5.443458557128906, 5.558444023132324, 5.636657238006592, 5.6644415855407715, 5.588001251220703, 5.53081750869751, 5.547165393829346, 5.463083267211914, 5.626432418823242, 5.535794258117676, 5.590716361999512, 5.641608715057373, 5.581490516662598, 5.41122579574585, 5.628674507141113, 5.562537670135498, 5.471120357513428, 5.562729358673096, 5.529868125915527, 5.518363952636719, 5.59970760345459, 5.58664608001709, 5.619585990905762, 5.476600170135498, 5.6516242027282715, 5.699428558349609, 5.602499008178711, 5.557558536529541, 5.6273040771484375, 5.598996639251709, 5.438661098480225, 5.478846073150635, 5.556464672088623, 5.522564888000488, 5.5169291496276855, 5.626682758331299, 5.58017635345459, 5.671719551086426, 5.549046993255615, 5.493447780609131, 5.6672492027282715, 5.706101417541504, 5.390079975128174, 5.590878486633301, 5.618066787719727, 5.5452656745910645, 5.545027732849121, 5.650431156158447, 5.588306903839111, 5.594865798950195, 5.534299850463867, 5.6001129150390625, 5.744569301605225, 5.739767551422119, 5.731996059417725, 5.482022285461426, 5.611868858337402, 5.665273189544678, 5.524582862854004, 5.5954437255859375, 5.639205455780029, 5.492091655731201, 5.547314643859863, 5.49398136138916, 5.52478551864624, 5.563318252563477, 5.528695583343506, 5.491158962249756, 5.511931896209717, 5.50203800201416, 5.574574947357178, 5.528604030609131, 5.494321346282959, 5.556828498840332, 5.494632244110107, 5.464334011077881, 5.604642391204834, 5.562064170837402, 5.640933513641357, 5.60432767868042, 5.384132385253906, 5.478158950805664, 5.573525428771973, 5.459508895874023, 5.580781936645508, 5.622499942779541, 5.462829113006592, 5.640226364135742, 5.630579471588135, 5.659565448760986, 5.551647663116455, 5.6629252433776855, 5.536050796508789, 5.425659656524658, 5.431277751922607, 5.529781341552734, 5.59437894821167, 5.617427825927734, 5.599180221557617, 5.489387035369873, 5.630527019500732, 5.666692733764648, 5.56782865524292, 5.517174243927002, 5.668070316314697, 5.582535266876221, 5.536679267883301, 5.551114559173584, 5.546871185302734, 5.668148517608643, 5.575243949890137, 5.605521202087402, 5.5652923583984375, 5.519862174987793, 5.6693949699401855, 5.63002347946167, 5.732522010803223, 5.537442207336426, 5.533111572265625, 5.6254496574401855, 5.50806188583374, 5.550412654876709, 5.564401149749756, 5.681507587432861, 5.524796485900879, 5.540848731994629, 5.638831615447998, 5.647605895996094, 5.590517044067383, 5.568655967712402, 5.554141521453857, 5.5886969566345215, 5.557556629180908, 5.654318809509277, 5.498669147491455, 5.507462501525879, 5.57499361038208, 5.613208770751953, 5.52692985534668, 5.498589515686035, 5.598019599914551, 5.50494384765625, 5.654562950134277, 5.491885662078857, 5.497496128082275, 5.576176643371582, 5.560689449310303, 5.515529632568359, 5.687042236328125, 5.4683837890625, 5.518877983093262, 5.533551216125488, 5.616568088531494, 5.474552154541016, 5.504167079925537, 5.585197448730469, 5.695338249206543, 5.647402763366699, 5.600760459899902, 5.6198530197143555, 5.572112560272217, 5.60834264755249, 5.649221420288086, 5.587955474853516, 5.664464473724365, 5.575937271118164, 5.7326154708862305, 5.43591833114624, 5.700666904449463, 5.621646404266357, 5.61851167678833, 5.586024761199951, 5.5522942543029785, 5.667618751525879, 5.473654270172119, 5.619657516479492, 5.658236026763916, 5.54086446762085, 5.519014358520508, 5.528212547302246, 5.4934234619140625, 5.564352989196777, 5.479183197021484, 5.497698783874512, 5.614133834838867, 5.4936699867248535, 5.513927459716797, 5.650763988494873, 5.579339981079102, 5.587923526763916, 5.571711540222168, 5.570601463317871, 5.535733699798584, 5.568052768707275, 5.643712997436523, 5.559607982635498, 5.626514911651611, 5.655160427093506, 5.523162841796875, 5.60249137878418, 5.516833782196045, 5.578237056732178, 5.5381083488464355, 5.469733238220215, 5.530416488647461, 5.571848392486572, 5.550232887268066, 5.562779426574707, 5.5957136154174805, 5.5025434494018555, 5.589358806610107, 5.595137119293213, 5.580255031585693, 5.531261444091797, 5.442534446716309, 5.481834888458252, 5.475895881652832, 5.5652079582214355, 5.60031795501709, 5.485049247741699, 5.501912593841553, 5.64481782913208, 5.625391006469727, 5.726925849914551, 5.640659809112549, 5.585007190704346, 5.6474809646606445, 5.71552848815918, 5.530514240264893, 5.527237892150879, 5.5552496910095215, 5.683093070983887, 5.4171552658081055, 5.483424663543701, 5.643705368041992, 5.597945690155029, 5.449038505554199, 5.635900020599365, 5.684825420379639, 5.470083713531494, 5.534417629241943, 5.551814556121826, 5.545070171356201, 5.611968040466309, 5.454788684844971, 5.643486976623535, 5.527589797973633, 5.559825897216797, 5.5424346923828125, 5.635793209075928, 5.463521957397461, 5.564772605895996, 5.5048089027404785, 5.632957458496094, 5.616462230682373, 5.638603210449219, 5.649514198303223, 5.610925197601318, 5.685793399810791, 5.542489051818848, 5.6399946212768555, 5.559906959533691, 5.511637210845947, 5.59125280380249, 5.582813739776611, 5.612209796905518, 5.646773815155029, 5.63031530380249, 5.615479946136475, 5.565445899963379, 5.531930446624756, 5.582854747772217, 5.5408525466918945, 5.390669822692871, 5.504583358764648, 5.658528804779053, 5.608910083770752, 5.63103723526001, 5.393887519836426, 5.5940046310424805, 5.63549280166626, 5.466843605041504, 5.618045806884766, 5.588068008422852, 5.678178787231445, 5.521372318267822, 5.457109451293945, 5.573657512664795, 5.49550724029541, 5.652214050292969, 5.436068058013916, 5.5672454833984375, 5.553742408752441, 5.63053560256958, 5.6522746086120605, 5.509446144104004, 5.503990650177002, 5.560787677764893, 5.587173938751221, 5.597682952880859, 5.631467819213867, 5.478374004364014, 5.495683670043945, 5.623396396636963, 5.583059787750244, 5.521064758300781, 5.536279678344727, 5.56622314453125, 5.511398792266846, 5.398630142211914, 5.532970428466797, 5.609109878540039, 5.530916213989258, 5.5861897468566895, 5.504881381988525, 5.65048360824585, 5.574670314788818, 5.500108242034912, 5.519826889038086, 5.474784851074219, 5.452514171600342, 5.59333610534668, 5.616932392120361, 5.586603164672852, 5.512251377105713, 5.702207088470459, 5.631793022155762, 5.622835636138916, 5.7358293533325195, 5.631947994232178, 5.448986053466797, 5.622648239135742, 5.524355888366699, 5.614056587219238, 5.515185356140137, 5.558061599731445, 5.5413970947265625, 5.53237771987915, 5.545958995819092, 5.468130588531494, 5.5959672927856445, 5.68647575378418, 5.596463203430176, 5.684666633605957, 5.513388633728027, 5.620889663696289, 5.587092399597168, 5.454919815063477, 5.587594985961914, 5.424754619598389, 5.546830177307129, 5.761098384857178, 5.563782691955566, 5.640334129333496, 5.676931858062744, 5.634352684020996, 5.628920078277588, 5.469288349151611, 5.576212406158447, 5.537382125854492, 5.675121307373047, 5.554531574249268, 5.588495254516602, 5.6551408767700195, 5.599028587341309, 5.6476030349731445, 5.600884914398193, 5.528262615203857, 5.60508394241333, 5.728154182434082, 5.472639083862305, 5.5732102394104, 5.466615676879883, 5.570893287658691, 5.647216796875, 5.5730509757995605, 5.5948381423950195, 5.598153114318848, 5.5405144691467285, 5.470162391662598, 5.475325584411621, 5.621906280517578, 5.629404067993164, 5.544758319854736, 5.67971658706665, 5.495755672454834, 5.572597980499268, 5.546941757202148, 5.561002254486084, 5.693066596984863, 5.644898414611816, 5.597871780395508, 5.449436187744141, 5.591084957122803, 5.477373123168945, 5.615410804748535, 5.576967716217041, 5.574056625366211, 5.473658084869385, 5.557761192321777, 5.555538654327393, 5.539388179779053, 5.545704364776611, 5.531575679779053, 5.60152530670166, 5.5763068199157715, 5.543989658355713, 5.64439582824707, 5.590530872344971, 5.535829544067383, 5.670432090759277, 5.562259197235107, 5.590150833129883, 5.656276702880859, 5.580600261688232, 5.556819438934326, 5.6202778816223145, 5.655339241027832, 5.524280548095703, 5.716713905334473, 5.541265964508057, 5.593550205230713, 5.652482509613037, 5.522068977355957, 5.542443752288818, 5.526010513305664, 5.581773281097412, 5.511650562286377, 5.5833892822265625, 5.576268196105957, 5.600012302398682, 5.524580478668213, 5.466665744781494, 5.5541276931762695, 5.566093444824219, 5.569584846496582, 5.5062761306762695, 5.586942672729492, 5.51828670501709, 5.541690349578857, 5.642429828643799, 5.724113941192627, 5.557967662811279, 5.625228404998779, 5.532576084136963, 5.553946018218994, 5.567549228668213, 5.71937370300293, 5.509047031402588, 5.418411731719971, 5.644562721252441, 5.6701555252075195, 5.548602104187012, 5.692925930023193, 5.492167949676514, 5.634090900421143, 5.607476711273193, 5.532994270324707, 5.603748321533203, 5.598262786865234, 5.593029499053955, 5.520301818847656, 5.5301055908203125, 5.406269550323486, 5.536350727081299, 5.507253170013428, 5.444946765899658, 5.699216365814209, 5.616312026977539, 5.645012855529785, 5.570822715759277, 5.6761274337768555, 5.700791835784912, 5.610409736633301, 5.5690507888793945, 5.502180576324463, 5.457147121429443, 5.549478530883789, 5.583514213562012, 5.5193190574646, 5.527261734008789, 5.644875526428223, 5.584781646728516, 5.638645648956299, 5.5654168128967285, 5.644039630889893, 5.700254917144775, 5.598260402679443, 5.659082889556885, 5.603623867034912, 5.645378589630127, 5.622872352600098, 5.6308979988098145, 5.5319976806640625, 5.617890357971191, 5.503091812133789, 5.553480625152588, 5.688817501068115, 5.566436290740967, 5.630734920501709, 5.592624664306641, 5.627913475036621, 5.587366104125977, 5.624046325683594, 5.6328935623168945, 5.535984992980957, 5.486039161682129, 5.655789375305176, 5.5595383644104, 5.510519504547119, 5.6073832511901855, 5.551660537719727, 5.512800216674805, 5.640022277832031, 5.537283420562744, 5.370337009429932, 5.510183811187744, 5.551573753356934, 5.586851596832275, 5.7897515296936035, 5.507152557373047, 5.493131637573242, 5.618503093719482, 5.573086738586426, 5.506474494934082, 5.548664093017578, 5.583308696746826, 5.552514553070068, 5.589874267578125, 5.654429912567139, 5.525916576385498, 5.658455848693848, 5.554667949676514, 5.539220809936523, 5.563482761383057, 5.6518073081970215, 5.614456653594971, 5.642679691314697, 5.519431114196777, 5.5575761795043945, 5.487219333648682, 5.538670539855957, 5.553189754486084, 5.6486592292785645, 5.65511417388916, 5.535894393920898, 5.668951511383057, 5.509594917297363, 5.565982341766357, 5.615982532501221, 5.46776819229126, 5.68431282043457, 5.499599456787109, 5.576042175292969, 5.538265705108643, 5.673169136047363, 5.47567892074585]}

==> figure/production/adagrad.txt <==
[100000000.0, NaN], [200000000.0, NaN], [300000000.0, NaN], [400000000.0, NaN], [500000000.0, NaN], [600000000.0, NaN], [700000000.0, NaN], [800000000.0, NaN], [900000000.0, NaN], [1000000000.0, 0.8021384026238156], [1100000000.0, 0.8000073597461413], [1200000000.0, 0.7989456733998538], [1300000000.0, 0.7981429504972916], [1400000000.0, 0.7974828772649425], [1500000000.0, 0.7969121519995191], [1600000000.0, 0.7964199440911953], [1700000000.0, 0.7960192721255892], [1800000000.0, 0.795641126041929], [1900000000.0, 0.7953028548667076], [2000000000.0, 0.7949834295075029], [2100000000.0, 0.7946970090620465], [2200000000.0, 0.7944051427504151], [2300000000.0, 0.7941432526346721], [2400000000.0, 0.7938888667174485], [2500000000.0, 0.7936484942086167], [2600000000.0, 0.7933315387162042], [2700000000.0, 0.7929937592609444], [2800000000.0, 0.7926724806074026], [2900000000.0, 0.7923207891144688], [3000000000.0, 0.7919861282000856], [3100000000.0, 0.7916478839750624], [3200000000.0, 0.7913151769877689], [3300000000.0, 0.790982697569979], [3400000000.0, 0.7906640605941457], [3500000000.0, 0.7903577086560786], [3600000000.0, 0.7901478544793802], [3700000000.0, 0.7899277905840921], [3800000000.0, 0.7897354937698741], [3900000000.0, 0.7895591894807248], [4000000000.0, 0.7893823701709037], [4100000000.0, 0.7892340125007992], [4200000000.0, 0.7890949368508768], [4300000000.0, 0.7889540791053863], [4400000000.0, 0.7888113294398283], [4500000000.0, 0.7886526770946513], [4600000000.0, 0.788514942311059], [4700000000.0, 0.7884050081316742], [4800000000.0, 0.788269323845213], [4900000000.0, 0.7882816666280265], [5000000000.0, 0.7885572711679149], [5100000000.0, 0.7887933139441204], [5200000000.0, 0.7890100013801127], [5300000000.0, 0.789240022893167], [5400000000.0, 0.7894501604491592], [5500000000.0, 0.7896642508801136], [5600000000.0, 0.7898550905328036], [5700000000.0, 0.7900499052935028], [5800000000.0, 0.7902558071027188], [5900000000.0, 0.7903317694682627], [6000000000.0, 0.7901616518847328], [6100000000.0, 0.7900023754446325], [6200000000.0, 0.7898586900024881], [6300000000.0, 0.789728420324637], [6400000000.0, 0.7896004543852334], [6500000000.0, 0.7894975098099851], [6600000000.0, 0.7893930275792046], [6700000000.0, 0.7893076768236075], [6800000000.0, 0.7892126578839932], [6900000000.0, 0.7891123024213171], [7000000000.0, 0.7890058589102812], [7100000000.0, 0.7889146922843294], [7200000000.0, 0.7888405856237783], [7300000000.0, 0.7887450893894692], [7400000000.0, 0.7887701423823957], [7500000000.0, 0.7888943846139784], [7600000000.0, 0.7889929328375788], [7700000000.0, 0.7890393293435221], [7800000000.0, 0.7890793126417208], [7900000000.0, 0.7891117161178178], [8000000000.0, 0.7891364739535179], [8100000000.0, 0.7891591204443521], [8200000000.0, 0.7891606985967989], [8300000000.0, 0.7891660481658125], [8400000000.0, 0.7890701687907477], [8500000000.0, 0.7888666497379513], [8600000000.0, 0.7886812489872608], [8700000000.0, 0.7885322319338093], [8800000000.0, 0.7883947422476368], [8900000000.0, 0.7882806527803049], [9000000000.0, 0.7881658286592522], [9100000000.0, 0.7880557792462979], [9200000000.0, 0.7879644494367896], [9300000000.0, 0.7878728773146734], [9400000000.0, 0.7877765012901754], [9500000000.0, 0.7876875630899076], [9600000000.0, 0.7876103055862084], [9700000000.0, 0.7875260975211706], [9800000000.0, 0.7874447485530062], [9900000000.0, 0.7875361472929363], [10000000000.0, 0.7876487929576569], [10100000000.0, 0.7877431909356022], [10200000000.0, 0.7878061070424642], [10300000000.0, 0.7878680354139156], [10400000000.0, 0.7879250598872156], [10500000000.0, 0.7879511472659102], [10600000000.0, 0.7879838294682884], [10700000000.0, 0.7880130537167053], [10800000000.0, 0.788047633006545], [10900000000.0, 0.7879021841333351], [11000000000.0, 0.7877343753343162], [11100000000.0, 0.7875800228768082], [11200000000.0, 0.7874377450210858], [11300000000.0, 0.7873052070221567], [11400000000.0, 0.7872066369324999], [11500000000.0, 0.7871071284528208], [11600000000.0, 0.7870062580026483], [11700000000.0, 0.7869159130919972], [11800000000.0, 0.7868135921911192], [11900000000.0, 0.7867101206234417], [12000000000.0, 0.7866103075224857], [12100000000.0, 0.786527165009346], [12200000000.0, 0.7864634846955337], [12300000000.0, 0.7864712711042157], [12400000000.0, 0.7866715246612396], [12500000000.0, 0.7868667248246022], [12600000000.0, 0.7870416883745308], [12700000000.0, 0.7871872638037033], [12800000000.0, 0.7873450730777607], [12900000000.0, 0.787495957244545], [13000000000.0, 0.7876332110069408], [13100000000.0, 0.7877530314052925], [13200000000.0, 0.7878646632470035], [13300000000.0, 0.7878964932362557], [13400000000.0, 0.7877165396662255], [13500000000.0, 0.7875540696404819], [13600000000.0, 0.7874106109333534], [13700000000.0, 0.7872901186583977], [13800000000.0, 0.7871581827916126], [13900000000.0, 0.7870385393365078], [14000000000.0, 0.786945273512867], [14100000000.0, 0.7868464689310245], [14200000000.0, 0.7867377029001446], [14300000000.0, 0.7866368002684784], [14400000000.0, 0.7865375686600247], [14500000000.0, 0.7864458681297951], [14600000000.0, 0.7863696054801789], [14700000000.0, 0.7863015885787563], [14800000000.0, 0.7863409913531093], [14900000000.0, 0.7863234481469211], [15000000000.0, 0.7862718338142262], [15100000000.0, 0.7861949856431999], [15200000000.0, 0.7861194975251331], [15300000000.0, 0.7860276221841583], [15400000000.0, 0.7859195820157547], [15500000000.0, 0.7858237497754974], [15600000000.0, 0.7857093215640487], [15700000000.0, 0.7855694077531109], [15800000000.0, 0.7853292602249927], [15900000000.0, 0.7851509262849579], [16000000000.0, 0.7849754544339866], [16100000000.0, 0.7848496761476116], [16200000000.0, 0.784722436633665], [16300000000.0, 0.7846219176975308], [16400000000.0, 0.7845262467892132], [16500000000.0, 0.7844263882388381], [16600000000.0, 0.7843070899351025], [16700000000.0, 0.7842311517010098], [16800000000.0, 0.7841406169004841], [16900000000.0, 0.7840495689224853], [17000000000.0, 0.7839855428493919], [17100000000.0, 0.7839082706491413], [17200000000.0, 0.7839464589344921], [17300000000.0, 0.7842043502322941], [17400000000.0, 0.7844441287142486], [17500000000.0, 0.7846527501035614], [17600000000.0, 0.7848607861280327], [17700000000.0, 0.785038021675972], [17800000000.0, 0.7852353713566304], [17900000000.0, 0.7854235283460217], [18000000000.0, 0.785592209666853], [18100000000.0, 0.7857600051857643], [18200000000.0, 0.7858163081065216], [18300000000.0, 0.7856479096325512], [18400000000.0, 0.7855039992611027], [18500000000.0, 0.785371999140789], [18600000000.0, 0.7852655439438648], [18700000000.0, 0.7851610105993119], [18800000000.0, 0.7850595959411526], [18900000000.0, 0.7849545241541843], [19000000000.0, 0.7848710619595279], [19100000000.0, 0.7847928467803612], [19200000000.0, 0.7847040229107914], [19300000000.0, 0.7846188253930187], [19400000000.0, 0.7845373913238888], [19500000000.0, 0.7844814705520592], [19600000000.0, 0.7844080838683929], [19700000000.0, 0.7844703753226604], [19800000000.0, 0.7846186030755196], [19900000000.0, 0.7847575937289334], [20000000000.0, 0.7848810425729237], [20100000000.0, 0.7849783906502457], [20200000000.0, 0.7851047012730599], [20300000000.0, 0.7852093839629993], [20400000000.0, 0.785300223855589], [20500000000.0, 0.7853825007819767], [20600000000.0, 0.7854804835874767], [20700000000.0, 0.7854382356717415], [20800000000.0, 0.7853047766778316], [20900000000.0, 0.7851817851199817], [21000000000.0, 0.7850843991829548], [21100000000.0, 0.7849965753062706], [21200000000.0, 0.7848959023923473], [21300000000.0, 0.7847959341706982], [21400000000.0, 0.7847206343982048], [21500000000.0, 0.7846507079041939], [21600000000.0, 0.7845721331516972], [21700000000.0, 0.7844912384768067], [21800000000.0, 0.7844314882279625], [21900000000.0, 0.7843778078913269], [22000000000.0, 0.7842985763706455], [22100000000.0, 0.7842316048258705], [22200000000.0, 0.7842846018871746], [22300000000.0, 0.7845352568205318], [22400000000.0, 0.7847640512464027], [22500000000.0, 0.7849420585677795], [22600000000.0, 0.7851167388862171], [22700000000.0, 0.7853012735869541], [22800000000.0, 0.7854581454316788], [22900000000.0, 0.7856089266972313], [23000000000.0, 0.7857701534970207], [23100000000.0, 0.7859408490807533], [23200000000.0, 0.7859715610844421], [23300000000.0, 0.7858384001157417], [23400000000.0, 0.785702190119999], [23500000000.0, 0.7855996961057206], [23600000000.0, 0.7855149215610199], [23700000000.0, 0.7854086906798553], [23800000000.0, 0.7853275736695213], [23900000000.0, 0.7852606746603775], [24000000000.0, 0.785207069495861], [24100000000.0, 0.7851360430486565], [24200000000.0, 0.7850761866941185], [24300000000.0, 0.7850020152952271], [24400000000.0, 0.7849327622268906], [24500000000.0, 0.7848939078135643], [24600000000.0, 0.7848223851246948], [24700000000.0, 0.7847954269518395], [24800000000.0, NaN], [24900000000.0, NaN], [25000000000.0, NaN], [25100000000.0, NaN], [25200000000.0, NaN], [25300000000.0, NaN], [25400000000.0, NaN], [25500000000.0, NaN], [25600000000.0, NaN], [25700000000.0, NaN], [25800000000.0, NaN], [25900000000.0, NaN], [26000000000.0, NaN], [26100000000.0, NaN], [26200000000.0, NaN], [26300000000.0, NaN], [26400000000.0, NaN], [26500000000.0, NaN], [26600000000.0, NaN], [26700000000.0, NaN], [26800000000.0, NaN], [26900000000.0, NaN], [27000000000.0, NaN], [27100000000.0, NaN], [27200000000.0, NaN], [27300000000.0, NaN], [27400000000.0, NaN], [27500000000.0, NaN], [27600000000.0, NaN], [27700000000.0, NaN], [27800000000.0, NaN], [27900000000.0, NaN], [28000000000.0, NaN], [28100000000.0, NaN], [28200000000.0, NaN], [28300000000.0, NaN], [28400000000.0, NaN], [28500000000.0, NaN], [28600000000.0, NaN], [28700000000.0, NaN], [28800000000.0, NaN], [28900000000.0, NaN], [29000000000.0, NaN], [29100000000.0, NaN], [29200000000.0, NaN], [29300000000.0, NaN], [29400000000.0, NaN], [29500000000.0, NaN], [29600000000.0, NaN], [29700000000.0, NaN], [29800000000.0, NaN], [29900000000.0, NaN]

==> figure/production/fa_sgd.txt <==
[100000000.0, NaN], [200000000.0, NaN], [300000000.0, NaN], [400000000.0, NaN], [500000000.0, NaN], [600000000.0, NaN], [700000000.0, NaN], [800000000.0, NaN], [900000000.0, NaN], [1000000000.0, 0.8021875723645456], [1100000000.0, 0.7998082338966508], [1200000000.0, 0.7986734045416565], [1300000000.0, 0.797849407153699], [1400000000.0, 0.7971770103472423], [1500000000.0, 0.7965997843452431], [1600000000.0, 0.7961084238129148], [1700000000.0, 0.7957129692929271], [1800000000.0, 0.7953287590126652], [1900000000.0, 0.7949884381155916], [2000000000.0, 0.7946833849730499], [2100000000.0, 0.7943877184616785], [2200000000.0, 0.7940988621989302], [2300000000.0, 0.7938369416349443], [2400000000.0, 0.7935859469535821], [2500000000.0, 0.7933534565850265], [2600000000.0, 0.7930351961334539], [2700000000.0, 0.7926993911317017], [2800000000.0, 0.7923816964700029], [2900000000.0, 0.7920312496322406], [3000000000.0, 0.7916979650969234], [3100000000.0, 0.7913613669904025], [3200000000.0, 0.7910226404376854], [3300000000.0, 0.7906896026202376], [3400000000.0, 0.7903696380472891], [3500000000.0, 0.790062231161575], [3600000000.0, 0.7898621735953794], [3700000000.0, 0.7896333655781622], [3800000000.0, 0.7894428970487942], [3900000000.0, 0.7892765614705691], [4000000000.0, 0.7890944963381047], [4100000000.0, 0.7889507823662262], [4200000000.0, 0.7888178575586114], [4300000000.0, 0.7886812831972976], [4400000000.0, 0.7885368587716174], [4500000000.0, 0.788379820771244], [4600000000.0, 0.7882350082281356], [4700000000.0, 0.7881343792059965], [4800000000.0, 0.7879999351226916], [4900000000.0, 0.7880068832303948], [5000000000.0, 0.7882833860861187], [5100000000.0, 0.7885134336069584], [5200000000.0, 0.7887345904953312], [5300000000.0, 0.7889576737801728], [5400000000.0, 0.7891690427632966], [5500000000.0, 0.7893814570991097], [5600000000.0, 0.7895762448081517], [5700000000.0, 0.7897665564234709], [5800000000.0, 0.7899691419842515], [5900000000.0, 0.7900427906084547], [6000000000.0, 0.7898768282758346], [6100000000.0, 0.7897192097781539], [6200000000.0, 0.7895703768851862], [6300000000.0, 0.7894365344363441], [6400000000.0, 0.7893223203461704], [6500000000.0, 0.7892188732002182], [6600000000.0, 0.7891096944336824], [6700000000.0, 0.7890240608433066], [6800000000.0, 0.7889333002594624], [6900000000.0, 0.7888401520640287], [7000000000.0, 0.7887325683059749], [7100000000.0, 0.7886405755396223], [7200000000.0, 0.788570895406477], [7300000000.0, 0.7884839656264763], [7400000000.0, 0.7884960595191612], [7500000000.0, 0.7886228402023687], [7600000000.0, 0.7887223227398414], [7700000000.0, 0.7887744731559667], [7800000000.0, 0.7888072450355434], [7900000000.0, 0.7888405297039642], [8000000000.0, 0.7888635117603569], [8100000000.0, 0.7888933634657727], [8200000000.0, 0.7888914055230131], [8300000000.0, 0.7888964031702528], [8400000000.0, 0.7887979215373269], [8500000000.0, 0.7885944827589016], [8600000000.0, 0.7884100974840393], [8700000000.0, 0.7882583123201609], [8800000000.0, 0.7881265799923792], [8900000000.0, 0.788009214612855], [9000000000.0, 0.7878953936596422], [9100000000.0, 0.7877794427535829], [9200000000.0, 0.787687118493681], [9300000000.0, 0.7875974750737533], [9400000000.0, 0.7875017623704309], [9500000000.0, 0.7874125737495289], [9600000000.0, 0.7873370518591585], [9700000000.0, 0.7872555675323305], [9800000000.0, 0.7871811546021033], [9900000000.0, 0.7872645427640629], [10000000000.0, 0.7873798316534453], [10100000000.0, 0.787477134937583], [10200000000.0, 0.7875387430429545], [10300000000.0, 0.7875979832169914], [10400000000.0, 0.7876570600077247], [10500000000.0, 0.7876878970947886], [10600000000.0, 0.7877137346536502], [10700000000.0, 0.7877439990288534], [10800000000.0, 0.7877719721150589], [10900000000.0, 0.787630482974802], [11000000000.0, 0.7874664198219833], [11100000000.0, 0.7873086795619088], [11200000000.0, 0.7871711163931293], [11300000000.0, 0.7870384965510531], [11400000000.0, 0.7869412569464255], [11500000000.0, 0.7868393724979458], [11600000000.0, 0.7867440213227453], [11700000000.0, 0.7866524822776203], [11800000000.0, 0.7865493410987959], [11900000000.0, 0.7864495092507038], [12000000000.0, 0.7863484853394928], [12100000000.0, 0.786268642882965], [12200000000.0, 0.7862042110962735], [12300000000.0, 0.7862157611795788], [12400000000.0, 0.7864207066349183], [12500000000.0, 0.7866138162583485], [12600000000.0, 0.7867847315269508], [12700000000.0, 0.7869397625479106], [12800000000.0, 0.7870950449973717], [12900000000.0, 0.7872433381044999], [13000000000.0, 0.7873770929171067], [13100000000.0, 0.7875010569102631], [13200000000.0, 0.7876154240818634], [13300000000.0, 0.7876418703724594], [13400000000.0, 0.7874609400223828], [13500000000.0, 0.7873001258607483], [13600000000.0, 0.7871632265549755], [13700000000.0, 0.7870322427281646], [13800000000.0, 0.786906751786129], [13900000000.0, 0.7867879235705796], [14000000000.0, 0.7866955046098709], [14100000000.0, 0.7865912024584026], [14200000000.0, 0.7864773872866535], [14300000000.0, 0.7863855089190712], [14400000000.0, 0.7862872942800979], [14500000000.0, 0.7861928824378662], [14600000000.0, 0.7861132599257622], [14700000000.0, 0.7860534515464096], [14800000000.0, 0.7860825732873726], [14900000000.0, 0.78606538670125], [15000000000.0, 0.7860200016027412], [15100000000.0, 0.7859464599331646], [15200000000.0, 0.7858699440759449], [15300000000.0, 0.7857740500749779], [15400000000.0, 0.7856628066936283], [15500000000.0, 0.7855688042044048], [15600000000.0, 0.7854579524727535], [15700000000.0, 0.7853164417966462], [15800000000.0, 0.785089832525095], [15900000000.0, 0.7849080398048726], [16000000000.0, 0.7847298260494843], [16100000000.0, 0.7846023855827027], [16200000000.0, 0.7844844233556996], [16300000000.0, 0.7843835892034912], [16400000000.0, 0.7842942029979401], [16500000000.0, 0.7841964517716427], [16600000000.0, 0.7840809172401466], [16700000000.0, 0.7839960160124416], [16800000000.0, 0.7839052503560848], [16900000000.0, 0.783824541487751], [17000000000.0, 0.7837633697486724], [17100000000.0, 0.783687401929697], [17200000000.0, 0.7837251141933556], [17300000000.0, 0.7839795469539413], [17400000000.0, 0.7842190210748692], [17500000000.0, 0.7844325423185158], [17600000000.0, 0.7846449076484985], [17700000000.0, 0.7848231652802983], [17800000000.0, 0.7850200510470772], [17900000000.0, 0.785206590041296], [18000000000.0, 0.7853718154695682], [18100000000.0, 0.7855423974898472], [18200000000.0, 0.7855994436088962], [18300000000.0, 0.7854388659454898], [18400000000.0, 0.7852935356931305], [18500000000.0, 0.785157252997385], [18600000000.0, 0.7850444365219994], [18700000000.0, 0.7849545857066402], [18800000000.0, 0.7848450668357677], [18900000000.0, 0.784741793728857], [19000000000.0, 0.7846613877947483], [19100000000.0, 0.7845856209344788], [19200000000.0, 0.7844950151981372], [19300000000.0, 0.7844044245335693], [19400000000.0, 0.7843245410115985], [19500000000.0, 0.7842717828850098], [19600000000.0, 0.7842000406189327], [19700000000.0, 0.7842524677540512], [19800000000.0, 0.7844079291927929], [19900000000.0, 0.7845461765614204], [20000000000.0, 0.7846653312222347], [20100000000.0, 0.7847589877950458], [20200000000.0, 0.7848850992259293], [20300000000.0, 0.784991861495367], [20400000000.0, 0.7850835692946567], [20500000000.0, 0.7851641934245396], [20600000000.0, 0.7852583029548321], [20700000000.0, 0.7852191823665905], [20800000000.0, 0.7850866704649563], [20900000000.0, 0.7849618036875935], [21000000000.0, 0.7848669116320381], [21100000000.0, 0.7847764264069214], [21200000000.0, 0.7846817666332798], [21300000000.0, 0.7845842318471737], [21400000000.0, 0.7845048730673599], [21500000000.0, 0.7844363359504433], [21600000000.0, 0.7843609948656655], [21700000000.0, 0.7842828274640694], [21800000000.0, 0.7842193814692325], [21900000000.0, 0.7841684845400962], [22000000000.0, 0.7840914665194149], [22100000000.0, 0.7840268394517727], [22200000000.0, 0.7840769754116268], [22300000000.0, 0.7843235915183182], [22400000000.0, 0.7845555776982841], [22500000000.0, 0.784731040880455], [22600000000.0, 0.7849038867473889], [22700000000.0, 0.7850831962928772], [22800000000.0, 0.7852387276615486], [22900000000.0, 0.785385845116478], [23000000000.0, 0.785542965590313], [23100000000.0, 0.7857101107528458], [23200000000.0, 0.7857390027813568], [23300000000.0, 0.78560500320438], [23400000000.0, 0.7854665420353775], [23500000000.0, 0.7853643469731674], [23600000000.0, 0.7852793843603058], [23700000000.0, 0.7851740858326759], [23800000000.0, 0.7850938165130348], [23900000000.0, 0.7850260355900688], [24000000000.0, 0.7849754171741639], [24100000000.0, 0.7849014181359635], [24200000000.0, 0.7848434617248268], [24300000000.0, 0.7847732885669556], [24400000000.0, 0.7847003815456162], [24500000000.0, 0.7846586922164916], [24600000000.0, 0.7845935283558769], [24700000000.0, 0.7845668745217972], [24800000000.0, NaN], [24900000000.0, NaN], [25000000000.0, NaN], [25100000000.0, NaN], [25200000000.0, NaN], [25300000000.0, NaN], [25400000000.0, NaN], [25500000000.0, NaN], [25600000000.0, NaN], [25700000000.0, NaN], [25800000000.0, NaN], [25900000000.0, NaN], [26000000000.0, NaN], [26100000000.0, NaN], [26200000000.0, NaN], [26300000000.0, NaN], [26400000000.0, NaN], [26500000000.0, NaN], [26600000000.0, NaN], [26700000000.0, NaN], [26800000000.0, NaN], [26900000000.0, NaN], [27000000000.0, NaN], [27100000000.0, NaN], [27200000000.0, NaN], [27300000000.0, NaN], [27400000000.0, NaN], [27500000000.0, NaN], [27600000000.0, NaN], [27700000000.0, NaN], [27800000000.0, NaN], [27900000000.0, NaN], [28000000000.0, NaN], [28100000000.0, NaN], [28200000000.0, NaN], [28300000000.0, NaN], [28400000000.0, NaN], [28500000000.0, NaN], [28600000000.0, NaN], [28700000000.0, NaN], [28800000000.0, NaN], [28900000000.0, NaN], [29000000000.0, NaN], [29100000000.0, NaN], [29200000000.0, NaN], [29300000000.0, NaN], [29400000000.0, NaN], [29500000000.0, NaN], [29600000000.0, NaN], [29700000000.0, NaN], [29800000000.0, NaN], [29900000000.0, NaN]
